Practical Prescribed-Time Seeking of a Repulsive Source by Unicycle Angular Velocity Tuning

All the existing source-seeking algorithms for unicycle models in GPS-denied settings guarantee at best an exponential rate of convergence over an infinite interval. Using the recently introduced time-varying feedback tools for prescribed-time stabilization, we achieve source seeking in prescribed time, i.e., the convergence to a small but bounded neighborhood of the source, without the measurements of the position and velocity of the unicycle, in as short a time as the user desires, starting from an arbitrary distance from the source. The practical convergence is established using a singularly perturbed version of the Lie bracket averaging method, combined with time dilation and time contraction operations. The algorithm is robust, provably, even to bounded nonvanishing perturbations and an arbitrarily strong gradient-dependent repulsive velocity drift emanating from the source.

==> Paper tex file - Arxiv sub/plots/Con_stable.dat <==
  -2.0000000e-01  -2.0000000e-01   9.9600000e+00
  -2.0000000e-01  -1.7575758e-01   9.9645546e+00
  -2.0000000e-01  -1.5151515e-01   9.9685216e+00
  -2.0000000e-01  -1.2727273e-01   9.9719008e+00
  -2.0000000e-01  -1.0303030e-01   9.9746924e+00
  -2.0000000e-01  -7.8787879e-02   9.9768962e+00
  -2.0000000e-01  -5.4545455e-02   9.9785124e+00
  -2.0000000e-01  -3.0303030e-02   9.9795409e+00
  -2.0000000e-01  -6.0606061e-03   9.9799816e+00
  -2.0000000e-01   1.8181818e-02   9.9798347e+00
  -2.0000000e-01   4.2424242e-02   9.9791001e+00
  -2.0000000e-01   6.6666667e-02   9.9777778e+00
  -2.0000000e-01   9.0909091e-02   9.9758678e+00
  -2.0000000e-01   1.1515152e-01   9.9733701e+00
  -2.0000000e-01   1.3939394e-01   9.9702847e+00
  -2.0000000e-01   1.6363636e-01   9.9666116e+00
  -2.0000000e-01   1.8787879e-01   9.9623508e+00
  -2.0000000e-01   2.1212121e-01   9.9575023e+00
  -2.0000000e-01   2.3636364e-01   9.9520661e+00
  -2.0000000e-01   2.6060606e-01   9.9460422e+00
  -2.0000000e-01   2.8484848e-01   9.9394307e+00
  -2.0000000e-01   3.0909091e-01   9.9322314e+00
  -2.0000000e-01   3.3333333e-01   9.9244444e+00
  -2.0000000e-01   3.5757576e-01   9.9160698e+00
  -2.0000000e-01   3.8181818e-01   9.9071074e+00
  -2.0000000e-01   4.0606061e-01   9.8975574e+00
  -2.0000000e-01   4.3030303e-01   9.8874197e+00
  -2.0000000e-01   4.5454545e-01   9.8766942e+00
  -2.0000000e-01   4.7878788e-01   9.8653811e+00
  -2.0000000e-01   5.0303030e-01   9.8534803e+00
  -2.0000000e-01   5.2727273e-01   9.8409917e+00
  -2.0000000e-01   5.5151515e-01   9.8279155e+00
  -2.0000000e-01   5.7575758e-01   9.8142516e+00
  -2.0000000e-01   6.0000000e-01   9.8000000e+00
  -2.0000000e-01   6.2424242e-01   9.7851607e+00
  -2.0000000e-01   6.4848485e-01   9.7697337e+00
  -2.0000000e-01   6.7272727e-01   9.7537190e+00
  -2.0000000e-01   6.9696970e-01   9.7371166e+00
  -2.0000000e-01   7.2121212e-01   9.7199265e+00
  -2.0000000e-01   7.4545455e-01   9.7021488e+00
  -2.0000000e-01   7.6969697e-01   9.6837833e+00
  -2.0000000e-01   7.9393939e-01   9.6648301e+00
  -2.0000000e-01   8.1818182e-01   9.6452893e+00
  -2.0000000e-01   8.4242424e-01   9.6251607e+00
  -2.0000000e-01   8.6666667e-01   9.6044444e+00
  -2.0000000e-01   8.9090909e-01   9.5831405e+00
  -2.0000000e-01   9.1515152e-01   9.5612489e+00
  -2.0000000e-01   9.3939394e-01   9.5387695e+00
  -2.0000000e-01   9.6363636e-01   9.5157025e+00
  -2.0000000e-01   9.8787879e-01   9.4920478e+00
  -2.0000000e-01   1.0121212e+00   9.4678053e+00
  -2.0000000e-01   1.0363636e+00   9.4429752e+00
  -2.0000000e-01   1.0606061e+00   9.4175574e+00
  -2.0000000e-01   1.0848485e+00   9.3915519e+00
  -2.0000000e-01   1.1090909e+00   9.3649587e+00
  -2.0000000e-01   1.1333333e+00   9.3377778e+00
  -2.0000000e-01   1.1575758e+00   9.3100092e+00
  -2.0000000e-01   1.1818182e+00   9.2816529e+00
  -2.0000000e-01   1.2060606e+00   9.2527089e+00
  -2.0000000e-01   1.2303030e+00   9.2231772e+00
  -2.0000000e-01   1.2545455e+00   9.1930579e+00
  -2.0000000e-01   1.2787879e+00   9.1623508e+00
  -2.0000000e-01   1.3030303e+00   9.1310560e+00
  -2.0000000e-01   1.3272727e+00   9.0991736e+00
  -2.0000000e-01   1.3515152e+00   9.0667034e+00
  -2.0000000e-01   1.3757576e+00   9.0336455e+00
  -2.0000000e-01   1.4000000e+00   9.0000000e+00
  -2.0000000e-01   1.4242424e+00   8.9657668e+00
  -2.0000000e-01   1.4484848e+00   8.9309458e+00
  -2.0000000e-01   1.4727273e+00   8.8955372e+00
  -2.0000000e-01   1.4969697e+00   8.8595409e+00
  -2.0000000e-01   1.5212121e+00   8.8229568e+00
  -2.0000000e-01   1.5454545e+00   8.7857851e+00
  -2.0000000e-01   1.5696970e+00   8.7480257e+00
  -2.0000000e-01   1.5939394e+00   8.7096786e+00
  -2.0000000e-01   1.6181818e+00   8.6707438e+00
  -2.0000000e-01   1.6424242e+00   8.6312213e+00
  -2.0000000e-01   1.6666667e+00   8.5911111e+00
  -2.0000000e-01   1.6909091e+00   8.5504132e+00
  -2.0000000e-01   1.7151515e+00   8.5091276e+00
  -2.0000000e-01   1.7393939e+00   8.4672544e+00
  -2.0000000e-01   1.7636364e+00   8.4247934e+00
  -2.0000000e-01   1.7878788e+00   8.3817447e+00
  -2.0000000e-01   1.8121212e+00   8.3381084e+00
  -2.0000000e-01   1.8363636e+00   8.2938843e+00
  -2.0000000e-01   1.8606061e+00   8.2490725e+00
  -2.0000000e-01   1.8848485e+00   8.2036731e+00
  -2.0000000e-01   1.9090909e+00   8.1576860e+00
  -2.0000000e-01   1.9333333e+00   8.1111111e+00
  -2.0000000e-01   1.9575758e+00   8.0639486e+00
  -2.0000000e-01   1.9818182e+00   8.0161983e+00
  -2.0000000e-01   2.0060606e+00   7.9678604e+00
  -2.0000000e-01   2.0303030e+00   7.9189348e+00
  -2.0000000e-01   2.0545455e+00   7.8694215e+00
  -2.0000000e-01   2.0787879e+00   7.8193205e+00
  -2.0000000e-01   2.1030303e+00   7.7686318e+00
  -2.0000000e-01   2.1272727e+00   7.7173554e+00
  -2.0000000e-01   2.1515152e+00   7.6654913e+00
  -2.0000000e-01   2.1757576e+00   7.6130395e+00
  -2.0000000e-01   2.2000000e+00   7.5600000e+00
  -1.7575758e-01  -2.0000000e-01   9.9645546e+00
  -1.7575758e-01  -1.7575758e-01   9.9691093e+00
  -1.7575758e-01  -1.5151515e-01   9.9730762e+00
  -1.7575758e-01  -1.2727273e-01   9.9764555e+00
  -1.7575758e-01  -1.0303030e-01   9.9792470e+00
  -1.7575758e-01  -7.8787879e-02   9.9814509e+00
  -1.7575758e-01  -5.4545455e-02   9.9830670e+00
  -1.7575758e-01  -3.0303030e-02   9.9840955e+00
  -1.7575758e-01  -6.0606061e-03   9.9845363e+00
  -1.7575758e-01   1.8181818e-02   9.9843893e+00
  -1.7575758e-01   4.2424242e-02   9.9836547e+00
  -1.7575758e-01   6.6666667e-02   9.9823324e+00
  -1.7575758e-01   9.0909091e-02   9.9804224e+00
  -1.7575758e-01   1.1515152e-01   9.9779247e+00
  -1.7575758e-01   1.3939394e-01   9.9748393e+00
  -1.7575758e-01   1.6363636e-01   9.9711662e+00
  -1.7575758e-01   1.8787879e-01   9.9669054e+00
  -1.7575758e-01   2.1212121e-01   9.9620569e+00
  -1.7575758e-01   2.3636364e-01   9.9566208e+00
  -1.7575758e-01   2.6060606e-01   9.9505969e+00
  -1.7575758e-01   2.8484848e-01   9.9439853e+00
  -1.7575758e-01   3.0909091e-01   9.9367860e+00
  -1.7575758e-01   3.3333333e-01   9.9289991e+00
  -1.7575758e-01   3.5757576e-01   9.9206244e+00
  -1.7575758e-01   3.8181818e-01   9.9116621e+00
  -1.7575758e-01   4.0606061e-01   9.9021120e+00
  -1.7575758e-01   4.3030303e-01   9.8919743e+00
  -1.7575758e-01   4.5454545e-01   9.8812489e+00
  -1.7575758e-01   4.7878788e-01   9.8699357e+00
  -1.7575758e-01   5.0303030e-01   9.8580349e+00
  -1.7575758e-01   5.2727273e-01   9.8455464e+00
  -1.7575758e-01   5.5151515e-01   9.8324702e+00
  -1.7575758e-01   5.7575758e-01   9.8188062e+00
  -1.7575758e-01   6.0000000e-01   9.8045546e+00
  -1.7575758e-01   6.2424242e-01   9.7897153e+00
  -1.7575758e-01   6.4848485e-01   9.7742883e+00
  -1.7575758e-01   6.7272727e-01   9.7582736e+00
  -1.7575758e-01   6.9696970e-01   9.7416713e+00
  -1.7575758e-01   7.2121212e-01   9.7244812e+00
  -1.7575758e-01   7.4545455e-01   9.7067034e+00
  -1.7575758e-01   7.6969697e-01   9.6883379e+00
  -1.7575758e-01   7.9393939e-01   9.6693848e+00
  -1.7575758e-01   8.1818182e-01   9.6498439e+00
  -1.7575758e-01   8.4242424e-01   9.6297153e+00
  -1.7575758e-01   8.6666667e-01   9.6089991e+00
  -1.7575758e-01   8.9090909e-01   9.5876951e+00
  -1.7575758e-01   9.1515152e-01   9.5658035e+00
  -1.7575758e-01   9.3939394e-01   9.5433242e+00
  -1.7575758e-01   9.6363636e-01   9.5202571e+00
  -1.7575758e-01   9.8787879e-01   9.4966024e+00
  -1.7575758e-01   1.0121212e+00   9.4723600e+00
  -1.7575758e-01   1.0363636e+00   9.4475298e+00
  -1.7575758e-01   1.0606061e+00   9.4221120e+00
  -1.7575758e-01   1.0848485e+00   9.3961065e+00
  -1.7575758e-01   1.1090909e+00   9.3695133e+00
  -1.7575758e-01   1.1333333e+00   9.3423324e+00
  -1.7575758e-01   1.1575758e+00   9.3145638e+00
  -1.7575758e-01   1.1818182e+00   9.2862075e+00
  -1.7575758e-01   1.2060606e+00   9.2572635e+00
  -1.7575758e-01   1.2303030e+00   9.2277319e+00
  -1.7575758e-01   1.2545455e+00   9.1976125e+00
  -1.7575758e-01   1.2787879e+00   9.1669054e+00
  -1.7575758e-01   1.3030303e+00   9.1356107e+00
  -1.7575758e-01   1.3272727e+00   9.1037282e+00
  -1.7575758e-01   1.3515152e+00   9.0712580e+00
  -1.7575758e-01   1.3757576e+00   9.0382002e+00
  -1.7575758e-01   1.4000000e+00   9.0045546e+00
  -1.7575758e-01   1.4242424e+00   8.9703214e+00
  -1.7575758e-01   1.4484848e+00   8.9355005e+00
  -1.7575758e-01   1.4727273e+00   8.9000918e+00
  -1.7575758e-01   1.4969697e+00   8.8640955e+00
  -1.7575758e-01   1.5212121e+00   8.8275115e+00
  -1.7575758e-01   1.5454545e+00   8.7903398e+00
  -1.7575758e-01   1.5696970e+00   8.7525803e+00
  -1.7575758e-01   1.5939394e+00   8.7142332e+00
  -1.7575758e-01   1.6181818e+00   8.6752984e+00
  -1.7575758e-01   1.6424242e+00   8.6357759e+00
  -1.7575758e-01   1.6666667e+00   8.5956657e+00
  -1.7575758e-01   1.6909091e+00   8.5549679e+00
  -1.7575758e-01   1.7151515e+00   8.5136823e+00
  -1.7575758e-01   1.7393939e+00   8.4718090e+00
  -1.7575758e-01   1.7636364e+00   8.4293480e+00
  -1.7575758e-01   1.7878788e+00   8.3862994e+00
  -1.7575758e-01   1.8121212e+00   8.3426630e+00
  -1.7575758e-01   1.8363636e+00   8.2984389e+00
  -1.7575758e-01   1.8606061e+00   8.2536272e+00
  -1.7575758e-01   1.8848485e+00   8.2082277e+00
  -1.7575758e-01   1.9090909e+00   8.1622406e+00
  -1.7575758e-01   1.9333333e+00   8.1156657e+00
  -1.7575758e-01   1.9575758e+00   8.0685032e+00
  -1.7575758e-01   1.9818182e+00   8.0207530e+00
  -1.7575758e-01   2.0060606e+00   7.9724151e+00
  -1.7575758e-01   2.0303030e+00   7.9234894e+00
  -1.7575758e-01   2.0545455e+00   7.8739761e+00
  -1.7575758e-01   2.0787879e+00   7.8238751e+00
  -1.7575758e-01   2.1030303e+00   7.7731864e+00
  -1.7575758e-01   2.1272727e+00   7.7219100e+00
  -1.7575758e-01   2.1515152e+00   7.6700459e+00
  -1.7575758e-01   2.1757576e+00   7.6175941e+00
  -1.7575758e-01   2.2000000e+00   7.5645546e+00
  -1.5151515e-01  -2.0000000e-01   9.9685216e+00
  -1.5151515e-01  -1.7575758e-01   9.9730762e+00
  -1.5151515e-01  -1.5151515e-01   9.9770432e+00
  -1.5151515e-01  -1.2727273e-01   9.9804224e+00
  -1.5151515e-01  -1.0303030e-01   9.9832140e+00
  -1.5151515e-01  -7.8787879e-02   9.9854178e+00
  -1.5151515e-01  -5.4545455e-02   9.9870340e+00
  -1.5151515e-01  -3.0303030e-02   9.9880624e+00
  -1.5151515e-01  -6.0606061e-03   9.9885032e+00
  -1.5151515e-01   1.8181818e-02   9.9883563e+00
  -1.5151515e-01   4.2424242e-02   9.9876217e+00
  -1.5151515e-01   6.6666667e-02   9.9862994e+00
  -1.5151515e-01   9.0909091e-02   9.9843893e+00
  -1.5151515e-01   1.1515152e-01   9.9818916e+00
  -1.5151515e-01   1.3939394e-01   9.9788062e+00
  -1.5151515e-01   1.6363636e-01   9.9751331e+00
  -1.5151515e-01   1.8787879e-01   9.9708724e+00
  -1.5151515e-01   2.1212121e-01   9.9660239e+00
  -1.5151515e-01   2.3636364e-01   9.9605877e+00
  -1.5151515e-01   2.6060606e-01   9.9545638e+00
  -1.5151515e-01   2.8484848e-01   9.9479522e+00
  -1.5151515e-01   3.0909091e-01   9.9407530e+00
  -1.5151515e-01   3.3333333e-01   9.9329660e+00
  -1.5151515e-01   3.5757576e-01   9.9245914e+00
  -1.5151515e-01   3.8181818e-01   9.9156290e+00
  -1.5151515e-01   4.0606061e-01   9.9060790e+00
  -1.5151515e-01   4.3030303e-01   9.8959412e+00
  -1.5151515e-01   4.5454545e-01   9.8852158e+00
  -1.5151515e-01   4.7878788e-01   9.8739027e+00
  -1.5151515e-01   5.0303030e-01   9.8620018e+00
  -1.5151515e-01   5.2727273e-01   9.8495133e+00
  -1.5151515e-01   5.5151515e-01   9.8364371e+00
  -1.5151515e-01   5.7575758e-01   9.8227732e+00
  -1.5151515e-01   6.0000000e-01   9.8085216e+00
  -1.5151515e-01   6.2424242e-01   9.7936823e+00
  -1.5151515e-01   6.4848485e-01   9.7782553e+00
  -1.5151515e-01   6.7272727e-01   9.7622406e+00
  -1.5151515e-01   6.9696970e-01   9.7456382e+00
  -1.5151515e-01   7.2121212e-01   9.7284481e+00
  -1.5151515e-01   7.4545455e-01   9.7106703e+00
  -1.5151515e-01   7.6969697e-01   9.6923049e+00
  -1.5151515e-01   7.9393939e-01   9.6733517e+00
  -1.5151515e-01   8.1818182e-01   9.6538108e+00
  -1.5151515e-01   8.4242424e-01   9.6336823e+00
  -1.5151515e-01   8.6666667e-01   9.6129660e+00
  -1.5151515e-01   8.9090909e-01   9.5916621e+00
  -1.5151515e-01   9.1515152e-01   9.5697704e+00
  -1.5151515e-01   9.3939394e-01   9.5472911e+00
  -1.5151515e-01   9.6363636e-01   9.5242241e+00
  -1.5151515e-01   9.8787879e-01   9.5005693e+00
  -1.5151515e-01   1.0121212e+00   9.4763269e+00
  -1.5151515e-01   1.0363636e+00   9.4514968e+00
  -1.5151515e-01   1.0606061e+00   9.4260790e+00
  -1.5151515e-01   1.0848485e+00   9.4000735e+00
  -1.5151515e-01   1.1090909e+00   9.3734803e+00
  -1.5151515e-01   1.1333333e+00   9.3462994e+00
  -1.5151515e-01   1.1575758e+00   9.3185308e+00
  -1.5151515e-01   1.1818182e+00   9.2901745e+00
  -1.5151515e-01   1.2060606e+00   9.2612305e+00
  -1.5151515e-01   1.2303030e+00   9.2316988e+00
  -1.5151515e-01   1.2545455e+00   9.2015794e+00
  -1.5151515e-01   1.2787879e+00   9.1708724e+00
  -1.5151515e-01   1.3030303e+00   9.1395776e+00
  -1.5151515e-01   1.3272727e+00   9.1076951e+00
  -1.5151515e-01   1.3515152e+00   9.0752250e+00
  -1.5151515e-01   1.3757576e+00   9.0421671e+00
  -1.5151515e-01   1.4000000e+00   9.0085216e+00
  -1.5151515e-01   1.4242424e+00   8.9742883e+00
  -1.5151515e-01   1.4484848e+00   8.9394674e+00
  -1.5151515e-01   1.4727273e+00   8.9040588e+00
  -1.5151515e-01   1.4969697e+00   8.8680624e+00
  -1.5151515e-01   1.5212121e+00   8.8314784e+00
  -1.5151515e-01   1.5454545e+00   8.7943067e+00
  -1.5151515e-01   1.5696970e+00   8.7565473e+00
  -1.5151515e-01   1.5939394e+00   8.7182002e+00
  -1.5151515e-01   1.6181818e+00   8.6792654e+00
  -1.5151515e-01   1.6424242e+00   8.6397429e+00
  -1.5151515e-01   1.6666667e+00   8.5996327e+00
  -1.5151515e-01   1.6909091e+00   8.5589348e+00
  -1.5151515e-01   1.7151515e+00   8.5176492e+00
  -1.5151515e-01   1.7393939e+00   8.4757759e+00
  -1.5151515e-01   1.7636364e+00   8.4333150e+00
  -1.5151515e-01   1.7878788e+00   8.3902663e+00
  -1.5151515e-01   1.8121212e+00   8.3466299e+00
  -1.5151515e-01   1.8363636e+00   8.3024059e+00
  -1.5151515e-01   1.8606061e+00   8.2575941e+00
  -1.5151515e-01   1.8848485e+00   8.2121947e+00
  -1.5151515e-01   1.9090909e+00   8.1662075e+00
  -1.5151515e-01   1.9333333e+00   8.1196327e+00
  -1.5151515e-01   1.9575758e+00   8.0724702e+00
  -1.5151515e-01   1.9818182e+00   8.0247199e+00
  -1.5151515e-01   2.0060606e+00   7.9763820e+00
  -1.5151515e-01   2.0303030e+00   7.9274564e+00
  -1.5151515e-01   2.0545455e+00   7.8779431e+00
  -1.5151515e-01   2.0787879e+00   7.8278421e+00
  -1.5151515e-01   2.1030303e+00   7.7771534e+00
  -1.5151515e-01   2.1272727e+00   7.7258770e+00
  -1.5151515e-01   2.1515152e+00   7.6740129e+00
  -1.5151515e-01   2.1757576e+00   7.6215611e+00
  -1.5151515e-01   2.2000000e+00   7.5685216e+00
  -1.2727273e-01  -2.0000000e-01   9.9719008e+00
  -1.2727273e-01  -1.7575758e-01   9.9764555e+00
  -1.2727273e-01  -1.5151515e-01   9.9804224e+00
  -1.2727273e-01  -1.2727273e-01   9.9838017e+00
  -1.2727273e-01  -1.0303030e-01   9.9865932e+00
  -1.2727273e-01  -7.8787879e-02   9.9887971e+00
  -1.2727273e-01  -5.4545455e-02   9.9904132e+00
  -1.2727273e-01  -3.0303030e-02   9.9914417e+00
  -1.2727273e-01  -6.0606061e-03   9.9918825e+00
  -1.2727273e-01   1.8181818e-02   9.9917355e+00
  -1.2727273e-01   4.2424242e-02   9.9910009e+00
  -1.2727273e-01   6.6666667e-02   9.9896786e+00
  -1.2727273e-01   9.0909091e-02   9.9877686e+00
  -1.2727273e-01   1.1515152e-01   9.9852709e+00
  -1.2727273e-01   1.3939394e-01   9.9821855e+00
  -1.2727273e-01   1.6363636e-01   9.9785124e+00
  -1.2727273e-01   1.8787879e-01   9.9742516e+00
  -1.2727273e-01   2.1212121e-01   9.9694031e+00
  -1.2727273e-01   2.3636364e-01   9.9639669e+00
  -1.2727273e-01   2.6060606e-01   9.9579431e+00
  -1.2727273e-01   2.8484848e-01   9.9513315e+00
  -1.2727273e-01   3.0909091e-01   9.9441322e+00
  -1.2727273e-01   3.3333333e-01   9.9363453e+00
  -1.2727273e-01   3.5757576e-01   9.9279706e+00
  -1.2727273e-01   3.8181818e-01   9.9190083e+00
  -1.2727273e-01   4.0606061e-01   9.9094582e+00
  -1.2727273e-01   4.3030303e-01   9.8993205e+00
  -1.2727273e-01   4.5454545e-01   9.8885950e+00
  -1.2727273e-01   4.7878788e-01   9.8772819e+00
  -1.2727273e-01   5.0303030e-01   9.8653811e+00
  -1.2727273e-01   5.2727273e-01   9.8528926e+00
  -1.2727273e-01   5.5151515e-01   9.8398163e+00
  -1.2727273e-01   5.7575758e-01   9.8261524e+00
  -1.2727273e-01   6.0000000e-01   9.8119008e+00
  -1.2727273e-01   6.2424242e-01   9.7970615e+00
  -1.2727273e-01   6.4848485e-01   9.7816345e+00
  -1.2727273e-01   6.7272727e-01   9.7656198e+00
  -1.2727273e-01   6.9696970e-01   9.7490174e+00
  -1.2727273e-01   7.2121212e-01   9.7318274e+00
  -1.2727273e-01   7.4545455e-01   9.7140496e+00
  -1.2727273e-01   7.6969697e-01   9.6956841e+00
  -1.2727273e-01   7.9393939e-01   9.6767309e+00
  -1.2727273e-01   8.1818182e-01   9.6571901e+00
  -1.2727273e-01   8.4242424e-01   9.6370615e+00
  -1.2727273e-01   8.6666667e-01   9.6163453e+00
  -1.2727273e-01   8.9090909e-01   9.5950413e+00
  -1.2727273e-01   9.1515152e-01   9.5731497e+00
  -1.2727273e-01   9.3939394e-01   9.5506703e+00
  -1.2727273e-01   9.6363636e-01   9.5276033e+00
  -1.2727273e-01   9.8787879e-01   9.5039486e+00
  -1.2727273e-01   1.0121212e+00   9.4797062e+00
  -1.2727273e-01   1.0363636e+00   9.4548760e+00
  -1.2727273e-01   1.0606061e+00   9.4294582e+00
  -1.2727273e-01   1.0848485e+00   9.4034527e+00
  -1.2727273e-01   1.1090909e+00   9.3768595e+00
  -1.2727273e-01   1.1333333e+00   9.3496786e+00
  -1.2727273e-01   1.1575758e+00   9.3219100e+00
  -1.2727273e-01   1.1818182e+00   9.2935537e+00
  -1.2727273e-01   1.2060606e+00   9.2646097e+00
  -1.2727273e-01   1.2303030e+00   9.2350781e+00
  -1.2727273e-01   1.2545455e+00   9.2049587e+00
  -1.2727273e-01   1.2787879e+00   9.1742516e+00
  -1.2727273e-01   1.3030303e+00   9.1429568e+00
  -1.2727273e-01   1.3272727e+00   9.1110744e+00
  -1.2727273e-01   1.3515152e+00   9.0786042e+00
  -1.2727273e-01   1.3757576e+00   9.0455464e+00
  -1.2727273e-01   1.4000000e+00   9.0119008e+00
  -1.2727273e-01   1.4242424e+00   8.9776676e+00
  -1.2727273e-01   1.4484848e+00   8.9428466e+00
  -1.2727273e-01   1.4727273e+00   8.9074380e+00
  -1.2727273e-01   1.4969697e+00   8.8714417e+00
  -1.2727273e-01   1.5212121e+00   8.8348577e+00
  -1.2727273e-01   1.5454545e+00   8.7976860e+00
  -1.2727273e-01   1.5696970e+00   8.7599265e+00
  -1.2727273e-01   1.5939394e+00   8.7215794e+00
  -1.2727273e-01   1.6181818e+00   8.6826446e+00
  -1.2727273e-01   1.6424242e+00   8.6431221e+00
  -1.2727273e-01   1.6666667e+00   8.6030119e+00
  -1.2727273e-01   1.6909091e+00   8.5623140e+00
  -1.2727273e-01   1.7151515e+00   8.5210285e+00
  -1.2727273e-01   1.7393939e+00   8.4791552e+00
  -1.2727273e-01   1.7636364e+00   8.4366942e+00
  -1.2727273e-01   1.7878788e+00   8.3936455e+00
  -1.2727273e-01   1.8121212e+00   8.3500092e+00
  -1.2727273e-01   1.8363636e+00   8.3057851e+00
  -1.2727273e-01   1.8606061e+00   8.2609734e+00
  -1.2727273e-01   1.8848485e+00   8.2155739e+00
  -1.2727273e-01   1.9090909e+00   8.1695868e+00
  -1.2727273e-01   1.9333333e+00   8.1230119e+00
  -1.2727273e-01   1.9575758e+00   8.0758494e+00
  -1.2727273e-01   1.9818182e+00   8.0280992e+00
  -1.2727273e-01   2.0060606e+00   7.9797612e+00
  -1.2727273e-01   2.0303030e+00   7.9308356e+00
  -1.2727273e-01   2.0545455e+00   7.8813223e+00
  -1.2727273e-01   2.0787879e+00   7.8312213e+00
  -1.2727273e-01   2.1030303e+00   7.7805326e+00
  -1.2727273e-01   2.1272727e+00   7.7292562e+00
  -1.2727273e-01   2.1515152e+00   7.6773921e+00
  -1.2727273e-01   2.1757576e+00   7.6249403e+00
  -1.2727273e-01   2.2000000e+00   7.5719008e+00
  -1.0303030e-01  -2.0000000e-01   9.9746924e+00
  -1.0303030e-01  -1.7575758e-01   9.9792470e+00
  -1.0303030e-01  -1.5151515e-01   9.9832140e+00
  -1.0303030e-01  -1.2727273e-01   9.9865932e+00
  -1.0303030e-01  -1.0303030e-01   9.9893848e+00
  -1.0303030e-01  -7.8787879e-02   9.9915886e+00
  -1.0303030e-01  -5.4545455e-02   9.9932048e+00
  -1.0303030e-01  -3.0303030e-02   9.9942332e+00
  -1.0303030e-01  -6.0606061e-03   9.9946740e+00
  -1.0303030e-01   1.8181818e-02   9.9945271e+00
  -1.0303030e-01   4.2424242e-02   9.9937925e+00
  -1.0303030e-01   6.6666667e-02   9.9924702e+00
  -1.0303030e-01   9.0909091e-02   9.9905601e+00
  -1.0303030e-01   1.1515152e-01   9.9880624e+00
  -1.0303030e-01   1.3939394e-01   9.9849770e+00
  -1.0303030e-01   1.6363636e-01   9.9813039e+00
  -1.0303030e-01   1.8787879e-01   9.9770432e+00
  -1.0303030e-01   2.1212121e-01   9.9721947e+00
  -1.0303030e-01   2.3636364e-01   9.9667585e+00
  -1.0303030e-01   2.6060606e-01   9.9607346e+00
  -1.0303030e-01   2.8484848e-01   9.9541230e+00
  -1.0303030e-01   3.0909091e-01   9.9469238e+00
  -1.0303030e-01   3.3333333e-01   9.9391368e+00
  -1.0303030e-01   3.5757576e-01   9.9307622e+00
  -1.0303030e-01   3.8181818e-01   9.9217998e+00
  -1.0303030e-01   4.0606061e-01   9.9122498e+00
  -1.0303030e-01   4.3030303e-01   9.9021120e+00
  -1.0303030e-01   4.5454545e-01   9.8913866e+00
  -1.0303030e-01   4.7878788e-01   9.8800735e+00
  -1.0303030e-01   5.0303030e-01   9.8681726e+00
  -1.0303030e-01   5.2727273e-01   9.8556841e+00
  -1.0303030e-01   5.5151515e-01   9.8426079e+00
  -1.0303030e-01   5.7575758e-01   9.8289440e+00
  -1.0303030e-01   6.0000000e-01   9.8146924e+00
  -1.0303030e-01   6.2424242e-01   9.7998531e+00
  -1.0303030e-01   6.4848485e-01   9.7844261e+00
  -1.0303030e-01   6.7272727e-01   9.7684114e+00
  -1.0303030e-01   6.9696970e-01   9.7518090e+00
  -1.0303030e-01   7.2121212e-01   9.7346189e+00
  -1.0303030e-01   7.4545455e-01   9.7168411e+00
  -1.0303030e-01   7.6969697e-01   9.6984757e+00
  -1.0303030e-01   7.9393939e-01   9.6795225e+00
  -1.0303030e-01   8.1818182e-01   9.6599816e+00
  -1.0303030e-01   8.4242424e-01   9.6398531e+00
  -1.0303030e-01   8.6666667e-01   9.6191368e+00
  -1.0303030e-01   8.9090909e-01   9.5978329e+00
  -1.0303030e-01   9.1515152e-01   9.5759412e+00
  -1.0303030e-01   9.3939394e-01   9.5534619e+00
  -1.0303030e-01   9.6363636e-01   9.5303949e+00
  -1.0303030e-01   9.8787879e-01   9.5067401e+00
  -1.0303030e-01   1.0121212e+00   9.4824977e+00
  -1.0303030e-01   1.0363636e+00   9.4576676e+00
  -1.0303030e-01   1.0606061e+00   9.4322498e+00
  -1.0303030e-01   1.0848485e+00   9.4062443e+00
  -1.0303030e-01   1.1090909e+00   9.3796511e+00
  -1.0303030e-01   1.1333333e+00   9.3524702e+00
  -1.0303030e-01   1.1575758e+00   9.3247016e+00
  -1.0303030e-01   1.1818182e+00   9.2963453e+00
  -1.0303030e-01   1.2060606e+00   9.2674013e+00
  -1.0303030e-01   1.2303030e+00   9.2378696e+00
  -1.0303030e-01   1.2545455e+00   9.2077502e+00
  -1.0303030e-01   1.2787879e+00   9.1770432e+00
  -1.0303030e-01   1.3030303e+00   9.1457484e+00
  -1.0303030e-01   1.3272727e+00   9.1138659e+00
  -1.0303030e-01   1.3515152e+00   9.0813958e+00
  -1.0303030e-01   1.3757576e+00   9.0483379e+00
  -1.0303030e-01   1.4000000e+00   9.0146924e+00
  -1.0303030e-01   1.4242424e+00   8.9804591e+00
  -1.0303030e-01   1.4484848e+00   8.9456382e+00
  -1.0303030e-01   1.4727273e+00   8.9102296e+00
  -1.0303030e-01   1.4969697e+00   8.8742332e+00
  -1.0303030e-01   1.5212121e+00   8.8376492e+00
  -1.0303030e-01   1.5454545e+00   8.8004775e+00
  -1.0303030e-01   1.5696970e+00   8.7627181e+00
  -1.0303030e-01   1.5939394e+00   8.7243710e+00
  -1.0303030e-01   1.6181818e+00   8.6854362e+00
  -1.0303030e-01   1.6424242e+00   8.6459137e+00
  -1.0303030e-01   1.6666667e+00   8.6058035e+00
  -1.0303030e-01   1.6909091e+00   8.5651056e+00
  -1.0303030e-01   1.7151515e+00   8.5238200e+00
  -1.0303030e-01   1.7393939e+00   8.4819467e+00
  -1.0303030e-01   1.7636364e+00   8.4394858e+00
  -1.0303030e-01   1.7878788e+00   8.3964371e+00
  -1.0303030e-01   1.8121212e+00   8.3528007e+00
  -1.0303030e-01   1.8363636e+00   8.3085767e+00
  -1.0303030e-01   1.8606061e+00   8.2637649e+00
  -1.0303030e-01   1.8848485e+00   8.2183655e+00
  -1.0303030e-01   1.9090909e+00   8.1723783e+00
  -1.0303030e-01   1.9333333e+00   8.1258035e+00
  -1.0303030e-01   1.9575758e+00   8.0786410e+00
  -1.0303030e-01   1.9818182e+00   8.0308907e+00
  -1.0303030e-01   2.0060606e+00   7.9825528e+00
  -1.0303030e-01   2.0303030e+00   7.9336272e+00
  -1.0303030e-01   2.0545455e+00   7.8841139e+00
  -1.0303030e-01   2.0787879e+00   7.8340129e+00
  -1.0303030e-01   2.1030303e+00   7.7833242e+00
  -1.0303030e-01   2.1272727e+00   7.7320478e+00
  -1.0303030e-01   2.1515152e+00   7.6801837e+00
  -1.0303030e-01   2.1757576e+00   7.6277319e+00
  -1.0303030e-01   2.2000000e+00   7.5746924e+00
  -7.8787879e-02  -2.0000000e-01   9.9768962e+00
  -7.8787879e-02  -1.7575758e-01   9.9814509e+00
  -7.8787879e-02  -1.5151515e-01   9.9854178e+00
  -7.8787879e-02  -1.2727273e-01   9.9887971e+00
  -7.8787879e-02  -1.0303030e-01   9.9915886e+00
  -7.8787879e-02  -7.8787879e-02   9.9937925e+00
  -7.8787879e-02  -5.4545455e-02   9.9954086e+00
  -7.8787879e-02  -3.0303030e-02   9.9964371e+00
  -7.8787879e-02  -6.0606061e-03   9.9968779e+00
  -7.8787879e-02   1.8181818e-02   9.9967309e+00
  -7.8787879e-02   4.2424242e-02   9.9959963e+00
  -7.8787879e-02   6.6666667e-02   9.9946740e+00
  -7.8787879e-02   9.0909091e-02   9.9927640e+00
  -7.8787879e-02   1.1515152e-01   9.9902663e+00
  -7.8787879e-02   1.3939394e-01   9.9871809e+00
  -7.8787879e-02   1.6363636e-01   9.9835078e+00
  -7.8787879e-02   1.8787879e-01   9.9792470e+00
  -7.8787879e-02   2.1212121e-01   9.9743985e+00
  -7.8787879e-02   2.3636364e-01   9.9689624e+00
  -7.8787879e-02   2.6060606e-01   9.9629385e+00
  -7.8787879e-02   2.8484848e-01   9.9563269e+00
  -7.8787879e-02   3.0909091e-01   9.9491276e+00
  -7.8787879e-02   3.3333333e-01   9.9413407e+00
  -7.8787879e-02   3.5757576e-01   9.9329660e+00
  -7.8787879e-02   3.8181818e-01   9.9240037e+00
  -7.8787879e-02   4.0606061e-01   9.9144536e+00
  -7.8787879e-02   4.3030303e-01   9.9043159e+00
  -7.8787879e-02   4.5454545e-01   9.8935904e+00
  -7.8787879e-02   4.7878788e-01   9.8822773e+00
  -7.8787879e-02   5.0303030e-01   9.8703765e+00
  -7.8787879e-02   5.2727273e-01   9.8578880e+00
  -7.8787879e-02   5.5151515e-01   9.8448118e+00
  -7.8787879e-02   5.7575758e-01   9.8311478e+00
  -7.8787879e-02   6.0000000e-01   9.8168962e+00
  -7.8787879e-02   6.2424242e-01   9.8020569e+00
  -7.8787879e-02   6.4848485e-01   9.7866299e+00
  -7.8787879e-02   6.7272727e-01   9.7706152e+00
  -7.8787879e-02   6.9696970e-01   9.7540129e+00
  -7.8787879e-02   7.2121212e-01   9.7368228e+00
  -7.8787879e-02   7.4545455e-01   9.7190450e+00
  -7.8787879e-02   7.6969697e-01   9.7006795e+00
  -7.8787879e-02   7.9393939e-01   9.6817264e+00
  -7.8787879e-02   8.1818182e-01   9.6621855e+00
  -7.8787879e-02   8.4242424e-01   9.6420569e+00
  -7.8787879e-02   8.6666667e-01   9.6213407e+00
  -7.8787879e-02   8.9090909e-01   9.6000367e+00
  -7.8787879e-02   9.1515152e-01   9.5781451e+00
  -7.8787879e-02   9.3939394e-01   9.5556657e+00
  -7.8787879e-02   9.6363636e-01   9.5325987e+00
  -7.8787879e-02   9.8787879e-01   9.5089440e+00
  -7.8787879e-02   1.0121212e+00   9.4847016e+00
  -7.8787879e-02   1.0363636e+00   9.4598714e+00
  -7.8787879e-02   1.0606061e+00   9.4344536e+00
  -7.8787879e-02   1.0848485e+00   9.4084481e+00
  -7.8787879e-02   1.1090909e+00   9.3818549e+00
  -7.8787879e-02   1.1333333e+00   9.3546740e+00
  -7.8787879e-02   1.1575758e+00   9.3269054e+00
  -7.8787879e-02   1.1818182e+00   9.2985491e+00
  -7.8787879e-02   1.2060606e+00   9.2696051e+00
  -7.8787879e-02   1.2303030e+00   9.2400735e+00
  -7.8787879e-02   1.2545455e+00   9.2099541e+00
  -7.8787879e-02   1.2787879e+00   9.1792470e+00
  -7.8787879e-02   1.3030303e+00   9.1479522e+00
  -7.8787879e-02   1.3272727e+00   9.1160698e+00
  -7.8787879e-02   1.3515152e+00   9.0835996e+00
  -7.8787879e-02   1.3757576e+00   9.0505418e+00
  -7.8787879e-02   1.4000000e+00   9.0168962e+00
  -7.8787879e-02   1.4242424e+00   8.9826630e+00
  -7.8787879e-02   1.4484848e+00   8.9478421e+00
  -7.8787879e-02   1.4727273e+00   8.9124334e+00
  -7.8787879e-02   1.4969697e+00   8.8764371e+00
  -7.8787879e-02   1.5212121e+00   8.8398531e+00
  -7.8787879e-02   1.5454545e+00   8.8026814e+00
  -7.8787879e-02   1.5696970e+00   8.7649219e+00
  -7.8787879e-02   1.5939394e+00   8.7265748e+00
  -7.8787879e-02   1.6181818e+00   8.6876400e+00
  -7.8787879e-02   1.6424242e+00   8.6481175e+00
  -7.8787879e-02   1.6666667e+00   8.6080073e+00
  -7.8787879e-02   1.6909091e+00   8.5673095e+00
  -7.8787879e-02   1.7151515e+00   8.5260239e+00
  -7.8787879e-02   1.7393939e+00   8.4841506e+00
  -7.8787879e-02   1.7636364e+00   8.4416896e+00
  -7.8787879e-02   1.7878788e+00   8.3986410e+00
  -7.8787879e-02   1.8121212e+00   8.3550046e+00
  -7.8787879e-02   1.8363636e+00   8.3107805e+00
  -7.8787879e-02   1.8606061e+00   8.2659688e+00
  -7.8787879e-02   1.8848485e+00   8.2205693e+00
  -7.8787879e-02   1.9090909e+00   8.1745822e+00
  -7.8787879e-02   1.9333333e+00   8.1280073e+00
  -7.8787879e-02   1.9575758e+00   8.0808448e+00
  -7.8787879e-02   1.9818182e+00   8.0330946e+00
  -7.8787879e-02   2.0060606e+00   7.9847567e+00
  -7.8787879e-02   2.0303030e+00   7.9358310e+00
  -7.8787879e-02   2.0545455e+00   7.8863177e+00
  -7.8787879e-02   2.0787879e+00   7.8362167e+00
  -7.8787879e-02   2.1030303e+00   7.7855280e+00
  -7.8787879e-02   2.1272727e+00   7.7342516e+00
  -7.8787879e-02   2.1515152e+00   7.6823875e+00
  -7.8787879e-02   2.1757576e+00   7.6299357e+00
  -7.8787879e-02   2.2000000e+00   7.5768962e+00
  -5.4545455e-02  -2.0000000e-01   9.9785124e+00
  -5.4545455e-02  -1.7575758e-01   9.9830670e+00
  -5.4545455e-02  -1.5151515e-01   9.9870340e+00
  -5.4545455e-02  -1.2727273e-01   9.9904132e+00
  -5.4545455e-02  -1.0303030e-01   9.9932048e+00
  -5.4545455e-02  -7.8787879e-02   9.9954086e+00
  -5.4545455e-02  -5.4545455e-02   9.9970248e+00
  -5.4545455e-02  -3.0303030e-02   9.9980533e+00
  -5.4545455e-02  -6.0606061e-03   9.9984940e+00
  -5.4545455e-02   1.8181818e-02   9.9983471e+00
  -5.4545455e-02   4.2424242e-02   9.9976125e+00
  -5.4545455e-02   6.6666667e-02   9.9962902e+00
  -5.4545455e-02   9.0909091e-02   9.9943802e+00
  -5.4545455e-02   1.1515152e-01   9.9918825e+00
  -5.4545455e-02   1.3939394e-01   9.9887971e+00
  -5.4545455e-02   1.6363636e-01   9.9851240e+00
  -5.4545455e-02   1.8787879e-01   9.9808632e+00
  -5.4545455e-02   2.1212121e-01   9.9760147e+00
  -5.4545455e-02   2.3636364e-01   9.9705785e+00
  -5.4545455e-02   2.6060606e-01   9.9645546e+00
  -5.4545455e-02   2.8484848e-01   9.9579431e+00
  -5.4545455e-02   3.0909091e-01   9.9507438e+00
  -5.4545455e-02   3.3333333e-01   9.9429568e+00
  -5.4545455e-02   3.5757576e-01   9.9345822e+00
  -5.4545455e-02   3.8181818e-01   9.9256198e+00
  -5.4545455e-02   4.0606061e-01   9.9160698e+00
  -5.4545455e-02   4.3030303e-01   9.9059320e+00
  -5.4545455e-02   4.5454545e-01   9.8952066e+00
  -5.4545455e-02   4.7878788e-01   9.8838935e+00
  -5.4545455e-02   5.0303030e-01   9.8719927e+00
  -5.4545455e-02   5.2727273e-01   9.8595041e+00
  -5.4545455e-02   5.5151515e-01   9.8464279e+00
  -5.4545455e-02   5.7575758e-01   9.8327640e+00
  -5.4545455e-02   6.0000000e-01   9.8185124e+00
  -5.4545455e-02   6.2424242e-01   9.8036731e+00
  -5.4545455e-02   6.4848485e-01   9.7882461e+00
  -5.4545455e-02   6.7272727e-01   9.7722314e+00
  -5.4545455e-02   6.9696970e-01   9.7556290e+00
  -5.4545455e-02   7.2121212e-01   9.7384389e+00
  -5.4545455e-02   7.4545455e-01   9.7206612e+00
  -5.4545455e-02   7.6969697e-01   9.7022957e+00
  -5.4545455e-02   7.9393939e-01   9.6833425e+00
  -5.4545455e-02   8.1818182e-01   9.6638017e+00
  -5.4545455e-02   8.4242424e-01   9.6436731e+00
  -5.4545455e-02   8.6666667e-01   9.6229568e+00
  -5.4545455e-02   8.9090909e-01   9.6016529e+00
  -5.4545455e-02   9.1515152e-01   9.5797612e+00
  -5.4545455e-02   9.3939394e-01   9.5572819e+00
  -5.4545455e-02   9.6363636e-01   9.5342149e+00
  -5.4545455e-02   9.8787879e-01   9.5105601e+00
  -5.4545455e-02   1.0121212e+00   9.4863177e+00
  -5.4545455e-02   1.0363636e+00   9.4614876e+00
  -5.4545455e-02   1.0606061e+00   9.4360698e+00
  -5.4545455e-02   1.0848485e+00   9.4100643e+00
  -5.4545455e-02   1.1090909e+00   9.3834711e+00
  -5.4545455e-02   1.1333333e+00   9.3562902e+00
  -5.4545455e-02   1.1575758e+00   9.3285216e+00
  -5.4545455e-02   1.1818182e+00   9.3001653e+00
  -5.4545455e-02   1.2060606e+00   9.2712213e+00
  -5.4545455e-02   1.2303030e+00   9.2416896e+00
  -5.4545455e-02   1.2545455e+00   9.2115702e+00
  -5.4545455e-02   1.2787879e+00   9.1808632e+00
  -5.4545455e-02   1.3030303e+00   9.1495684e+00
  -5.4545455e-02   1.3272727e+00   9.1176860e+00
  -5.4545455e-02   1.3515152e+00   9.0852158e+00
  -5.4545455e-02   1.3757576e+00   9.0521579e+00
  -5.4545455e-02   1.4000000e+00   9.0185124e+00
  -5.4545455e-02   1.4242424e+00   8.9842792e+00
  -5.4545455e-02   1.4484848e+00   8.9494582e+00
  -5.4545455e-02   1.4727273e+00   8.9140496e+00
  -5.4545455e-02   1.4969697e+00   8.8780533e+00
  -5.4545455e-02   1.5212121e+00   8.8414692e+00
  -5.4545455e-02   1.5454545e+00   8.8042975e+00
  -5.4545455e-02   1.5696970e+00   8.7665381e+00
  -5.4545455e-02   1.5939394e+00   8.7281910e+00
  -5.4545455e-02   1.6181818e+00   8.6892562e+00
  -5.4545455e-02   1.6424242e+00   8.6497337e+00
  -5.4545455e-02   1.6666667e+00   8.6096235e+00
  -5.4545455e-02   1.6909091e+00   8.5689256e+00
  -5.4545455e-02   1.7151515e+00   8.5276400e+00
  -5.4545455e-02   1.7393939e+00   8.4857668e+00
  -5.4545455e-02   1.7636364e+00   8.4433058e+00
  -5.4545455e-02   1.7878788e+00   8.4002571e+00
  -5.4545455e-02   1.8121212e+00   8.3566208e+00
  -5.4545455e-02   1.8363636e+00   8.3123967e+00
  -5.4545455e-02   1.8606061e+00   8.2675849e+00
  -5.4545455e-02   1.8848485e+00   8.2221855e+00
  -5.4545455e-02   1.9090909e+00   8.1761983e+00
  -5.4545455e-02   1.9333333e+00   8.1296235e+00
  -5.4545455e-02   1.9575758e+00   8.0824610e+00
  -5.4545455e-02   1.9818182e+00   8.0347107e+00
  -5.4545455e-02   2.0060606e+00   7.9863728e+00
  -5.4545455e-02   2.0303030e+00   7.9374472e+00
  -5.4545455e-02   2.0545455e+00   7.8879339e+00
  -5.4545455e-02   2.0787879e+00   7.8378329e+00
  -5.4545455e-02   2.1030303e+00   7.7871442e+00
  -5.4545455e-02   2.1272727e+00   7.7358678e+00
  -5.4545455e-02   2.1515152e+00   7.6840037e+00
  -5.4545455e-02   2.1757576e+00   7.6315519e+00
  -5.4545455e-02   2.2000000e+00   7.5785124e+00
  -3.0303030e-02  -2.0000000e-01   9.9795409e+00
  -3.0303030e-02  -1.7575758e-01   9.9840955e+00
  -3.0303030e-02  -1.5151515e-01   9.9880624e+00
  -3.0303030e-02  -1.2727273e-01   9.9914417e+00
  -3.0303030e-02  -1.0303030e-01   9.9942332e+00
  -3.0303030e-02  -7.8787879e-02   9.9964371e+00
  -3.0303030e-02  -5.4545455e-02   9.9980533e+00
  -3.0303030e-02  -3.0303030e-02   9.9990817e+00
  -3.0303030e-02  -6.0606061e-03   9.9995225e+00
  -3.0303030e-02   1.8181818e-02   9.9993756e+00
  -3.0303030e-02   4.2424242e-02   9.9986410e+00
  -3.0303030e-02   6.6666667e-02   9.9973186e+00
  -3.0303030e-02   9.0909091e-02   9.9954086e+00
  -3.0303030e-02   1.1515152e-01   9.9929109e+00
  -3.0303030e-02   1.3939394e-01   9.9898255e+00
  -3.0303030e-02   1.6363636e-01   9.9861524e+00
  -3.0303030e-02   1.8787879e-01   9.9818916e+00
  -3.0303030e-02   2.1212121e-01   9.9770432e+00
  -3.0303030e-02   2.3636364e-01   9.9716070e+00
  -3.0303030e-02   2.6060606e-01   9.9655831e+00
  -3.0303030e-02   2.8484848e-01   9.9589715e+00
  -3.0303030e-02   3.0909091e-01   9.9517723e+00
  -3.0303030e-02   3.3333333e-01   9.9439853e+00
  -3.0303030e-02   3.5757576e-01   9.9356107e+00
  -3.0303030e-02   3.8181818e-01   9.9266483e+00
  -3.0303030e-02   4.0606061e-01   9.9170983e+00
  -3.0303030e-02   4.3030303e-01   9.9069605e+00
  -3.0303030e-02   4.5454545e-01   9.8962351e+00
  -3.0303030e-02   4.7878788e-01   9.8849219e+00
  -3.0303030e-02   5.0303030e-01   9.8730211e+00
  -3.0303030e-02   5.2727273e-01   9.8605326e+00
  -3.0303030e-02   5.5151515e-01   9.8474564e+00
  -3.0303030e-02   5.7575758e-01   9.8337925e+00
  -3.0303030e-02   6.0000000e-01   9.8195409e+00
  -3.0303030e-02   6.2424242e-01   9.8047016e+00
  -3.0303030e-02   6.4848485e-01   9.7892746e+00
  -3.0303030e-02   6.7272727e-01   9.7732599e+00
  -3.0303030e-02   6.9696970e-01   9.7566575e+00
  -3.0303030e-02   7.2121212e-01   9.7394674e+00
  -3.0303030e-02   7.4545455e-01   9.7216896e+00
  -3.0303030e-02   7.6969697e-01   9.7033242e+00
  -3.0303030e-02   7.9393939e-01   9.6843710e+00
  -3.0303030e-02   8.1818182e-01   9.6648301e+00
  -3.0303030e-02   8.4242424e-01   9.6447016e+00
  -3.0303030e-02   8.6666667e-01   9.6239853e+00
  -3.0303030e-02   8.9090909e-01   9.6026814e+00
  -3.0303030e-02   9.1515152e-01   9.5807897e+00
  -3.0303030e-02   9.3939394e-01   9.5583104e+00
  -3.0303030e-02   9.6363636e-01   9.5352433e+00
  -3.0303030e-02   9.8787879e-01   9.5115886e+00
  -3.0303030e-02   1.0121212e+00   9.4873462e+00
  -3.0303030e-02   1.0363636e+00   9.4625161e+00
  -3.0303030e-02   1.0606061e+00   9.4370983e+00
  -3.0303030e-02   1.0848485e+00   9.4110927e+00
  -3.0303030e-02   1.1090909e+00   9.3844995e+00
  -3.0303030e-02   1.1333333e+00   9.3573186e+00
  -3.0303030e-02   1.1575758e+00   9.3295500e+00
  -3.0303030e-02   1.1818182e+00   9.3011938e+00
  -3.0303030e-02   1.2060606e+00   9.2722498e+00
  -3.0303030e-02   1.2303030e+00   9.2427181e+00
  -3.0303030e-02   1.2545455e+00   9.2125987e+00
  -3.0303030e-02   1.2787879e+00   9.1818916e+00
  -3.0303030e-02   1.3030303e+00   9.1505969e+00
  -3.0303030e-02   1.3272727e+00   9.1187144e+00
  -3.0303030e-02   1.3515152e+00   9.0862443e+00
  -3.0303030e-02   1.3757576e+00   9.0531864e+00
  -3.0303030e-02   1.4000000e+00   9.0195409e+00
  -3.0303030e-02   1.4242424e+00   8.9853076e+00
  -3.0303030e-02   1.4484848e+00   8.9504867e+00
  -3.0303030e-02   1.4727273e+00   8.9150781e+00
  -3.0303030e-02   1.4969697e+00   8.8790817e+00
  -3.0303030e-02   1.5212121e+00   8.8424977e+00
  -3.0303030e-02   1.5454545e+00   8.8053260e+00
  -3.0303030e-02   1.5696970e+00   8.7675666e+00
  -3.0303030e-02   1.5939394e+00   8.7292195e+00
  -3.0303030e-02   1.6181818e+00   8.6902847e+00
  -3.0303030e-02   1.6424242e+00   8.6507622e+00
  -3.0303030e-02   1.6666667e+00   8.6106520e+00
  -3.0303030e-02   1.6909091e+00   8.5699541e+00
  -3.0303030e-02   1.7151515e+00   8.5286685e+00
  -3.0303030e-02   1.7393939e+00   8.4867952e+00
  -3.0303030e-02   1.7636364e+00   8.4443343e+00
  -3.0303030e-02   1.7878788e+00   8.4012856e+00
  -3.0303030e-02   1.8121212e+00   8.3576492e+00
  -3.0303030e-02   1.8363636e+00   8.3134252e+00
  -3.0303030e-02   1.8606061e+00   8.2686134e+00
  -3.0303030e-02   1.8848485e+00   8.2232140e+00
  -3.0303030e-02   1.9090909e+00   8.1772268e+00
  -3.0303030e-02   1.9333333e+00   8.1306520e+00
  -3.0303030e-02   1.9575758e+00   8.0834894e+00
  -3.0303030e-02   1.9818182e+00   8.0357392e+00
  -3.0303030e-02   2.0060606e+00   7.9874013e+00
  -3.0303030e-02   2.0303030e+00   7.9384757e+00
  -3.0303030e-02   2.0545455e+00   7.8889624e+00
  -3.0303030e-02   2.0787879e+00   7.8388613e+00
  -3.0303030e-02   2.1030303e+00   7.7881726e+00
  -3.0303030e-02   2.1272727e+00   7.7368962e+00
  -3.0303030e-02   2.1515152e+00   7.6850321e+00
  -3.0303030e-02   2.1757576e+00   7.6325803e+00
  -3.0303030e-02   2.2000000e+00   7.5795409e+00
  -6.0606061e-03  -2.0000000e-01   9.9799816e+00
  -6.0606061e-03  -1.7575758e-01   9.9845363e+00
  -6.0606061e-03  -1.5151515e-01   9.9885032e+00
  -6.0606061e-03  -1.2727273e-01   9.9918825e+00
  -6.0606061e-03  -1.0303030e-01   9.9946740e+00
  -6.0606061e-03  -7.8787879e-02   9.9968779e+00
  -6.0606061e-03  -5.4545455e-02   9.9984940e+00
  -6.0606061e-03  -3.0303030e-02   9.9995225e+00
  -6.0606061e-03  -6.0606061e-03   9.9999633e+00
  -6.0606061e-03   1.8181818e-02   9.9998163e+00
  -6.0606061e-03   4.2424242e-02   9.9990817e+00
  -6.0606061e-03   6.6666667e-02   9.9977594e+00
  -6.0606061e-03   9.0909091e-02   9.9958494e+00
  -6.0606061e-03   1.1515152e-01   9.9933517e+00
  -6.0606061e-03   1.3939394e-01   9.9902663e+00
  -6.0606061e-03   1.6363636e-01   9.9865932e+00
  -6.0606061e-03   1.8787879e-01   9.9823324e+00
  -6.0606061e-03   2.1212121e-01   9.9774839e+00
  -6.0606061e-03   2.3636364e-01   9.9720478e+00
  -6.0606061e-03   2.6060606e-01   9.9660239e+00
  -6.0606061e-03   2.8484848e-01   9.9594123e+00
  -6.0606061e-03   3.0909091e-01   9.9522130e+00
  -6.0606061e-03   3.3333333e-01   9.9444261e+00
  -6.0606061e-03   3.5757576e-01   9.9360514e+00
  -6.0606061e-03   3.8181818e-01   9.9270891e+00
  -6.0606061e-03   4.0606061e-01   9.9175390e+00
  -6.0606061e-03   4.3030303e-01   9.9074013e+00
  -6.0606061e-03   4.5454545e-01   9.8966758e+00
  -6.0606061e-03   4.7878788e-01   9.8853627e+00
  -6.0606061e-03   5.0303030e-01   9.8734619e+00
  -6.0606061e-03   5.2727273e-01   9.8609734e+00
  -6.0606061e-03   5.5151515e-01   9.8478972e+00
  -6.0606061e-03   5.7575758e-01   9.8342332e+00
  -6.0606061e-03   6.0000000e-01   9.8199816e+00
  -6.0606061e-03   6.2424242e-01   9.8051423e+00
  -6.0606061e-03   6.4848485e-01   9.7897153e+00
  -6.0606061e-03   6.7272727e-01   9.7737006e+00
  -6.0606061e-03   6.9696970e-01   9.7570983e+00
  -6.0606061e-03   7.2121212e-01   9.7399082e+00
  -6.0606061e-03   7.4545455e-01   9.7221304e+00
  -6.0606061e-03   7.6969697e-01   9.7037649e+00
  -6.0606061e-03   7.9393939e-01   9.6848118e+00
  -6.0606061e-03   8.1818182e-01   9.6652709e+00
  -6.0606061e-03   8.4242424e-01   9.6451423e+00
  -6.0606061e-03   8.6666667e-01   9.6244261e+00
  -6.0606061e-03   8.9090909e-01   9.6031221e+00
  -6.0606061e-03   9.1515152e-01   9.5812305e+00
  -6.0606061e-03   9.3939394e-01   9.5587511e+00
  -6.0606061e-03   9.6363636e-01   9.5356841e+00
  -6.0606061e-03   9.8787879e-01   9.5120294e+00
  -6.0606061e-03   1.0121212e+00   9.4877870e+00
  -6.0606061e-03   1.0363636e+00   9.4629568e+00
  -6.0606061e-03   1.0606061e+00   9.4375390e+00
  -6.0606061e-03   1.0848485e+00   9.4115335e+00
  -6.0606061e-03   1.1090909e+00   9.3849403e+00
  -6.0606061e-03   1.1333333e+00   9.3577594e+00
  -6.0606061e-03   1.1575758e+00   9.3299908e+00
  -6.0606061e-03   1.1818182e+00   9.3016345e+00
  -6.0606061e-03   1.2060606e+00   9.2726905e+00
  -6.0606061e-03   1.2303030e+00   9.2431589e+00
  -6.0606061e-03   1.2545455e+00   9.2130395e+00
  -6.0606061e-03   1.2787879e+00   9.1823324e+00
  -6.0606061e-03   1.3030303e+00   9.1510376e+00
  -6.0606061e-03   1.3272727e+00   9.1191552e+00
  -6.0606061e-03   1.3515152e+00   9.0866850e+00
  -6.0606061e-03   1.3757576e+00   9.0536272e+00
  -6.0606061e-03   1.4000000e+00   9.0199816e+00
  -6.0606061e-03   1.4242424e+00   8.9857484e+00
  -6.0606061e-03   1.4484848e+00   8.9509275e+00
  -6.0606061e-03   1.4727273e+00   8.9155188e+00
  -6.0606061e-03   1.4969697e+00   8.8795225e+00
  -6.0606061e-03   1.5212121e+00   8.8429385e+00
  -6.0606061e-03   1.5454545e+00   8.8057668e+00
  -6.0606061e-03   1.5696970e+00   8.7680073e+00
  -6.0606061e-03   1.5939394e+00   8.7296602e+00
  -6.0606061e-03   1.6181818e+00   8.6907254e+00
  -6.0606061e-03   1.6424242e+00   8.6512029e+00
  -6.0606061e-03   1.6666667e+00   8.6110927e+00
  -6.0606061e-03   1.6909091e+00   8.5703949e+00
  -6.0606061e-03   1.7151515e+00   8.5291093e+00
  -6.0606061e-03   1.7393939e+00   8.4872360e+00
  -6.0606061e-03   1.7636364e+00   8.4447750e+00
  -6.0606061e-03   1.7878788e+00   8.4017264e+00
  -6.0606061e-03   1.8121212e+00   8.3580900e+00
  -6.0606061e-03   1.8363636e+00   8.3138659e+00
  -6.0606061e-03   1.8606061e+00   8.2690542e+00
  -6.0606061e-03   1.8848485e+00   8.2236547e+00
  -6.0606061e-03   1.9090909e+00   8.1776676e+00
  -6.0606061e-03   1.9333333e+00   8.1310927e+00
  -6.0606061e-03   1.9575758e+00   8.0839302e+00
  -6.0606061e-03   1.9818182e+00   8.0361800e+00
  -6.0606061e-03   2.0060606e+00   7.9878421e+00
  -6.0606061e-03   2.0303030e+00   7.9389164e+00
  -6.0606061e-03   2.0545455e+00   7.8894031e+00
  -6.0606061e-03   2.0787879e+00   7.8393021e+00
  -6.0606061e-03   2.1030303e+00   7.7886134e+00
  -6.0606061e-03   2.1272727e+00   7.7373370e+00
  -6.0606061e-03   2.1515152e+00   7.6854729e+00
  -6.0606061e-03   2.1757576e+00   7.6330211e+00
  -6.0606061e-03   2.2000000e+00   7.5799816e+00
   1.8181818e-02  -2.0000000e-01   9.9798347e+00
   1.8181818e-02  -1.7575758e-01   9.9843893e+00
   1.8181818e-02  -1.5151515e-01   9.9883563e+00
   1.8181818e-02  -1.2727273e-01   9.9917355e+00
   1.8181818e-02  -1.0303030e-01   9.9945271e+00
   1.8181818e-02  -7.8787879e-02   9.9967309e+00
   1.8181818e-02  -5.4545455e-02   9.9983471e+00
   1.8181818e-02  -3.0303030e-02   9.9993756e+00
   1.8181818e-02  -6.0606061e-03   9.9998163e+00
   1.8181818e-02   1.8181818e-02   9.9996694e+00
   1.8181818e-02   4.2424242e-02   9.9989348e+00
   1.8181818e-02   6.6666667e-02   9.9976125e+00
   1.8181818e-02   9.0909091e-02   9.9957025e+00
   1.8181818e-02   1.1515152e-01   9.9932048e+00
   1.8181818e-02   1.3939394e-01   9.9901194e+00
   1.8181818e-02   1.6363636e-01   9.9864463e+00
   1.8181818e-02   1.8787879e-01   9.9821855e+00
   1.8181818e-02   2.1212121e-01   9.9773370e+00
   1.8181818e-02   2.3636364e-01   9.9719008e+00
   1.8181818e-02   2.6060606e-01   9.9658770e+00
   1.8181818e-02   2.8484848e-01   9.9592654e+00
   1.8181818e-02   3.0909091e-01   9.9520661e+00
   1.8181818e-02   3.3333333e-01   9.9442792e+00
   1.8181818e-02   3.5757576e-01   9.9359045e+00
   1.8181818e-02   3.8181818e-01   9.9269421e+00
   1.8181818e-02   4.0606061e-01   9.9173921e+00
   1.8181818e-02   4.3030303e-01   9.9072544e+00
   1.8181818e-02   4.5454545e-01   9.8965289e+00
   1.8181818e-02   4.7878788e-01   9.8852158e+00
   1.8181818e-02   5.0303030e-01   9.8733150e+00
   1.8181818e-02   5.2727273e-01   9.8608264e+00
   1.8181818e-02   5.5151515e-01   9.8477502e+00
   1.8181818e-02   5.7575758e-01   9.8340863e+00
   1.8181818e-02   6.0000000e-01   9.8198347e+00
   1.8181818e-02   6.2424242e-01   9.8049954e+00
   1.8181818e-02   6.4848485e-01   9.7895684e+00
   1.8181818e-02   6.7272727e-01   9.7735537e+00
   1.8181818e-02   6.9696970e-01   9.7569513e+00
   1.8181818e-02   7.2121212e-01   9.7397612e+00
   1.8181818e-02   7.4545455e-01   9.7219835e+00
   1.8181818e-02   7.6969697e-01   9.7036180e+00
   1.8181818e-02   7.9393939e-01   9.6846648e+00
   1.8181818e-02   8.1818182e-01   9.6651240e+00
   1.8181818e-02   8.4242424e-01   9.6449954e+00
   1.8181818e-02   8.6666667e-01   9.6242792e+00
   1.8181818e-02   8.9090909e-01   9.6029752e+00
   1.8181818e-02   9.1515152e-01   9.5810836e+00
   1.8181818e-02   9.3939394e-01   9.5586042e+00
   1.8181818e-02   9.6363636e-01   9.5355372e+00
   1.8181818e-02   9.8787879e-01   9.5118825e+00
   1.8181818e-02   1.0121212e+00   9.4876400e+00
   1.8181818e-02   1.0363636e+00   9.4628099e+00
   1.8181818e-02   1.0606061e+00   9.4373921e+00
   1.8181818e-02   1.0848485e+00   9.4113866e+00
   1.8181818e-02   1.1090909e+00   9.3847934e+00
   1.8181818e-02   1.1333333e+00   9.3576125e+00
   1.8181818e-02   1.1575758e+00   9.3298439e+00
   1.8181818e-02   1.1818182e+00   9.3014876e+00
   1.8181818e-02   1.2060606e+00   9.2725436e+00
   1.8181818e-02   1.2303030e+00   9.2430119e+00
   1.8181818e-02   1.2545455e+00   9.2128926e+00
   1.8181818e-02   1.2787879e+00   9.1821855e+00
   1.8181818e-02   1.3030303e+00   9.1508907e+00
   1.8181818e-02   1.3272727e+00   9.1190083e+00
   1.8181818e-02   1.3515152e+00   9.0865381e+00
   1.8181818e-02   1.3757576e+00   9.0534803e+00
   1.8181818e-02   1.4000000e+00   9.0198347e+00
   1.8181818e-02   1.4242424e+00   8.9856015e+00
   1.8181818e-02   1.4484848e+00   8.9507805e+00
   1.8181818e-02   1.4727273e+00   8.9153719e+00
   1.8181818e-02   1.4969697e+00   8.8793756e+00
   1.8181818e-02   1.5212121e+00   8.8427916e+00
   1.8181818e-02   1.5454545e+00   8.8056198e+00
   1.8181818e-02   1.5696970e+00   8.7678604e+00
   1.8181818e-02   1.5939394e+00   8.7295133e+00
   1.8181818e-02   1.6181818e+00   8.6905785e+00
   1.8181818e-02   1.6424242e+00   8.6510560e+00
   1.8181818e-02   1.6666667e+00   8.6109458e+00
   1.8181818e-02   1.6909091e+00   8.5702479e+00
   1.8181818e-02   1.7151515e+00   8.5289624e+00
   1.8181818e-02   1.7393939e+00   8.4870891e+00
   1.8181818e-02   1.7636364e+00   8.4446281e+00
   1.8181818e-02   1.7878788e+00   8.4015794e+00
   1.8181818e-02   1.8121212e+00   8.3579431e+00
   1.8181818e-02   1.8363636e+00   8.3137190e+00
   1.8181818e-02   1.8606061e+00   8.2689073e+00
   1.8181818e-02   1.8848485e+00   8.2235078e+00
   1.8181818e-02   1.9090909e+00   8.1775207e+00
   1.8181818e-02   1.9333333e+00   8.1309458e+00
   1.8181818e-02   1.9575758e+00   8.0837833e+00
   1.8181818e-02   1.9818182e+00   8.0360331e+00
   1.8181818e-02   2.0060606e+00   7.9876951e+00
   1.8181818e-02   2.0303030e+00   7.9387695e+00
   1.8181818e-02   2.0545455e+00   7.8892562e+00
   1.8181818e-02   2.0787879e+00   7.8391552e+00
   1.8181818e-02   2.1030303e+00   7.7884665e+00
   1.8181818e-02   2.1272727e+00   7.7371901e+00
   1.8181818e-02   2.1515152e+00   7.6853260e+00
   1.8181818e-02   2.1757576e+00   7.6328742e+00
   1.8181818e-02   2.2000000e+00   7.5798347e+00
   4.2424242e-02  -2.0000000e-01   9.9791001e+00
   4.2424242e-02  -1.7575758e-01   9.9836547e+00
   4.2424242e-02  -1.5151515e-01   9.9876217e+00
   4.2424242e-02  -1.2727273e-01   9.9910009e+00
   4.2424242e-02  -1.0303030e-01   9.9937925e+00
   4.2424242e-02  -7.8787879e-02   9.9959963e+00
   4.2424242e-02  -5.4545455e-02   9.9976125e+00
   4.2424242e-02  -3.0303030e-02   9.9986410e+00
   4.2424242e-02  -6.0606061e-03   9.9990817e+00
   4.2424242e-02   1.8181818e-02   9.9989348e+00
   4.2424242e-02   4.2424242e-02   9.9982002e+00
   4.2424242e-02   6.6666667e-02   9.9968779e+00
   4.2424242e-02   9.0909091e-02   9.9949679e+00
   4.2424242e-02   1.1515152e-01   9.9924702e+00
   4.2424242e-02   1.3939394e-01   9.9893848e+00
   4.2424242e-02   1.6363636e-01   9.9857117e+00
   4.2424242e-02   1.8787879e-01   9.9814509e+00
   4.2424242e-02   2.1212121e-01   9.9766024e+00
   4.2424242e-02   2.3636364e-01   9.9711662e+00
   4.2424242e-02   2.6060606e-01   9.9651423e+00
   4.2424242e-02   2.8484848e-01   9.9585308e+00
   4.2424242e-02   3.0909091e-01   9.9513315e+00
   4.2424242e-02   3.3333333e-01   9.9435445e+00
   4.2424242e-02   3.5757576e-01   9.9351699e+00
   4.2424242e-02   3.8181818e-01   9.9262075e+00
   4.2424242e-02   4.0606061e-01   9.9166575e+00
   4.2424242e-02   4.3030303e-01   9.9065197e+00
   4.2424242e-02   4.5454545e-01   9.8957943e+00
   4.2424242e-02   4.7878788e-01   9.8844812e+00
   4.2424242e-02   5.0303030e-01   9.8725803e+00
   4.2424242e-02   5.2727273e-01   9.8600918e+00
   4.2424242e-02   5.5151515e-01   9.8470156e+00
   4.2424242e-02   5.7575758e-01   9.8333517e+00
   4.2424242e-02   6.0000000e-01   9.8191001e+00
   4.2424242e-02   6.2424242e-01   9.8042608e+00
   4.2424242e-02   6.4848485e-01   9.7888338e+00
   4.2424242e-02   6.7272727e-01   9.7728191e+00
   4.2424242e-02   6.9696970e-01   9.7562167e+00
   4.2424242e-02   7.2121212e-01   9.7390266e+00
   4.2424242e-02   7.4545455e-01   9.7212489e+00
   4.2424242e-02   7.6969697e-01   9.7028834e+00
   4.2424242e-02   7.9393939e-01   9.6839302e+00
   4.2424242e-02   8.1818182e-01   9.6643893e+00
   4.2424242e-02   8.4242424e-01   9.6442608e+00
   4.2424242e-02   8.6666667e-01   9.6235445e+00
   4.2424242e-02   8.9090909e-01   9.6022406e+00
   4.2424242e-02   9.1515152e-01   9.5803489e+00
   4.2424242e-02   9.3939394e-01   9.5578696e+00
   4.2424242e-02   9.6363636e-01   9.5348026e+00
   4.2424242e-02   9.8787879e-01   9.5111478e+00
   4.2424242e-02   1.0121212e+00   9.4869054e+00
   4.2424242e-02   1.0363636e+00   9.4620753e+00
   4.2424242e-02   1.0606061e+00   9.4366575e+00
   4.2424242e-02   1.0848485e+00   9.4106520e+00
   4.2424242e-02   1.1090909e+00   9.3840588e+00
   4.2424242e-02   1.1333333e+00   9.3568779e+00
   4.2424242e-02   1.1575758e+00   9.3291093e+00
   4.2424242e-02   1.1818182e+00   9.3007530e+00
   4.2424242e-02   1.2060606e+00   9.2718090e+00
   4.2424242e-02   1.2303030e+00   9.2422773e+00
   4.2424242e-02   1.2545455e+00   9.2121579e+00
   4.2424242e-02   1.2787879e+00   9.1814509e+00
   4.2424242e-02   1.3030303e+00   9.1501561e+00
   4.2424242e-02   1.3272727e+00   9.1182736e+00
   4.2424242e-02   1.3515152e+00   9.0858035e+00
   4.2424242e-02   1.3757576e+00   9.0527456e+00
   4.2424242e-02   1.4000000e+00   9.0191001e+00
   4.2424242e-02   1.4242424e+00   8.9848669e+00
   4.2424242e-02   1.4484848e+00   8.9500459e+00
   4.2424242e-02   1.4727273e+00   8.9146373e+00
   4.2424242e-02   1.4969697e+00   8.8786410e+00
   4.2424242e-02   1.5212121e+00   8.8420569e+00
   4.2424242e-02   1.5454545e+00   8.8048852e+00
   4.2424242e-02   1.5696970e+00   8.7671258e+00
   4.2424242e-02   1.5939394e+00   8.7287787e+00
   4.2424242e-02   1.6181818e+00   8.6898439e+00
   4.2424242e-02   1.6424242e+00   8.6503214e+00
   4.2424242e-02   1.6666667e+00   8.6102112e+00
   4.2424242e-02   1.6909091e+00   8.5695133e+00
   4.2424242e-02   1.7151515e+00   8.5282277e+00
   4.2424242e-02   1.7393939e+00   8.4863545e+00
   4.2424242e-02   1.7636364e+00   8.4438935e+00
   4.2424242e-02   1.7878788e+00   8.4008448e+00
   4.2424242e-02   1.8121212e+00   8.3572084e+00
   4.2424242e-02   1.8363636e+00   8.3129844e+00
   4.2424242e-02   1.8606061e+00   8.2681726e+00
   4.2424242e-02   1.8848485e+00   8.2227732e+00
   4.2424242e-02   1.9090909e+00   8.1767860e+00
   4.2424242e-02   1.9333333e+00   8.1302112e+00
   4.2424242e-02   1.9575758e+00   8.0830487e+00
   4.2424242e-02   1.9818182e+00   8.0352984e+00
   4.2424242e-02   2.0060606e+00   7.9869605e+00
   4.2424242e-02   2.0303030e+00   7.9380349e+00
   4.2424242e-02   2.0545455e+00   7.8885216e+00
   4.2424242e-02   2.0787879e+00   7.8384206e+00
   4.2424242e-02   2.1030303e+00   7.7877319e+00
   4.2424242e-02   2.1272727e+00   7.7364555e+00
   4.2424242e-02   2.1515152e+00   7.6845914e+00
   4.2424242e-02   2.1757576e+00   7.6321396e+00
   4.2424242e-02   2.2000000e+00   7.5791001e+00
   6.6666667e-02  -2.0000000e-01   9.9777778e+00
   6.6666667e-02  -1.7575758e-01   9.9823324e+00
   6.6666667e-02  -1.5151515e-01   9.9862994e+00
   6.6666667e-02  -1.2727273e-01   9.9896786e+00
   6.6666667e-02  -1.0303030e-01   9.9924702e+00
   6.6666667e-02  -7.8787879e-02   9.9946740e+00
   6.6666667e-02  -5.4545455e-02   9.9962902e+00
   6.6666667e-02  -3.0303030e-02   9.9973186e+00
   6.6666667e-02  -6.0606061e-03   9.9977594e+00
   6.6666667e-02   1.8181818e-02   9.9976125e+00
   6.6666667e-02   4.2424242e-02   9.9968779e+00
   6.6666667e-02   6.6666667e-02   9.9955556e+00
   6.6666667e-02   9.0909091e-02   9.9936455e+00
   6.6666667e-02   1.1515152e-01   9.9911478e+00
   6.6666667e-02   1.3939394e-01   9.9880624e+00
   6.6666667e-02   1.6363636e-01   9.9843893e+00
   6.6666667e-02   1.8787879e-01   9.9801286e+00
   6.6666667e-02   2.1212121e-01   9.9752801e+00
   6.6666667e-02   2.3636364e-01   9.9698439e+00
   6.6666667e-02   2.6060606e-01   9.9638200e+00
   6.6666667e-02   2.8484848e-01   9.9572084e+00
   6.6666667e-02   3.0909091e-01   9.9500092e+00
   6.6666667e-02   3.3333333e-01   9.9422222e+00
   6.6666667e-02   3.5757576e-01   9.9338476e+00
   6.6666667e-02   3.8181818e-01   9.9248852e+00
   6.6666667e-02   4.0606061e-01   9.9153352e+00
   6.6666667e-02   4.3030303e-01   9.9051974e+00
   6.6666667e-02   4.5454545e-01   9.8944720e+00
   6.6666667e-02   4.7878788e-01   9.8831589e+00
   6.6666667e-02   5.0303030e-01   9.8712580e+00
   6.6666667e-02   5.2727273e-01   9.8587695e+00
   6.6666667e-02   5.5151515e-01   9.8456933e+00
   6.6666667e-02   5.7575758e-01   9.8320294e+00
   6.6666667e-02   6.0000000e-01   9.8177778e+00
   6.6666667e-02   6.2424242e-01   9.8029385e+00
   6.6666667e-02   6.4848485e-01   9.7875115e+00
   6.6666667e-02   6.7272727e-01   9.7714968e+00
   6.6666667e-02   6.9696970e-01   9.7548944e+00
   6.6666667e-02   7.2121212e-01   9.7377043e+00
   6.6666667e-02   7.4545455e-01   9.7199265e+00
   6.6666667e-02   7.6969697e-01   9.7015611e+00
   6.6666667e-02   7.9393939e-01   9.6826079e+00
   6.6666667e-02   8.1818182e-01   9.6630670e+00
   6.6666667e-02   8.4242424e-01   9.6429385e+00
   6.6666667e-02   8.6666667e-01   9.6222222e+00
   6.6666667e-02   8.9090909e-01   9.6009183e+00
   6.6666667e-02   9.1515152e-01   9.5790266e+00
   6.6666667e-02   9.3939394e-01   9.5565473e+00
   6.6666667e-02   9.6363636e-01   9.5334803e+00
   6.6666667e-02   9.8787879e-01   9.5098255e+00
   6.6666667e-02   1.0121212e+00   9.4855831e+00
   6.6666667e-02   1.0363636e+00   9.4607530e+00
   6.6666667e-02   1.0606061e+00   9.4353352e+00
   6.6666667e-02   1.0848485e+00   9.4093297e+00
   6.6666667e-02   1.1090909e+00   9.3827365e+00
   6.6666667e-02   1.1333333e+00   9.3555556e+00
   6.6666667e-02   1.1575758e+00   9.3277870e+00
   6.6666667e-02   1.1818182e+00   9.2994307e+00
   6.6666667e-02   1.2060606e+00   9.2704867e+00
   6.6666667e-02   1.2303030e+00   9.2409550e+00
   6.6666667e-02   1.2545455e+00   9.2108356e+00
   6.6666667e-02   1.2787879e+00   9.1801286e+00
   6.6666667e-02   1.3030303e+00   9.1488338e+00
   6.6666667e-02   1.3272727e+00   9.1169513e+00
   6.6666667e-02   1.3515152e+00   9.0844812e+00
   6.6666667e-02   1.3757576e+00   9.0514233e+00
   6.6666667e-02   1.4000000e+00   9.0177778e+00
   6.6666667e-02   1.4242424e+00   8.9835445e+00
   6.6666667e-02   1.4484848e+00   8.9487236e+00
   6.6666667e-02   1.4727273e+00   8.9133150e+00
   6.6666667e-02   1.4969697e+00   8.8773186e+00
   6.6666667e-02   1.5212121e+00   8.8407346e+00
   6.6666667e-02   1.5454545e+00   8.8035629e+00
   6.6666667e-02   1.5696970e+00   8.7658035e+00
   6.6666667e-02   1.5939394e+00   8.7274564e+00
   6.6666667e-02   1.6181818e+00   8.6885216e+00
   6.6666667e-02   1.6424242e+00   8.6489991e+00
   6.6666667e-02   1.6666667e+00   8.6088889e+00
   6.6666667e-02   1.6909091e+00   8.5681910e+00
   6.6666667e-02   1.7151515e+00   8.5269054e+00
   6.6666667e-02   1.7393939e+00   8.4850321e+00
   6.6666667e-02   1.7636364e+00   8.4425712e+00
   6.6666667e-02   1.7878788e+00   8.3995225e+00
   6.6666667e-02   1.8121212e+00   8.3558861e+00
   6.6666667e-02   1.8363636e+00   8.3116621e+00
   6.6666667e-02   1.8606061e+00   8.2668503e+00
   6.6666667e-02   1.8848485e+00   8.2214509e+00
   6.6666667e-02   1.9090909e+00   8.1754637e+00
   6.6666667e-02   1.9333333e+00   8.1288889e+00
   6.6666667e-02   1.9575758e+00   8.0817264e+00
   6.6666667e-02   1.9818182e+00   8.0339761e+00
   6.6666667e-02   2.0060606e+00   7.9856382e+00
   6.6666667e-02   2.0303030e+00   7.9367126e+00
   6.6666667e-02   2.0545455e+00   7.8871993e+00
   6.6666667e-02   2.0787879e+00   7.8370983e+00
   6.6666667e-02   2.1030303e+00   7.7864096e+00
   6.6666667e-02   2.1272727e+00   7.7351331e+00
   6.6666667e-02   2.1515152e+00   7.6832691e+00
   6.6666667e-02   2.1757576e+00   7.6308173e+00
   6.6666667e-02   2.2000000e+00   7.5777778e+00
   9.0909091e-02  -2.0000000e-01   9.9758678e+00
   9.0909091e-02  -1.7575758e-01   9.9804224e+00
   9.0909091e-02  -1.5151515e-01   9.9843893e+00
   9.0909091e-02  -1.2727273e-01   9.9877686e+00
   9.0909091e-02  -1.0303030e-01   9.9905601e+00
   9.0909091e-02  -7.8787879e-02   9.9927640e+00
   9.0909091e-02  -5.4545455e-02   9.9943802e+00
   9.0909091e-02  -3.0303030e-02   9.9954086e+00
   9.0909091e-02  -6.0606061e-03   9.9958494e+00
   9.0909091e-02   1.8181818e-02   9.9957025e+00
   9.0909091e-02   4.2424242e-02   9.9949679e+00
   9.0909091e-02   6.6666667e-02   9.9936455e+00
   9.0909091e-02   9.0909091e-02   9.9917355e+00
   9.0909091e-02   1.1515152e-01   9.9892378e+00
   9.0909091e-02   1.3939394e-01   9.9861524e+00
   9.0909091e-02   1.6363636e-01   9.9824793e+00
   9.0909091e-02   1.8787879e-01   9.9782185e+00
   9.0909091e-02   2.1212121e-01   9.9733701e+00
   9.0909091e-02   2.3636364e-01   9.9679339e+00
   9.0909091e-02   2.6060606e-01   9.9619100e+00
   9.0909091e-02   2.8484848e-01   9.9552984e+00
   9.0909091e-02   3.0909091e-01   9.9480992e+00
   9.0909091e-02   3.3333333e-01   9.9403122e+00
   9.0909091e-02   3.5757576e-01   9.9319376e+00
   9.0909091e-02   3.8181818e-01   9.9229752e+00
   9.0909091e-02   4.0606061e-01   9.9134252e+00
   9.0909091e-02   4.3030303e-01   9.9032874e+00
   9.0909091e-02   4.5454545e-01   9.8925620e+00
   9.0909091e-02   4.7878788e-01   9.8812489e+00
   9.0909091e-02   5.0303030e-01   9.8693480e+00
   9.0909091e-02   5.2727273e-01   9.8568595e+00
   9.0909091e-02   5.5151515e-01   9.8437833e+00
   9.0909091e-02   5.7575758e-01   9.8301194e+00
   9.0909091e-02   6.0000000e-01   9.8158678e+00
   9.0909091e-02   6.2424242e-01   9.8010285e+00
   9.0909091e-02   6.4848485e-01   9.7856015e+00
   9.0909091e-02   6.7272727e-01   9.7695868e+00
   9.0909091e-02   6.9696970e-01   9.7529844e+00
   9.0909091e-02   7.2121212e-01   9.7357943e+00
   9.0909091e-02   7.4545455e-01   9.7180165e+00
   9.0909091e-02   7.6969697e-01   9.6996511e+00
   9.0909091e-02   7.9393939e-01   9.6806979e+00
   9.0909091e-02   8.1818182e-01   9.6611570e+00
   9.0909091e-02   8.4242424e-01   9.6410285e+00
   9.0909091e-02   8.6666667e-01   9.6203122e+00
   9.0909091e-02   8.9090909e-01   9.5990083e+00
   9.0909091e-02   9.1515152e-01   9.5771166e+00
   9.0909091e-02   9.3939394e-01   9.5546373e+00
   9.0909091e-02   9.6363636e-01   9.5315702e+00
   9.0909091e-02   9.8787879e-01   9.5079155e+00
   9.0909091e-02   1.0121212e+00   9.4836731e+00
   9.0909091e-02   1.0363636e+00   9.4588430e+00
   9.0909091e-02   1.0606061e+00   9.4334252e+00
   9.0909091e-02   1.0848485e+00   9.4074197e+00
   9.0909091e-02   1.1090909e+00   9.3808264e+00
   9.0909091e-02   1.1333333e+00   9.3536455e+00
   9.0909091e-02   1.1575758e+00   9.3258770e+00
   9.0909091e-02   1.1818182e+00   9.2975207e+00
   9.0909091e-02   1.2060606e+00   9.2685767e+00
   9.0909091e-02   1.2303030e+00   9.2390450e+00
   9.0909091e-02   1.2545455e+00   9.2089256e+00
   9.0909091e-02   1.2787879e+00   9.1782185e+00
   9.0909091e-02   1.3030303e+00   9.1469238e+00
   9.0909091e-02   1.3272727e+00   9.1150413e+00
   9.0909091e-02   1.3515152e+00   9.0825712e+00
   9.0909091e-02   1.3757576e+00   9.0495133e+00
   9.0909091e-02   1.4000000e+00   9.0158678e+00
   9.0909091e-02   1.4242424e+00   8.9816345e+00
   9.0909091e-02   1.4484848e+00   8.9468136e+00
   9.0909091e-02   1.4727273e+00   8.9114050e+00
   9.0909091e-02   1.4969697e+00   8.8754086e+00
   9.0909091e-02   1.5212121e+00   8.8388246e+00
   9.0909091e-02   1.5454545e+00   8.8016529e+00
   9.0909091e-02   1.5696970e+00   8.7638935e+00
   9.0909091e-02   1.5939394e+00   8.7255464e+00
   9.0909091e-02   1.6181818e+00   8.6866116e+00
   9.0909091e-02   1.6424242e+00   8.6470891e+00
   9.0909091e-02   1.6666667e+00   8.6069789e+00
   9.0909091e-02   1.6909091e+00   8.5662810e+00
   9.0909091e-02   1.7151515e+00   8.5249954e+00
   9.0909091e-02   1.7393939e+00   8.4831221e+00
   9.0909091e-02   1.7636364e+00   8.4406612e+00
   9.0909091e-02   1.7878788e+00   8.3976125e+00
   9.0909091e-02   1.8121212e+00   8.3539761e+00
   9.0909091e-02   1.8363636e+00   8.3097521e+00
   9.0909091e-02   1.8606061e+00   8.2649403e+00
   9.0909091e-02   1.8848485e+00   8.2195409e+00
   9.0909091e-02   1.9090909e+00   8.1735537e+00
   9.0909091e-02   1.9333333e+00   8.1269789e+00
   9.0909091e-02   1.9575758e+00   8.0798163e+00
   9.0909091e-02   1.9818182e+00   8.0320661e+00
   9.0909091e-02   2.0060606e+00   7.9837282e+00
   9.0909091e-02   2.0303030e+00   7.9348026e+00
   9.0909091e-02   2.0545455e+00   7.8852893e+00
   9.0909091e-02   2.0787879e+00   7.8351882e+00
   9.0909091e-02   2.1030303e+00   7.7844995e+00
   9.0909091e-02   2.1272727e+00   7.7332231e+00
   9.0909091e-02   2.1515152e+00   7.6813590e+00
   9.0909091e-02   2.1757576e+00   7.6289073e+00
   9.0909091e-02   2.2000000e+00   7.5758678e+00
   1.1515152e-01  -2.0000000e-01   9.9733701e+00
   1.1515152e-01  -1.7575758e-01   9.9779247e+00
   1.1515152e-01  -1.5151515e-01   9.9818916e+00
   1.1515152e-01  -1.2727273e-01   9.9852709e+00
   1.1515152e-01  -1.0303030e-01   9.9880624e+00
   1.1515152e-01  -7.8787879e-02   9.9902663e+00
   1.1515152e-01  -5.4545455e-02   9.9918825e+00
   1.1515152e-01  -3.0303030e-02   9.9929109e+00
   1.1515152e-01  -6.0606061e-03   9.9933517e+00
   1.1515152e-01   1.8181818e-02   9.9932048e+00
   1.1515152e-01   4.2424242e-02   9.9924702e+00
   1.1515152e-01   6.6666667e-02   9.9911478e+00
   1.1515152e-01   9.0909091e-02   9.9892378e+00
   1.1515152e-01   1.1515152e-01   9.9867401e+00
   1.1515152e-01   1.3939394e-01   9.9836547e+00
   1.1515152e-01   1.6363636e-01   9.9799816e+00
   1.1515152e-01   1.8787879e-01   9.9757208e+00
   1.1515152e-01   2.1212121e-01   9.9708724e+00
   1.1515152e-01   2.3636364e-01   9.9654362e+00
   1.1515152e-01   2.6060606e-01   9.9594123e+00
   1.1515152e-01   2.8484848e-01   9.9528007e+00
   1.1515152e-01   3.0909091e-01   9.9456015e+00
   1.1515152e-01   3.3333333e-01   9.9378145e+00
   1.1515152e-01   3.5757576e-01   9.9294399e+00
   1.1515152e-01   3.8181818e-01   9.9204775e+00
   1.1515152e-01   4.0606061e-01   9.9109275e+00
   1.1515152e-01   4.3030303e-01   9.9007897e+00
   1.1515152e-01   4.5454545e-01   9.8900643e+00
   1.1515152e-01   4.7878788e-01   9.8787511e+00
   1.1515152e-01   5.0303030e-01   9.8668503e+00
   1.1515152e-01   5.2727273e-01   9.8543618e+00
   1.1515152e-01   5.5151515e-01   9.8412856e+00
   1.1515152e-01   5.7575758e-01   9.8276217e+00
   1.1515152e-01   6.0000000e-01   9.8133701e+00
   1.1515152e-01   6.2424242e-01   9.7985308e+00
   1.1515152e-01   6.4848485e-01   9.7831038e+00
   1.1515152e-01   6.7272727e-01   9.7670891e+00
   1.1515152e-01   6.9696970e-01   9.7504867e+00
   1.1515152e-01   7.2121212e-01   9.7332966e+00
   1.1515152e-01   7.4545455e-01   9.7155188e+00
   1.1515152e-01   7.6969697e-01   9.6971534e+00
   1.1515152e-01   7.9393939e-01   9.6782002e+00
   1.1515152e-01   8.1818182e-01   9.6586593e+00
   1.1515152e-01   8.4242424e-01   9.6385308e+00
   1.1515152e-01   8.6666667e-01   9.6178145e+00
   1.1515152e-01   8.9090909e-01   9.5965106e+00
   1.1515152e-01   9.1515152e-01   9.5746189e+00
   1.1515152e-01   9.3939394e-01   9.5521396e+00
   1.1515152e-01   9.6363636e-01   9.5290725e+00
   1.1515152e-01   9.8787879e-01   9.5054178e+00
   1.1515152e-01   1.0121212e+00   9.4811754e+00
   1.1515152e-01   1.0363636e+00   9.4563453e+00
   1.1515152e-01   1.0606061e+00   9.4309275e+00
   1.1515152e-01   1.0848485e+00   9.4049219e+00
   1.1515152e-01   1.1090909e+00   9.3783287e+00
   1.1515152e-01   1.1333333e+00   9.3511478e+00
   1.1515152e-01   1.1575758e+00   9.3233792e+00
   1.1515152e-01   1.1818182e+00   9.2950230e+00
   1.1515152e-01   1.2060606e+00   9.2660790e+00
   1.1515152e-01   1.2303030e+00   9.2365473e+00
   1.1515152e-01   1.2545455e+00   9.2064279e+00
   1.1515152e-01   1.2787879e+00   9.1757208e+00
   1.1515152e-01   1.3030303e+00   9.1444261e+00
   1.1515152e-01   1.3272727e+00   9.1125436e+00
   1.1515152e-01   1.3515152e+00   9.0800735e+00
   1.1515152e-01   1.3757576e+00   9.0470156e+00
   1.1515152e-01   1.4000000e+00   9.0133701e+00
   1.1515152e-01   1.4242424e+00   8.9791368e+00
   1.1515152e-01   1.4484848e+00   8.9443159e+00
   1.1515152e-01   1.4727273e+00   8.9089073e+00
   1.1515152e-01   1.4969697e+00   8.8729109e+00
   1.1515152e-01   1.5212121e+00   8.8363269e+00
   1.1515152e-01   1.5454545e+00   8.7991552e+00
   1.1515152e-01   1.5696970e+00   8.7613958e+00
   1.1515152e-01   1.5939394e+00   8.7230487e+00
   1.1515152e-01   1.6181818e+00   8.6841139e+00
   1.1515152e-01   1.6424242e+00   8.6445914e+00
   1.1515152e-01   1.6666667e+00   8.6044812e+00
   1.1515152e-01   1.6909091e+00   8.5637833e+00
   1.1515152e-01   1.7151515e+00   8.5224977e+00
   1.1515152e-01   1.7393939e+00   8.4806244e+00
   1.1515152e-01   1.7636364e+00   8.4381635e+00
   1.1515152e-01   1.7878788e+00   8.3951148e+00
   1.1515152e-01   1.8121212e+00   8.3514784e+00
   1.1515152e-01   1.8363636e+00   8.3072544e+00
   1.1515152e-01   1.8606061e+00   8.2624426e+00
   1.1515152e-01   1.8848485e+00   8.2170432e+00
   1.1515152e-01   1.9090909e+00   8.1710560e+00
   1.1515152e-01   1.9333333e+00   8.1244812e+00
   1.1515152e-01   1.9575758e+00   8.0773186e+00
   1.1515152e-01   1.9818182e+00   8.0295684e+00
   1.1515152e-01   2.0060606e+00   7.9812305e+00
   1.1515152e-01   2.0303030e+00   7.9323049e+00
   1.1515152e-01   2.0545455e+00   7.8827916e+00
   1.1515152e-01   2.0787879e+00   7.8326905e+00
   1.1515152e-01   2.1030303e+00   7.7820018e+00
   1.1515152e-01   2.1272727e+00   7.7307254e+00
   1.1515152e-01   2.1515152e+00   7.6788613e+00
   1.1515152e-01   2.1757576e+00   7.6264096e+00
   1.1515152e-01   2.2000000e+00   7.5733701e+00
   1.3939394e-01  -2.0000000e-01   9.9702847e+00
   1.3939394e-01  -1.7575758e-01   9.9748393e+00
   1.3939394e-01  -1.5151515e-01   9.9788062e+00
   1.3939394e-01  -1.2727273e-01   9.9821855e+00
   1.3939394e-01  -1.0303030e-01   9.9849770e+00
   1.3939394e-01  -7.8787879e-02   9.9871809e+00
   1.3939394e-01  -5.4545455e-02   9.9887971e+00
   1.3939394e-01  -3.0303030e-02   9.9898255e+00
   1.3939394e-01  -6.0606061e-03   9.9902663e+00
   1.3939394e-01   1.8181818e-02   9.9901194e+00
   1.3939394e-01   4.2424242e-02   9.9893848e+00
   1.3939394e-01   6.6666667e-02   9.9880624e+00
   1.3939394e-01   9.0909091e-02   9.9861524e+00
   1.3939394e-01   1.1515152e-01   9.9836547e+00
   1.3939394e-01   1.3939394e-01   9.9805693e+00
   1.3939394e-01   1.6363636e-01   9.9768962e+00
   1.3939394e-01   1.8787879e-01   9.9726354e+00
   1.3939394e-01   2.1212121e-01   9.9677870e+00
   1.3939394e-01   2.3636364e-01   9.9623508e+00
   1.3939394e-01   2.6060606e-01   9.9563269e+00
   1.3939394e-01   2.8484848e-01   9.9497153e+00
   1.3939394e-01   3.0909091e-01   9.9425161e+00
   1.3939394e-01   3.3333333e-01   9.9347291e+00
   1.3939394e-01   3.5757576e-01   9.9263545e+00
   1.3939394e-01   3.8181818e-01   9.9173921e+00
   1.3939394e-01   4.0606061e-01   9.9078421e+00
   1.3939394e-01   4.3030303e-01   9.8977043e+00
   1.3939394e-01   4.5454545e-01   9.8869789e+00
   1.3939394e-01   4.7878788e-01   9.8756657e+00
   1.3939394e-01   5.0303030e-01   9.8637649e+00
   1.3939394e-01   5.2727273e-01   9.8512764e+00
   1.3939394e-01   5.5151515e-01   9.8382002e+00
   1.3939394e-01   5.7575758e-01   9.8245363e+00
   1.3939394e-01   6.0000000e-01   9.8102847e+00
   1.3939394e-01   6.2424242e-01   9.7954454e+00
   1.3939394e-01   6.4848485e-01   9.7800184e+00
   1.3939394e-01   6.7272727e-01   9.7640037e+00
   1.3939394e-01   6.9696970e-01   9.7474013e+00
   1.3939394e-01   7.2121212e-01   9.7302112e+00
   1.3939394e-01   7.4545455e-01   9.7124334e+00
   1.3939394e-01   7.6969697e-01   9.6940680e+00
   1.3939394e-01   7.9393939e-01   9.6751148e+00
   1.3939394e-01   8.1818182e-01   9.6555739e+00
   1.3939394e-01   8.4242424e-01   9.6354454e+00
   1.3939394e-01   8.6666667e-01   9.6147291e+00
   1.3939394e-01   8.9090909e-01   9.5934252e+00
   1.3939394e-01   9.1515152e-01   9.5715335e+00
   1.3939394e-01   9.3939394e-01   9.5490542e+00
   1.3939394e-01   9.6363636e-01   9.5259871e+00
   1.3939394e-01   9.8787879e-01   9.5023324e+00
   1.3939394e-01   1.0121212e+00   9.4780900e+00
   1.3939394e-01   1.0363636e+00   9.4532599e+00
   1.3939394e-01   1.0606061e+00   9.4278421e+00
   1.3939394e-01   1.0848485e+00   9.4018365e+00
   1.3939394e-01   1.1090909e+00   9.3752433e+00
   1.3939394e-01   1.1333333e+00   9.3480624e+00
   1.3939394e-01   1.1575758e+00   9.3202938e+00
   1.3939394e-01   1.1818182e+00   9.2919376e+00
   1.3939394e-01   1.2060606e+00   9.2629936e+00
   1.3939394e-01   1.2303030e+00   9.2334619e+00
   1.3939394e-01   1.2545455e+00   9.2033425e+00
   1.3939394e-01   1.2787879e+00   9.1726354e+00
   1.3939394e-01   1.3030303e+00   9.1413407e+00
   1.3939394e-01   1.3272727e+00   9.1094582e+00
   1.3939394e-01   1.3515152e+00   9.0769881e+00
   1.3939394e-01   1.3757576e+00   9.0439302e+00
   1.3939394e-01   1.4000000e+00   9.0102847e+00
   1.3939394e-01   1.4242424e+00   8.9760514e+00
   1.3939394e-01   1.4484848e+00   8.9412305e+00
   1.3939394e-01   1.4727273e+00   8.9058219e+00
   1.3939394e-01   1.4969697e+00   8.8698255e+00
   1.3939394e-01   1.5212121e+00   8.8332415e+00
   1.3939394e-01   1.5454545e+00   8.7960698e+00
   1.3939394e-01   1.5696970e+00   8.7583104e+00
   1.3939394e-01   1.5939394e+00   8.7199633e+00
   1.3939394e-01   1.6181818e+00   8.6810285e+00
   1.3939394e-01   1.6424242e+00   8.6415060e+00
   1.3939394e-01   1.6666667e+00   8.6013958e+00
   1.3939394e-01   1.6909091e+00   8.5606979e+00
   1.3939394e-01   1.7151515e+00   8.5194123e+00
   1.3939394e-01   1.7393939e+00   8.4775390e+00
   1.3939394e-01   1.7636364e+00   8.4350781e+00
   1.3939394e-01   1.7878788e+00   8.3920294e+00
   1.3939394e-01   1.8121212e+00   8.3483930e+00
   1.3939394e-01   1.8363636e+00   8.3041690e+00
   1.3939394e-01   1.8606061e+00   8.2593572e+00
   1.3939394e-01   1.8848485e+00   8.2139578e+00
   1.3939394e-01   1.9090909e+00   8.1679706e+00
   1.3939394e-01   1.9333333e+00   8.1213958e+00
   1.3939394e-01   1.9575758e+00   8.0742332e+00
   1.3939394e-01   1.9818182e+00   8.0264830e+00
   1.3939394e-01   2.0060606e+00   7.9781451e+00
   1.3939394e-01   2.0303030e+00   7.9292195e+00
   1.3939394e-01   2.0545455e+00   7.8797062e+00
   1.3939394e-01   2.0787879e+00   7.8296051e+00
   1.3939394e-01   2.1030303e+00   7.7789164e+00
   1.3939394e-01   2.1272727e+00   7.7276400e+00
   1.3939394e-01   2.1515152e+00   7.6757759e+00
   1.3939394e-01   2.1757576e+00   7.6233242e+00
   1.3939394e-01   2.2000000e+00   7.5702847e+00
   1.6363636e-01  -2.0000000e-01   9.9666116e+00
   1.6363636e-01  -1.7575758e-01   9.9711662e+00
   1.6363636e-01  -1.5151515e-01   9.9751331e+00
   1.6363636e-01  -1.2727273e-01   9.9785124e+00
   1.6363636e-01  -1.0303030e-01   9.9813039e+00
   1.6363636e-01  -7.8787879e-02   9.9835078e+00
   1.6363636e-01  -5.4545455e-02   9.9851240e+00
   1.6363636e-01  -3.0303030e-02   9.9861524e+00
   1.6363636e-01  -6.0606061e-03   9.9865932e+00
   1.6363636e-01   1.8181818e-02   9.9864463e+00
   1.6363636e-01   4.2424242e-02   9.9857117e+00
   1.6363636e-01   6.6666667e-02   9.9843893e+00
   1.6363636e-01   9.0909091e-02   9.9824793e+00
   1.6363636e-01   1.1515152e-01   9.9799816e+00
   1.6363636e-01   1.3939394e-01   9.9768962e+00
   1.6363636e-01   1.6363636e-01   9.9732231e+00
   1.6363636e-01   1.8787879e-01   9.9689624e+00
   1.6363636e-01   2.1212121e-01   9.9641139e+00
   1.6363636e-01   2.3636364e-01   9.9586777e+00
   1.6363636e-01   2.6060606e-01   9.9526538e+00
   1.6363636e-01   2.8484848e-01   9.9460422e+00
   1.6363636e-01   3.0909091e-01   9.9388430e+00
   1.6363636e-01   3.3333333e-01   9.9310560e+00
   1.6363636e-01   3.5757576e-01   9.9226814e+00
   1.6363636e-01   3.8181818e-01   9.9137190e+00
   1.6363636e-01   4.0606061e-01   9.9041690e+00
   1.6363636e-01   4.3030303e-01   9.8940312e+00
   1.6363636e-01   4.5454545e-01   9.8833058e+00
   1.6363636e-01   4.7878788e-01   9.8719927e+00
   1.6363636e-01   5.0303030e-01   9.8600918e+00
   1.6363636e-01   5.2727273e-01   9.8476033e+00
   1.6363636e-01   5.5151515e-01   9.8345271e+00
   1.6363636e-01   5.7575758e-01   9.8208632e+00
   1.6363636e-01   6.0000000e-01   9.8066116e+00
   1.6363636e-01   6.2424242e-01   9.7917723e+00
   1.6363636e-01   6.4848485e-01   9.7763453e+00
   1.6363636e-01   6.7272727e-01   9.7603306e+00
   1.6363636e-01   6.9696970e-01   9.7437282e+00
   1.6363636e-01   7.2121212e-01   9.7265381e+00
   1.6363636e-01   7.4545455e-01   9.7087603e+00
   1.6363636e-01   7.6969697e-01   9.6903949e+00
   1.6363636e-01   7.9393939e-01   9.6714417e+00
   1.6363636e-01   8.1818182e-01   9.6519008e+00
   1.6363636e-01   8.4242424e-01   9.6317723e+00
   1.6363636e-01   8.6666667e-01   9.6110560e+00
   1.6363636e-01   8.9090909e-01   9.5897521e+00
   1.6363636e-01   9.1515152e-01   9.5678604e+00
   1.6363636e-01   9.3939394e-01   9.5453811e+00
   1.6363636e-01   9.6363636e-01   9.5223140e+00
   1.6363636e-01   9.8787879e-01   9.4986593e+00
   1.6363636e-01   1.0121212e+00   9.4744169e+00
   1.6363636e-01   1.0363636e+00   9.4495868e+00
   1.6363636e-01   1.0606061e+00   9.4241690e+00
   1.6363636e-01   1.0848485e+00   9.3981635e+00
   1.6363636e-01   1.1090909e+00   9.3715702e+00
   1.6363636e-01   1.1333333e+00   9.3443893e+00
   1.6363636e-01   1.1575758e+00   9.3166208e+00
   1.6363636e-01   1.1818182e+00   9.2882645e+00
   1.6363636e-01   1.2060606e+00   9.2593205e+00
   1.6363636e-01   1.2303030e+00   9.2297888e+00
   1.6363636e-01   1.2545455e+00   9.1996694e+00
   1.6363636e-01   1.2787879e+00   9.1689624e+00
   1.6363636e-01   1.3030303e+00   9.1376676e+00
   1.6363636e-01   1.3272727e+00   9.1057851e+00
   1.6363636e-01   1.3515152e+00   9.0733150e+00
   1.6363636e-01   1.3757576e+00   9.0402571e+00
   1.6363636e-01   1.4000000e+00   9.0066116e+00
   1.6363636e-01   1.4242424e+00   8.9723783e+00
   1.6363636e-01   1.4484848e+00   8.9375574e+00
   1.6363636e-01   1.4727273e+00   8.9021488e+00
   1.6363636e-01   1.4969697e+00   8.8661524e+00
   1.6363636e-01   1.5212121e+00   8.8295684e+00
   1.6363636e-01   1.5454545e+00   8.7923967e+00
   1.6363636e-01   1.5696970e+00   8.7546373e+00
   1.6363636e-01   1.5939394e+00   8.7162902e+00
   1.6363636e-01   1.6181818e+00   8.6773554e+00
   1.6363636e-01   1.6424242e+00   8.6378329e+00
   1.6363636e-01   1.6666667e+00   8.5977227e+00
   1.6363636e-01   1.6909091e+00   8.5570248e+00
   1.6363636e-01   1.7151515e+00   8.5157392e+00
   1.6363636e-01   1.7393939e+00   8.4738659e+00
   1.6363636e-01   1.7636364e+00   8.4314050e+00
   1.6363636e-01   1.7878788e+00   8.3883563e+00
   1.6363636e-01   1.8121212e+00   8.3447199e+00
   1.6363636e-01   1.8363636e+00   8.3004959e+00
   1.6363636e-01   1.8606061e+00   8.2556841e+00
   1.6363636e-01   1.8848485e+00   8.2102847e+00
   1.6363636e-01   1.9090909e+00   8.1642975e+00
   1.6363636e-01   1.9333333e+00   8.1177227e+00
   1.6363636e-01   1.9575758e+00   8.0705601e+00
   1.6363636e-01   1.9818182e+00   8.0228099e+00
   1.6363636e-01   2.0060606e+00   7.9744720e+00
   1.6363636e-01   2.0303030e+00   7.9255464e+00
   1.6363636e-01   2.0545455e+00   7.8760331e+00
   1.6363636e-01   2.0787879e+00   7.8259320e+00
   1.6363636e-01   2.1030303e+00   7.7752433e+00
   1.6363636e-01   2.1272727e+00   7.7239669e+00
   1.6363636e-01   2.1515152e+00   7.6721028e+00
   1.6363636e-01   2.1757576e+00   7.6196511e+00
   1.6363636e-01   2.2000000e+00   7.5666116e+00
   1.8787879e-01  -2.0000000e-01   9.9623508e+00
   1.8787879e-01  -1.7575758e-01   9.9669054e+00
   1.8787879e-01  -1.5151515e-01   9.9708724e+00
   1.8787879e-01  -1.2727273e-01   9.9742516e+00
   1.8787879e-01  -1.0303030e-01   9.9770432e+00
   1.8787879e-01  -7.8787879e-02   9.9792470e+00
   1.8787879e-01  -5.4545455e-02   9.9808632e+00
   1.8787879e-01  -3.0303030e-02   9.9818916e+00
   1.8787879e-01  -6.0606061e-03   9.9823324e+00
   1.8787879e-01   1.8181818e-02   9.9821855e+00
   1.8787879e-01   4.2424242e-02   9.9814509e+00
   1.8787879e-01   6.6666667e-02   9.9801286e+00
   1.8787879e-01   9.0909091e-02   9.9782185e+00
   1.8787879e-01   1.1515152e-01   9.9757208e+00
   1.8787879e-01   1.3939394e-01   9.9726354e+00
   1.8787879e-01   1.6363636e-01   9.9689624e+00
   1.8787879e-01   1.8787879e-01   9.9647016e+00
   1.8787879e-01   2.1212121e-01   9.9598531e+00
   1.8787879e-01   2.3636364e-01   9.9544169e+00
   1.8787879e-01   2.6060606e-01   9.9483930e+00
   1.8787879e-01   2.8484848e-01   9.9417815e+00
   1.8787879e-01   3.0909091e-01   9.9345822e+00
   1.8787879e-01   3.3333333e-01   9.9267952e+00
   1.8787879e-01   3.5757576e-01   9.9184206e+00
   1.8787879e-01   3.8181818e-01   9.9094582e+00
   1.8787879e-01   4.0606061e-01   9.8999082e+00
   1.8787879e-01   4.3030303e-01   9.8897704e+00
   1.8787879e-01   4.5454545e-01   9.8790450e+00
   1.8787879e-01   4.7878788e-01   9.8677319e+00
   1.8787879e-01   5.0303030e-01   9.8558310e+00
   1.8787879e-01   5.2727273e-01   9.8433425e+00
   1.8787879e-01   5.5151515e-01   9.8302663e+00
   1.8787879e-01   5.7575758e-01   9.8166024e+00
   1.8787879e-01   6.0000000e-01   9.8023508e+00
   1.8787879e-01   6.2424242e-01   9.7875115e+00
   1.8787879e-01   6.4848485e-01   9.7720845e+00
   1.8787879e-01   6.7272727e-01   9.7560698e+00
   1.8787879e-01   6.9696970e-01   9.7394674e+00
   1.8787879e-01   7.2121212e-01   9.7222773e+00
   1.8787879e-01   7.4545455e-01   9.7044995e+00
   1.8787879e-01   7.6969697e-01   9.6861341e+00
   1.8787879e-01   7.9393939e-01   9.6671809e+00
   1.8787879e-01   8.1818182e-01   9.6476400e+00
   1.8787879e-01   8.4242424e-01   9.6275115e+00
   1.8787879e-01   8.6666667e-01   9.6067952e+00
   1.8787879e-01   8.9090909e-01   9.5854913e+00
   1.8787879e-01   9.1515152e-01   9.5635996e+00
   1.8787879e-01   9.3939394e-01   9.5411203e+00
   1.8787879e-01   9.6363636e-01   9.5180533e+00
   1.8787879e-01   9.8787879e-01   9.4943985e+00
   1.8787879e-01   1.0121212e+00   9.4701561e+00
   1.8787879e-01   1.0363636e+00   9.4453260e+00
   1.8787879e-01   1.0606061e+00   9.4199082e+00
   1.8787879e-01   1.0848485e+00   9.3939027e+00
   1.8787879e-01   1.1090909e+00   9.3673095e+00
   1.8787879e-01   1.1333333e+00   9.3401286e+00
   1.8787879e-01   1.1575758e+00   9.3123600e+00
   1.8787879e-01   1.1818182e+00   9.2840037e+00
   1.8787879e-01   1.2060606e+00   9.2550597e+00
   1.8787879e-01   1.2303030e+00   9.2255280e+00
   1.8787879e-01   1.2545455e+00   9.1954086e+00
   1.8787879e-01   1.2787879e+00   9.1647016e+00
   1.8787879e-01   1.3030303e+00   9.1334068e+00
   1.8787879e-01   1.3272727e+00   9.1015243e+00
   1.8787879e-01   1.3515152e+00   9.0690542e+00
   1.8787879e-01   1.3757576e+00   9.0359963e+00
   1.8787879e-01   1.4000000e+00   9.0023508e+00
   1.8787879e-01   1.4242424e+00   8.9681175e+00
   1.8787879e-01   1.4484848e+00   8.9332966e+00
   1.8787879e-01   1.4727273e+00   8.8978880e+00
   1.8787879e-01   1.4969697e+00   8.8618916e+00
   1.8787879e-01   1.5212121e+00   8.8253076e+00
   1.8787879e-01   1.5454545e+00   8.7881359e+00
   1.8787879e-01   1.5696970e+00   8.7503765e+00
   1.8787879e-01   1.5939394e+00   8.7120294e+00
   1.8787879e-01   1.6181818e+00   8.6730946e+00
   1.8787879e-01   1.6424242e+00   8.6335721e+00
   1.8787879e-01   1.6666667e+00   8.5934619e+00
   1.8787879e-01   1.6909091e+00   8.5527640e+00
   1.8787879e-01   1.7151515e+00   8.5114784e+00
   1.8787879e-01   1.7393939e+00   8.4696051e+00
   1.8787879e-01   1.7636364e+00   8.4271442e+00
   1.8787879e-01   1.7878788e+00   8.3840955e+00
   1.8787879e-01   1.8121212e+00   8.3404591e+00
   1.8787879e-01   1.8363636e+00   8.2962351e+00
   1.8787879e-01   1.8606061e+00   8.2514233e+00
   1.8787879e-01   1.8848485e+00   8.2060239e+00
   1.8787879e-01   1.9090909e+00   8.1600367e+00
   1.8787879e-01   1.9333333e+00   8.1134619e+00
   1.8787879e-01   1.9575758e+00   8.0662994e+00
   1.8787879e-01   1.9818182e+00   8.0185491e+00
   1.8787879e-01   2.0060606e+00   7.9702112e+00
   1.8787879e-01   2.0303030e+00   7.9212856e+00
   1.8787879e-01   2.0545455e+00   7.8717723e+00
   1.8787879e-01   2.0787879e+00   7.8216713e+00
   1.8787879e-01   2.1030303e+00   7.7709826e+00
   1.8787879e-01   2.1272727e+00   7.7197062e+00
   1.8787879e-01   2.1515152e+00   7.6678421e+00
   1.8787879e-01   2.1757576e+00   7.6153903e+00
   1.8787879e-01   2.2000000e+00   7.5623508e+00
   2.1212121e-01  -2.0000000e-01   9.9575023e+00
   2.1212121e-01  -1.7575758e-01   9.9620569e+00
   2.1212121e-01  -1.5151515e-01   9.9660239e+00
   2.1212121e-01  -1.2727273e-01   9.9694031e+00
   2.1212121e-01  -1.0303030e-01   9.9721947e+00
   2.1212121e-01  -7.8787879e-02   9.9743985e+00
   2.1212121e-01  -5.4545455e-02   9.9760147e+00
   2.1212121e-01  -3.0303030e-02   9.9770432e+00
   2.1212121e-01  -6.0606061e-03   9.9774839e+00
   2.1212121e-01   1.8181818e-02   9.9773370e+00
   2.1212121e-01   4.2424242e-02   9.9766024e+00
   2.1212121e-01   6.6666667e-02   9.9752801e+00
   2.1212121e-01   9.0909091e-02   9.9733701e+00
   2.1212121e-01   1.1515152e-01   9.9708724e+00
   2.1212121e-01   1.3939394e-01   9.9677870e+00
   2.1212121e-01   1.6363636e-01   9.9641139e+00
   2.1212121e-01   1.8787879e-01   9.9598531e+00
   2.1212121e-01   2.1212121e-01   9.9550046e+00
   2.1212121e-01   2.3636364e-01   9.9495684e+00
   2.1212121e-01   2.6060606e-01   9.9435445e+00
   2.1212121e-01   2.8484848e-01   9.9369330e+00
   2.1212121e-01   3.0909091e-01   9.9297337e+00
   2.1212121e-01   3.3333333e-01   9.9219467e+00
   2.1212121e-01   3.5757576e-01   9.9135721e+00
   2.1212121e-01   3.8181818e-01   9.9046097e+00
   2.1212121e-01   4.0606061e-01   9.8950597e+00
   2.1212121e-01   4.3030303e-01   9.8849219e+00
   2.1212121e-01   4.5454545e-01   9.8741965e+00
   2.1212121e-01   4.7878788e-01   9.8628834e+00
   2.1212121e-01   5.0303030e-01   9.8509826e+00
   2.1212121e-01   5.2727273e-01   9.8384940e+00
   2.1212121e-01   5.5151515e-01   9.8254178e+00
   2.1212121e-01   5.7575758e-01   9.8117539e+00
   2.1212121e-01   6.0000000e-01   9.7975023e+00
   2.1212121e-01   6.2424242e-01   9.7826630e+00
   2.1212121e-01   6.4848485e-01   9.7672360e+00
   2.1212121e-01   6.7272727e-01   9.7512213e+00
   2.1212121e-01   6.9696970e-01   9.7346189e+00
   2.1212121e-01   7.2121212e-01   9.7174288e+00
   2.1212121e-01   7.4545455e-01   9.6996511e+00
   2.1212121e-01   7.6969697e-01   9.6812856e+00
   2.1212121e-01   7.9393939e-01   9.6623324e+00
   2.1212121e-01   8.1818182e-01   9.6427916e+00
   2.1212121e-01   8.4242424e-01   9.6226630e+00
   2.1212121e-01   8.6666667e-01   9.6019467e+00
   2.1212121e-01   8.9090909e-01   9.5806428e+00
   2.1212121e-01   9.1515152e-01   9.5587511e+00
   2.1212121e-01   9.3939394e-01   9.5362718e+00
   2.1212121e-01   9.6363636e-01   9.5132048e+00
   2.1212121e-01   9.8787879e-01   9.4895500e+00
   2.1212121e-01   1.0121212e+00   9.4653076e+00
   2.1212121e-01   1.0363636e+00   9.4404775e+00
   2.1212121e-01   1.0606061e+00   9.4150597e+00
   2.1212121e-01   1.0848485e+00   9.3890542e+00
   2.1212121e-01   1.1090909e+00   9.3624610e+00
   2.1212121e-01   1.1333333e+00   9.3352801e+00
   2.1212121e-01   1.1575758e+00   9.3075115e+00
   2.1212121e-01   1.1818182e+00   9.2791552e+00
   2.1212121e-01   1.2060606e+00   9.2502112e+00
   2.1212121e-01   1.2303030e+00   9.2206795e+00
   2.1212121e-01   1.2545455e+00   9.1905601e+00
   2.1212121e-01   1.2787879e+00   9.1598531e+00
   2.1212121e-01   1.3030303e+00   9.1285583e+00
   2.1212121e-01   1.3272727e+00   9.0966758e+00
   2.1212121e-01   1.3515152e+00   9.0642057e+00
   2.1212121e-01   1.3757576e+00   9.0311478e+00
   2.1212121e-01   1.4000000e+00   8.9975023e+00
   2.1212121e-01   1.4242424e+00   8.9632691e+00
   2.1212121e-01   1.4484848e+00   8.9284481e+00
   2.1212121e-01   1.4727273e+00   8.8930395e+00
   2.1212121e-01   1.4969697e+00   8.8570432e+00
   2.1212121e-01   1.5212121e+00   8.8204591e+00
   2.1212121e-01   1.5454545e+00   8.7832874e+00
   2.1212121e-01   1.5696970e+00   8.7455280e+00
   2.1212121e-01   1.5939394e+00   8.7071809e+00
   2.1212121e-01   1.6181818e+00   8.6682461e+00
   2.1212121e-01   1.6424242e+00   8.6287236e+00
   2.1212121e-01   1.6666667e+00   8.5886134e+00
   2.1212121e-01   1.6909091e+00   8.5479155e+00
   2.1212121e-01   1.7151515e+00   8.5066299e+00
   2.1212121e-01   1.7393939e+00   8.4647567e+00
   2.1212121e-01   1.7636364e+00   8.4222957e+00
   2.1212121e-01   1.7878788e+00   8.3792470e+00
   2.1212121e-01   1.8121212e+00   8.3356107e+00
   2.1212121e-01   1.8363636e+00   8.2913866e+00
   2.1212121e-01   1.8606061e+00   8.2465748e+00
   2.1212121e-01   1.8848485e+00   8.2011754e+00
   2.1212121e-01   1.9090909e+00   8.1551882e+00
   2.1212121e-01   1.9333333e+00   8.1086134e+00
   2.1212121e-01   1.9575758e+00   8.0614509e+00
   2.1212121e-01   1.9818182e+00   8.0137006e+00
   2.1212121e-01   2.0060606e+00   7.9653627e+00
   2.1212121e-01   2.0303030e+00   7.9164371e+00
   2.1212121e-01   2.0545455e+00   7.8669238e+00
   2.1212121e-01   2.0787879e+00   7.8168228e+00
   2.1212121e-01   2.1030303e+00   7.7661341e+00
   2.1212121e-01   2.1272727e+00   7.7148577e+00
   2.1212121e-01   2.1515152e+00   7.6629936e+00
   2.1212121e-01   2.1757576e+00   7.6105418e+00
   2.1212121e-01   2.2000000e+00   7.5575023e+00
   2.3636364e-01  -2.0000000e-01   9.9520661e+00
   2.3636364e-01  -1.7575758e-01   9.9566208e+00
   2.3636364e-01  -1.5151515e-01   9.9605877e+00
   2.3636364e-01  -1.2727273e-01   9.9639669e+00
   2.3636364e-01  -1.0303030e-01   9.9667585e+00
   2.3636364e-01  -7.8787879e-02   9.9689624e+00
   2.3636364e-01  -5.4545455e-02   9.9705785e+00
   2.3636364e-01  -3.0303030e-02   9.9716070e+00
   2.3636364e-01  -6.0606061e-03   9.9720478e+00
   2.3636364e-01   1.8181818e-02   9.9719008e+00
   2.3636364e-01   4.2424242e-02   9.9711662e+00
   2.3636364e-01   6.6666667e-02   9.9698439e+00
   2.3636364e-01   9.0909091e-02   9.9679339e+00
   2.3636364e-01   1.1515152e-01   9.9654362e+00
   2.3636364e-01   1.3939394e-01   9.9623508e+00
   2.3636364e-01   1.6363636e-01   9.9586777e+00
   2.3636364e-01   1.8787879e-01   9.9544169e+00
   2.3636364e-01   2.1212121e-01   9.9495684e+00
   2.3636364e-01   2.3636364e-01   9.9441322e+00
   2.3636364e-01   2.6060606e-01   9.9381084e+00
   2.3636364e-01   2.8484848e-01   9.9314968e+00
   2.3636364e-01   3.0909091e-01   9.9242975e+00
   2.3636364e-01   3.3333333e-01   9.9165106e+00
   2.3636364e-01   3.5757576e-01   9.9081359e+00
   2.3636364e-01   3.8181818e-01   9.8991736e+00
   2.3636364e-01   4.0606061e-01   9.8896235e+00
   2.3636364e-01   4.3030303e-01   9.8794858e+00
   2.3636364e-01   4.5454545e-01   9.8687603e+00
   2.3636364e-01   4.7878788e-01   9.8574472e+00
   2.3636364e-01   5.0303030e-01   9.8455464e+00
   2.3636364e-01   5.2727273e-01   9.8330579e+00
   2.3636364e-01   5.5151515e-01   9.8199816e+00
   2.3636364e-01   5.7575758e-01   9.8063177e+00
   2.3636364e-01   6.0000000e-01   9.7920661e+00
   2.3636364e-01   6.2424242e-01   9.7772268e+00
   2.3636364e-01   6.4848485e-01   9.7617998e+00
   2.3636364e-01   6.7272727e-01   9.7457851e+00
   2.3636364e-01   6.9696970e-01   9.7291827e+00
   2.3636364e-01   7.2121212e-01   9.7119927e+00
   2.3636364e-01   7.4545455e-01   9.6942149e+00
   2.3636364e-01   7.6969697e-01   9.6758494e+00
   2.3636364e-01   7.9393939e-01   9.6568962e+00
   2.3636364e-01   8.1818182e-01   9.6373554e+00
   2.3636364e-01   8.4242424e-01   9.6172268e+00
   2.3636364e-01   8.6666667e-01   9.5965106e+00
   2.3636364e-01   8.9090909e-01   9.5752066e+00
   2.3636364e-01   9.1515152e-01   9.5533150e+00
   2.3636364e-01   9.3939394e-01   9.5308356e+00
   2.3636364e-01   9.6363636e-01   9.5077686e+00
   2.3636364e-01   9.8787879e-01   9.4841139e+00
   2.3636364e-01   1.0121212e+00   9.4598714e+00
   2.3636364e-01   1.0363636e+00   9.4350413e+00
   2.3636364e-01   1.0606061e+00   9.4096235e+00
   2.3636364e-01   1.0848485e+00   9.3836180e+00
   2.3636364e-01   1.1090909e+00   9.3570248e+00
   2.3636364e-01   1.1333333e+00   9.3298439e+00
   2.3636364e-01   1.1575758e+00   9.3020753e+00
   2.3636364e-01   1.1818182e+00   9.2737190e+00
   2.3636364e-01   1.2060606e+00   9.2447750e+00
   2.3636364e-01   1.2303030e+00   9.2152433e+00
   2.3636364e-01   1.2545455e+00   9.1851240e+00
   2.3636364e-01   1.2787879e+00   9.1544169e+00
   2.3636364e-01   1.3030303e+00   9.1231221e+00
   2.3636364e-01   1.3272727e+00   9.0912397e+00
   2.3636364e-01   1.3515152e+00   9.0587695e+00
   2.3636364e-01   1.3757576e+00   9.0257117e+00
   2.3636364e-01   1.4000000e+00   8.9920661e+00
   2.3636364e-01   1.4242424e+00   8.9578329e+00
   2.3636364e-01   1.4484848e+00   8.9230119e+00
   2.3636364e-01   1.4727273e+00   8.8876033e+00
   2.3636364e-01   1.4969697e+00   8.8516070e+00
   2.3636364e-01   1.5212121e+00   8.8150230e+00
   2.3636364e-01   1.5454545e+00   8.7778512e+00
   2.3636364e-01   1.5696970e+00   8.7400918e+00
   2.3636364e-01   1.5939394e+00   8.7017447e+00
   2.3636364e-01   1.6181818e+00   8.6628099e+00
   2.3636364e-01   1.6424242e+00   8.6232874e+00
   2.3636364e-01   1.6666667e+00   8.5831772e+00
   2.3636364e-01   1.6909091e+00   8.5424793e+00
   2.3636364e-01   1.7151515e+00   8.5011938e+00
   2.3636364e-01   1.7393939e+00   8.4593205e+00
   2.3636364e-01   1.7636364e+00   8.4168595e+00
   2.3636364e-01   1.7878788e+00   8.3738108e+00
   2.3636364e-01   1.8121212e+00   8.3301745e+00
   2.3636364e-01   1.8363636e+00   8.2859504e+00
   2.3636364e-01   1.8606061e+00   8.2411387e+00
   2.3636364e-01   1.8848485e+00   8.1957392e+00
   2.3636364e-01   1.9090909e+00   8.1497521e+00
   2.3636364e-01   1.9333333e+00   8.1031772e+00
   2.3636364e-01   1.9575758e+00   8.0560147e+00
   2.3636364e-01   1.9818182e+00   8.0082645e+00
   2.3636364e-01   2.0060606e+00   7.9599265e+00
   2.3636364e-01   2.0303030e+00   7.9110009e+00
   2.3636364e-01   2.0545455e+00   7.8614876e+00
   2.3636364e-01   2.0787879e+00   7.8113866e+00
   2.3636364e-01   2.1030303e+00   7.7606979e+00
   2.3636364e-01   2.1272727e+00   7.7094215e+00
   2.3636364e-01   2.1515152e+00   7.6575574e+00
   2.3636364e-01   2.1757576e+00   7.6051056e+00
   2.3636364e-01   2.2000000e+00   7.5520661e+00
   2.6060606e-01  -2.0000000e-01   9.9460422e+00
   2.6060606e-01  -1.7575758e-01   9.9505969e+00
   2.6060606e-01  -1.5151515e-01   9.9545638e+00
   2.6060606e-01  -1.2727273e-01   9.9579431e+00
   2.6060606e-01  -1.0303030e-01   9.9607346e+00
   2.6060606e-01  -7.8787879e-02   9.9629385e+00
   2.6060606e-01  -5.4545455e-02   9.9645546e+00
   2.6060606e-01  -3.0303030e-02   9.9655831e+00
   2.6060606e-01  -6.0606061e-03   9.9660239e+00
   2.6060606e-01   1.8181818e-02   9.9658770e+00
   2.6060606e-01   4.2424242e-02   9.9651423e+00
   2.6060606e-01   6.6666667e-02   9.9638200e+00
   2.6060606e-01   9.0909091e-02   9.9619100e+00
   2.6060606e-01   1.1515152e-01   9.9594123e+00
   2.6060606e-01   1.3939394e-01   9.9563269e+00
   2.6060606e-01   1.6363636e-01   9.9526538e+00
   2.6060606e-01   1.8787879e-01   9.9483930e+00
   2.6060606e-01   2.1212121e-01   9.9435445e+00
   2.6060606e-01   2.3636364e-01   9.9381084e+00
   2.6060606e-01   2.6060606e-01   9.9320845e+00
   2.6060606e-01   2.8484848e-01   9.9254729e+00
   2.6060606e-01   3.0909091e-01   9.9182736e+00
   2.6060606e-01   3.3333333e-01   9.9104867e+00
   2.6060606e-01   3.5757576e-01   9.9021120e+00
   2.6060606e-01   3.8181818e-01   9.8931497e+00
   2.6060606e-01   4.0606061e-01   9.8835996e+00
   2.6060606e-01   4.3030303e-01   9.8734619e+00
   2.6060606e-01   4.5454545e-01   9.8627365e+00
   2.6060606e-01   4.7878788e-01   9.8514233e+00
   2.6060606e-01   5.0303030e-01   9.8395225e+00
   2.6060606e-01   5.2727273e-01   9.8270340e+00
   2.6060606e-01   5.5151515e-01   9.8139578e+00
   2.6060606e-01   5.7575758e-01   9.8002938e+00
   2.6060606e-01   6.0000000e-01   9.7860422e+00
   2.6060606e-01   6.2424242e-01   9.7712029e+00
   2.6060606e-01   6.4848485e-01   9.7557759e+00
   2.6060606e-01   6.7272727e-01   9.7397612e+00
   2.6060606e-01   6.9696970e-01   9.7231589e+00
   2.6060606e-01   7.2121212e-01   9.7059688e+00
   2.6060606e-01   7.4545455e-01   9.6881910e+00
   2.6060606e-01   7.6969697e-01   9.6698255e+00
   2.6060606e-01   7.9393939e-01   9.6508724e+00
   2.6060606e-01   8.1818182e-01   9.6313315e+00
   2.6060606e-01   8.4242424e-01   9.6112029e+00
   2.6060606e-01   8.6666667e-01   9.5904867e+00
   2.6060606e-01   8.9090909e-01   9.5691827e+00
   2.6060606e-01   9.1515152e-01   9.5472911e+00
   2.6060606e-01   9.3939394e-01   9.5248118e+00
   2.6060606e-01   9.6363636e-01   9.5017447e+00
   2.6060606e-01   9.8787879e-01   9.4780900e+00
   2.6060606e-01   1.0121212e+00   9.4538476e+00
   2.6060606e-01   1.0363636e+00   9.4290174e+00
   2.6060606e-01   1.0606061e+00   9.4035996e+00
   2.6060606e-01   1.0848485e+00   9.3775941e+00
   2.6060606e-01   1.1090909e+00   9.3510009e+00
   2.6060606e-01   1.1333333e+00   9.3238200e+00
   2.6060606e-01   1.1575758e+00   9.2960514e+00
   2.6060606e-01   1.1818182e+00   9.2676951e+00
   2.6060606e-01   1.2060606e+00   9.2387511e+00
   2.6060606e-01   1.2303030e+00   9.2092195e+00
   2.6060606e-01   1.2545455e+00   9.1791001e+00
   2.6060606e-01   1.2787879e+00   9.1483930e+00
   2.6060606e-01   1.3030303e+00   9.1170983e+00
   2.6060606e-01   1.3272727e+00   9.0852158e+00
   2.6060606e-01   1.3515152e+00   9.0527456e+00
   2.6060606e-01   1.3757576e+00   9.0196878e+00
   2.6060606e-01   1.4000000e+00   8.9860422e+00
   2.6060606e-01   1.4242424e+00   8.9518090e+00
   2.6060606e-01   1.4484848e+00   8.9169881e+00
   2.6060606e-01   1.4727273e+00   8.8815794e+00
   2.6060606e-01   1.4969697e+00   8.8455831e+00
   2.6060606e-01   1.5212121e+00   8.8089991e+00
   2.6060606e-01   1.5454545e+00   8.7718274e+00
   2.6060606e-01   1.5696970e+00   8.7340680e+00
   2.6060606e-01   1.5939394e+00   8.6957208e+00
   2.6060606e-01   1.6181818e+00   8.6567860e+00
   2.6060606e-01   1.6424242e+00   8.6172635e+00
   2.6060606e-01   1.6666667e+00   8.5771534e+00
   2.6060606e-01   1.6909091e+00   8.5364555e+00
   2.6060606e-01   1.7151515e+00   8.4951699e+00
   2.6060606e-01   1.7393939e+00   8.4532966e+00
   2.6060606e-01   1.7636364e+00   8.4108356e+00
   2.6060606e-01   1.7878788e+00   8.3677870e+00
   2.6060606e-01   1.8121212e+00   8.3241506e+00
   2.6060606e-01   1.8363636e+00   8.2799265e+00
   2.6060606e-01   1.8606061e+00   8.2351148e+00
   2.6060606e-01   1.8848485e+00   8.1897153e+00
   2.6060606e-01   1.9090909e+00   8.1437282e+00
   2.6060606e-01   1.9333333e+00   8.0971534e+00
   2.6060606e-01   1.9575758e+00   8.0499908e+00
   2.6060606e-01   1.9818182e+00   8.0022406e+00
   2.6060606e-01   2.0060606e+00   7.9539027e+00
   2.6060606e-01   2.0303030e+00   7.9049770e+00
   2.6060606e-01   2.0545455e+00   7.8554637e+00
   2.6060606e-01   2.0787879e+00   7.8053627e+00
   2.6060606e-01   2.1030303e+00   7.7546740e+00
   2.6060606e-01   2.1272727e+00   7.7033976e+00
   2.6060606e-01   2.1515152e+00   7.6515335e+00
   2.6060606e-01   2.1757576e+00   7.5990817e+00
   2.6060606e-01   2.2000000e+00   7.5460422e+00
   2.8484848e-01  -2.0000000e-01   9.9394307e+00
   2.8484848e-01  -1.7575758e-01   9.9439853e+00
   2.8484848e-01  -1.5151515e-01   9.9479522e+00
   2.8484848e-01  -1.2727273e-01   9.9513315e+00
   2.8484848e-01  -1.0303030e-01   9.9541230e+00
   2.8484848e-01  -7.8787879e-02   9.9563269e+00
   2.8484848e-01  -5.4545455e-02   9.9579431e+00
   2.8484848e-01  -3.0303030e-02   9.9589715e+00
   2.8484848e-01  -6.0606061e-03   9.9594123e+00
   2.8484848e-01   1.8181818e-02   9.9592654e+00
   2.8484848e-01   4.2424242e-02   9.9585308e+00
   2.8484848e-01   6.6666667e-02   9.9572084e+00
   2.8484848e-01   9.0909091e-02   9.9552984e+00
   2.8484848e-01   1.1515152e-01   9.9528007e+00
   2.8484848e-01   1.3939394e-01   9.9497153e+00
   2.8484848e-01   1.6363636e-01   9.9460422e+00
   2.8484848e-01   1.8787879e-01   9.9417815e+00
   2.8484848e-01   2.1212121e-01   9.9369330e+00
   2.8484848e-01   2.3636364e-01   9.9314968e+00
   2.8484848e-01   2.6060606e-01   9.9254729e+00
   2.8484848e-01   2.8484848e-01   9.9188613e+00
   2.8484848e-01   3.0909091e-01   9.9116621e+00
   2.8484848e-01   3.3333333e-01   9.9038751e+00
   2.8484848e-01   3.5757576e-01   9.8955005e+00
   2.8484848e-01   3.8181818e-01   9.8865381e+00
   2.8484848e-01   4.0606061e-01   9.8769881e+00
   2.8484848e-01   4.3030303e-01   9.8668503e+00
   2.8484848e-01   4.5454545e-01   9.8561249e+00
   2.8484848e-01   4.7878788e-01   9.8448118e+00
   2.8484848e-01   5.0303030e-01   9.8329109e+00
   2.8484848e-01   5.2727273e-01   9.8204224e+00
   2.8484848e-01   5.5151515e-01   9.8073462e+00
   2.8484848e-01   5.7575758e-01   9.7936823e+00
   2.8484848e-01   6.0000000e-01   9.7794307e+00
   2.8484848e-01   6.2424242e-01   9.7645914e+00
   2.8484848e-01   6.4848485e-01   9.7491644e+00
   2.8484848e-01   6.7272727e-01   9.7331497e+00
   2.8484848e-01   6.9696970e-01   9.7165473e+00
   2.8484848e-01   7.2121212e-01   9.6993572e+00
   2.8484848e-01   7.4545455e-01   9.6815794e+00
   2.8484848e-01   7.6969697e-01   9.6632140e+00
   2.8484848e-01   7.9393939e-01   9.6442608e+00
   2.8484848e-01   8.1818182e-01   9.6247199e+00
   2.8484848e-01   8.4242424e-01   9.6045914e+00
   2.8484848e-01   8.6666667e-01   9.5838751e+00
   2.8484848e-01   8.9090909e-01   9.5625712e+00
   2.8484848e-01   9.1515152e-01   9.5406795e+00
   2.8484848e-01   9.3939394e-01   9.5182002e+00
   2.8484848e-01   9.6363636e-01   9.4951331e+00
   2.8484848e-01   9.8787879e-01   9.4714784e+00
   2.8484848e-01   1.0121212e+00   9.4472360e+00
   2.8484848e-01   1.0363636e+00   9.4224059e+00
   2.8484848e-01   1.0606061e+00   9.3969881e+00
   2.8484848e-01   1.0848485e+00   9.3709826e+00
   2.8484848e-01   1.1090909e+00   9.3443893e+00
   2.8484848e-01   1.1333333e+00   9.3172084e+00
   2.8484848e-01   1.1575758e+00   9.2894399e+00
   2.8484848e-01   1.1818182e+00   9.2610836e+00
   2.8484848e-01   1.2060606e+00   9.2321396e+00
   2.8484848e-01   1.2303030e+00   9.2026079e+00
   2.8484848e-01   1.2545455e+00   9.1724885e+00
   2.8484848e-01   1.2787879e+00   9.1417815e+00
   2.8484848e-01   1.3030303e+00   9.1104867e+00
   2.8484848e-01   1.3272727e+00   9.0786042e+00
   2.8484848e-01   1.3515152e+00   9.0461341e+00
   2.8484848e-01   1.3757576e+00   9.0130762e+00
   2.8484848e-01   1.4000000e+00   8.9794307e+00
   2.8484848e-01   1.4242424e+00   8.9451974e+00
   2.8484848e-01   1.4484848e+00   8.9103765e+00
   2.8484848e-01   1.4727273e+00   8.8749679e+00
   2.8484848e-01   1.4969697e+00   8.8389715e+00
   2.8484848e-01   1.5212121e+00   8.8023875e+00
   2.8484848e-01   1.5454545e+00   8.7652158e+00
   2.8484848e-01   1.5696970e+00   8.7274564e+00
   2.8484848e-01   1.5939394e+00   8.6891093e+00
   2.8484848e-01   1.6181818e+00   8.6501745e+00
   2.8484848e-01   1.6424242e+00   8.6106520e+00
   2.8484848e-01   1.6666667e+00   8.5705418e+00
   2.8484848e-01   1.6909091e+00   8.5298439e+00
   2.8484848e-01   1.7151515e+00   8.4885583e+00
   2.8484848e-01   1.7393939e+00   8.4466850e+00
   2.8484848e-01   1.7636364e+00   8.4042241e+00
   2.8484848e-01   1.7878788e+00   8.3611754e+00
   2.8484848e-01   1.8121212e+00   8.3175390e+00
   2.8484848e-01   1.8363636e+00   8.2733150e+00
   2.8484848e-01   1.8606061e+00   8.2285032e+00
   2.8484848e-01   1.8848485e+00   8.1831038e+00
   2.8484848e-01   1.9090909e+00   8.1371166e+00
   2.8484848e-01   1.9333333e+00   8.0905418e+00
   2.8484848e-01   1.9575758e+00   8.0433792e+00
   2.8484848e-01   1.9818182e+00   7.9956290e+00
   2.8484848e-01   2.0060606e+00   7.9472911e+00
   2.8484848e-01   2.0303030e+00   7.8983655e+00
   2.8484848e-01   2.0545455e+00   7.8488522e+00
   2.8484848e-01   2.0787879e+00   7.7987511e+00
   2.8484848e-01   2.1030303e+00   7.7480624e+00
   2.8484848e-01   2.1272727e+00   7.6967860e+00
   2.8484848e-01   2.1515152e+00   7.6449219e+00
   2.8484848e-01   2.1757576e+00   7.5924702e+00
   2.8484848e-01   2.2000000e+00   7.5394307e+00
   3.0909091e-01  -2.0000000e-01   9.9322314e+00
   3.0909091e-01  -1.7575758e-01   9.9367860e+00
   3.0909091e-01  -1.5151515e-01   9.9407530e+00
   3.0909091e-01  -1.2727273e-01   9.9441322e+00
   3.0909091e-01  -1.0303030e-01   9.9469238e+00
   3.0909091e-01  -7.8787879e-02   9.9491276e+00
   3.0909091e-01  -5.4545455e-02   9.9507438e+00
   3.0909091e-01  -3.0303030e-02   9.9517723e+00
   3.0909091e-01  -6.0606061e-03   9.9522130e+00
   3.0909091e-01   1.8181818e-02   9.9520661e+00
   3.0909091e-01   4.2424242e-02   9.9513315e+00
   3.0909091e-01   6.6666667e-02   9.9500092e+00
   3.0909091e-01   9.0909091e-02   9.9480992e+00
   3.0909091e-01   1.1515152e-01   9.9456015e+00
   3.0909091e-01   1.3939394e-01   9.9425161e+00
   3.0909091e-01   1.6363636e-01   9.9388430e+00
   3.0909091e-01   1.8787879e-01   9.9345822e+00
   3.0909091e-01   2.1212121e-01   9.9297337e+00
   3.0909091e-01   2.3636364e-01   9.9242975e+00
   3.0909091e-01   2.6060606e-01   9.9182736e+00
   3.0909091e-01   2.8484848e-01   9.9116621e+00
   3.0909091e-01   3.0909091e-01   9.9044628e+00
   3.0909091e-01   3.3333333e-01   9.8966758e+00
   3.0909091e-01   3.5757576e-01   9.8883012e+00
   3.0909091e-01   3.8181818e-01   9.8793388e+00
   3.0909091e-01   4.0606061e-01   9.8697888e+00
   3.0909091e-01   4.3030303e-01   9.8596511e+00
   3.0909091e-01   4.5454545e-01   9.8489256e+00
   3.0909091e-01   4.7878788e-01   9.8376125e+00
   3.0909091e-01   5.0303030e-01   9.8257117e+00
   3.0909091e-01   5.2727273e-01   9.8132231e+00
   3.0909091e-01   5.5151515e-01   9.8001469e+00
   3.0909091e-01   5.7575758e-01   9.7864830e+00
   3.0909091e-01   6.0000000e-01   9.7722314e+00
   3.0909091e-01   6.2424242e-01   9.7573921e+00
   3.0909091e-01   6.4848485e-01   9.7419651e+00
   3.0909091e-01   6.7272727e-01   9.7259504e+00
   3.0909091e-01   6.9696970e-01   9.7093480e+00
   3.0909091e-01   7.2121212e-01   9.6921579e+00
   3.0909091e-01   7.4545455e-01   9.6743802e+00
   3.0909091e-01   7.6969697e-01   9.6560147e+00
   3.0909091e-01   7.9393939e-01   9.6370615e+00
   3.0909091e-01   8.1818182e-01   9.6175207e+00
   3.0909091e-01   8.4242424e-01   9.5973921e+00
   3.0909091e-01   8.6666667e-01   9.5766758e+00
   3.0909091e-01   8.9090909e-01   9.5553719e+00
   3.0909091e-01   9.1515152e-01   9.5334803e+00
   3.0909091e-01   9.3939394e-01   9.5110009e+00
   3.0909091e-01   9.6363636e-01   9.4879339e+00
   3.0909091e-01   9.8787879e-01   9.4642792e+00
   3.0909091e-01   1.0121212e+00   9.4400367e+00
   3.0909091e-01   1.0363636e+00   9.4152066e+00
   3.0909091e-01   1.0606061e+00   9.3897888e+00
   3.0909091e-01   1.0848485e+00   9.3637833e+00
   3.0909091e-01   1.1090909e+00   9.3371901e+00
   3.0909091e-01   1.1333333e+00   9.3100092e+00
   3.0909091e-01   1.1575758e+00   9.2822406e+00
   3.0909091e-01   1.1818182e+00   9.2538843e+00
   3.0909091e-01   1.2060606e+00   9.2249403e+00
   3.0909091e-01   1.2303030e+00   9.1954086e+00
   3.0909091e-01   1.2545455e+00   9.1652893e+00
   3.0909091e-01   1.2787879e+00   9.1345822e+00
   3.0909091e-01   1.3030303e+00   9.1032874e+00
   3.0909091e-01   1.3272727e+00   9.0714050e+00
   3.0909091e-01   1.3515152e+00   9.0389348e+00
   3.0909091e-01   1.3757576e+00   9.0058770e+00
   3.0909091e-01   1.4000000e+00   8.9722314e+00
   3.0909091e-01   1.4242424e+00   8.9379982e+00
   3.0909091e-01   1.4484848e+00   8.9031772e+00
   3.0909091e-01   1.4727273e+00   8.8677686e+00
   3.0909091e-01   1.4969697e+00   8.8317723e+00
   3.0909091e-01   1.5212121e+00   8.7951882e+00
   3.0909091e-01   1.5454545e+00   8.7580165e+00
   3.0909091e-01   1.5696970e+00   8.7202571e+00
   3.0909091e-01   1.5939394e+00   8.6819100e+00
   3.0909091e-01   1.6181818e+00   8.6429752e+00
   3.0909091e-01   1.6424242e+00   8.6034527e+00
   3.0909091e-01   1.6666667e+00   8.5633425e+00
   3.0909091e-01   1.6909091e+00   8.5226446e+00
   3.0909091e-01   1.7151515e+00   8.4813590e+00
   3.0909091e-01   1.7393939e+00   8.4394858e+00
   3.0909091e-01   1.7636364e+00   8.3970248e+00
   3.0909091e-01   1.7878788e+00   8.3539761e+00
   3.0909091e-01   1.8121212e+00   8.3103398e+00
   3.0909091e-01   1.8363636e+00   8.2661157e+00
   3.0909091e-01   1.8606061e+00   8.2213039e+00
   3.0909091e-01   1.8848485e+00   8.1759045e+00
   3.0909091e-01   1.9090909e+00   8.1299174e+00
   3.0909091e-01   1.9333333e+00   8.0833425e+00
   3.0909091e-01   1.9575758e+00   8.0361800e+00
   3.0909091e-01   1.9818182e+00   7.9884298e+00
   3.0909091e-01   2.0060606e+00   7.9400918e+00
   3.0909091e-01   2.0303030e+00   7.8911662e+00
   3.0909091e-01   2.0545455e+00   7.8416529e+00
   3.0909091e-01   2.0787879e+00   7.7915519e+00
   3.0909091e-01   2.1030303e+00   7.7408632e+00
   3.0909091e-01   2.1272727e+00   7.6895868e+00
   3.0909091e-01   2.1515152e+00   7.6377227e+00
   3.0909091e-01   2.1757576e+00   7.5852709e+00
   3.0909091e-01   2.2000000e+00   7.5322314e+00
   3.3333333e-01  -2.0000000e-01   9.9244444e+00
   3.3333333e-01  -1.7575758e-01   9.9289991e+00
   3.3333333e-01  -1.5151515e-01   9.9329660e+00
   3.3333333e-01  -1.2727273e-01   9.9363453e+00
   3.3333333e-01  -1.0303030e-01   9.9391368e+00
   3.3333333e-01  -7.8787879e-02   9.9413407e+00
   3.3333333e-01  -5.4545455e-02   9.9429568e+00
   3.3333333e-01  -3.0303030e-02   9.9439853e+00
   3.3333333e-01  -6.0606061e-03   9.9444261e+00
   3.3333333e-01   1.8181818e-02   9.9442792e+00
   3.3333333e-01   4.2424242e-02   9.9435445e+00
   3.3333333e-01   6.6666667e-02   9.9422222e+00
   3.3333333e-01   9.0909091e-02   9.9403122e+00
   3.3333333e-01   1.1515152e-01   9.9378145e+00
   3.3333333e-01   1.3939394e-01   9.9347291e+00
   3.3333333e-01   1.6363636e-01   9.9310560e+00
   3.3333333e-01   1.8787879e-01   9.9267952e+00
   3.3333333e-01   2.1212121e-01   9.9219467e+00
   3.3333333e-01   2.3636364e-01   9.9165106e+00
   3.3333333e-01   2.6060606e-01   9.9104867e+00
   3.3333333e-01   2.8484848e-01   9.9038751e+00
   3.3333333e-01   3.0909091e-01   9.8966758e+00
   3.3333333e-01   3.3333333e-01   9.8888889e+00
   3.3333333e-01   3.5757576e-01   9.8805142e+00
   3.3333333e-01   3.8181818e-01   9.8715519e+00
   3.3333333e-01   4.0606061e-01   9.8620018e+00
   3.3333333e-01   4.3030303e-01   9.8518641e+00
   3.3333333e-01   4.5454545e-01   9.8411387e+00
   3.3333333e-01   4.7878788e-01   9.8298255e+00
   3.3333333e-01   5.0303030e-01   9.8179247e+00
   3.3333333e-01   5.2727273e-01   9.8054362e+00
   3.3333333e-01   5.5151515e-01   9.7923600e+00
   3.3333333e-01   5.7575758e-01   9.7786961e+00
   3.3333333e-01   6.0000000e-01   9.7644444e+00
   3.3333333e-01   6.2424242e-01   9.7496051e+00
   3.3333333e-01   6.4848485e-01   9.7341781e+00
   3.3333333e-01   6.7272727e-01   9.7181635e+00
   3.3333333e-01   6.9696970e-01   9.7015611e+00
   3.3333333e-01   7.2121212e-01   9.6843710e+00
   3.3333333e-01   7.4545455e-01   9.6665932e+00
   3.3333333e-01   7.6969697e-01   9.6482277e+00
   3.3333333e-01   7.9393939e-01   9.6292746e+00
   3.3333333e-01   8.1818182e-01   9.6097337e+00
   3.3333333e-01   8.4242424e-01   9.5896051e+00
   3.3333333e-01   8.6666667e-01   9.5688889e+00
   3.3333333e-01   8.9090909e-01   9.5475849e+00
   3.3333333e-01   9.1515152e-01   9.5256933e+00
   3.3333333e-01   9.3939394e-01   9.5032140e+00
   3.3333333e-01   9.6363636e-01   9.4801469e+00
   3.3333333e-01   9.8787879e-01   9.4564922e+00
   3.3333333e-01   1.0121212e+00   9.4322498e+00
   3.3333333e-01   1.0363636e+00   9.4074197e+00
   3.3333333e-01   1.0606061e+00   9.3820018e+00
   3.3333333e-01   1.0848485e+00   9.3559963e+00
   3.3333333e-01   1.1090909e+00   9.3294031e+00
   3.3333333e-01   1.1333333e+00   9.3022222e+00
   3.3333333e-01   1.1575758e+00   9.2744536e+00
   3.3333333e-01   1.1818182e+00   9.2460973e+00
   3.3333333e-01   1.2060606e+00   9.2171534e+00
   3.3333333e-01   1.2303030e+00   9.1876217e+00
   3.3333333e-01   1.2545455e+00   9.1575023e+00
   3.3333333e-01   1.2787879e+00   9.1267952e+00
   3.3333333e-01   1.3030303e+00   9.0955005e+00
   3.3333333e-01   1.3272727e+00   9.0636180e+00
   3.3333333e-01   1.3515152e+00   9.0311478e+00
   3.3333333e-01   1.3757576e+00   8.9980900e+00
   3.3333333e-01   1.4000000e+00   8.9644444e+00
   3.3333333e-01   1.4242424e+00   8.9302112e+00
   3.3333333e-01   1.4484848e+00   8.8953903e+00
   3.3333333e-01   1.4727273e+00   8.8599816e+00
   3.3333333e-01   1.4969697e+00   8.8239853e+00
   3.3333333e-01   1.5212121e+00   8.7874013e+00
   3.3333333e-01   1.5454545e+00   8.7502296e+00
   3.3333333e-01   1.5696970e+00   8.7124702e+00
   3.3333333e-01   1.5939394e+00   8.6741230e+00
   3.3333333e-01   1.6181818e+00   8.6351882e+00
   3.3333333e-01   1.6424242e+00   8.5956657e+00
   3.3333333e-01   1.6666667e+00   8.5555556e+00
   3.3333333e-01   1.6909091e+00   8.5148577e+00
   3.3333333e-01   1.7151515e+00   8.4735721e+00
   3.3333333e-01   1.7393939e+00   8.4316988e+00
   3.3333333e-01   1.7636364e+00   8.3892378e+00
   3.3333333e-01   1.7878788e+00   8.3461892e+00
   3.3333333e-01   1.8121212e+00   8.3025528e+00
   3.3333333e-01   1.8363636e+00   8.2583287e+00
   3.3333333e-01   1.8606061e+00   8.2135170e+00
   3.3333333e-01   1.8848485e+00   8.1681175e+00
   3.3333333e-01   1.9090909e+00   8.1221304e+00
   3.3333333e-01   1.9333333e+00   8.0755556e+00
   3.3333333e-01   1.9575758e+00   8.0283930e+00
   3.3333333e-01   1.9818182e+00   7.9806428e+00
   3.3333333e-01   2.0060606e+00   7.9323049e+00
   3.3333333e-01   2.0303030e+00   7.8833792e+00
   3.3333333e-01   2.0545455e+00   7.8338659e+00
   3.3333333e-01   2.0787879e+00   7.7837649e+00
   3.3333333e-01   2.1030303e+00   7.7330762e+00
   3.3333333e-01   2.1272727e+00   7.6817998e+00
   3.3333333e-01   2.1515152e+00   7.6299357e+00
   3.3333333e-01   2.1757576e+00   7.5774839e+00
   3.3333333e-01   2.2000000e+00   7.5244444e+00
   3.5757576e-01  -2.0000000e-01   9.9160698e+00
   3.5757576e-01  -1.7575758e-01   9.9206244e+00
   3.5757576e-01  -1.5151515e-01   9.9245914e+00
   3.5757576e-01  -1.2727273e-01   9.9279706e+00
   3.5757576e-01  -1.0303030e-01   9.9307622e+00
   3.5757576e-01  -7.8787879e-02   9.9329660e+00
   3.5757576e-01  -5.4545455e-02   9.9345822e+00
   3.5757576e-01  -3.0303030e-02   9.9356107e+00
   3.5757576e-01  -6.0606061e-03   9.9360514e+00
   3.5757576e-01   1.8181818e-02   9.9359045e+00
   3.5757576e-01   4.2424242e-02   9.9351699e+00
   3.5757576e-01   6.6666667e-02   9.9338476e+00
   3.5757576e-01   9.0909091e-02   9.9319376e+00
   3.5757576e-01   1.1515152e-01   9.9294399e+00
   3.5757576e-01   1.3939394e-01   9.9263545e+00
   3.5757576e-01   1.6363636e-01   9.9226814e+00
   3.5757576e-01   1.8787879e-01   9.9184206e+00
   3.5757576e-01   2.1212121e-01   9.9135721e+00
   3.5757576e-01   2.3636364e-01   9.9081359e+00
   3.5757576e-01   2.6060606e-01   9.9021120e+00
   3.5757576e-01   2.8484848e-01   9.8955005e+00
   3.5757576e-01   3.0909091e-01   9.8883012e+00
   3.5757576e-01   3.3333333e-01   9.8805142e+00
   3.5757576e-01   3.5757576e-01   9.8721396e+00
   3.5757576e-01   3.8181818e-01   9.8631772e+00
   3.5757576e-01   4.0606061e-01   9.8536272e+00
   3.5757576e-01   4.3030303e-01   9.8434894e+00
   3.5757576e-01   4.5454545e-01   9.8327640e+00
   3.5757576e-01   4.7878788e-01   9.8214509e+00
   3.5757576e-01   5.0303030e-01   9.8095500e+00
   3.5757576e-01   5.2727273e-01   9.7970615e+00
   3.5757576e-01   5.5151515e-01   9.7839853e+00
   3.5757576e-01   5.7575758e-01   9.7703214e+00
   3.5757576e-01   6.0000000e-01   9.7560698e+00
   3.5757576e-01   6.2424242e-01   9.7412305e+00
   3.5757576e-01   6.4848485e-01   9.7258035e+00
   3.5757576e-01   6.7272727e-01   9.7097888e+00
   3.5757576e-01   6.9696970e-01   9.6931864e+00
   3.5757576e-01   7.2121212e-01   9.6759963e+00
   3.5757576e-01   7.4545455e-01   9.6582185e+00
   3.5757576e-01   7.6969697e-01   9.6398531e+00
   3.5757576e-01   7.9393939e-01   9.6208999e+00
   3.5757576e-01   8.1818182e-01   9.6013590e+00
   3.5757576e-01   8.4242424e-01   9.5812305e+00
   3.5757576e-01   8.6666667e-01   9.5605142e+00
   3.5757576e-01   8.9090909e-01   9.5392103e+00
   3.5757576e-01   9.1515152e-01   9.5173186e+00
   3.5757576e-01   9.3939394e-01   9.4948393e+00
   3.5757576e-01   9.6363636e-01   9.4717723e+00
   3.5757576e-01   9.8787879e-01   9.4481175e+00
   3.5757576e-01   1.0121212e+00   9.4238751e+00
   3.5757576e-01   1.0363636e+00   9.3990450e+00
   3.5757576e-01   1.0606061e+00   9.3736272e+00
   3.5757576e-01   1.0848485e+00   9.3476217e+00
   3.5757576e-01   1.1090909e+00   9.3210285e+00
   3.5757576e-01   1.1333333e+00   9.2938476e+00
   3.5757576e-01   1.1575758e+00   9.2660790e+00
   3.5757576e-01   1.1818182e+00   9.2377227e+00
   3.5757576e-01   1.2060606e+00   9.2087787e+00
   3.5757576e-01   1.2303030e+00   9.1792470e+00
   3.5757576e-01   1.2545455e+00   9.1491276e+00
   3.5757576e-01   1.2787879e+00   9.1184206e+00
   3.5757576e-01   1.3030303e+00   9.0871258e+00
   3.5757576e-01   1.3272727e+00   9.0552433e+00
   3.5757576e-01   1.3515152e+00   9.0227732e+00
   3.5757576e-01   1.3757576e+00   8.9897153e+00
   3.5757576e-01   1.4000000e+00   8.9560698e+00
   3.5757576e-01   1.4242424e+00   8.9218365e+00
   3.5757576e-01   1.4484848e+00   8.8870156e+00
   3.5757576e-01   1.4727273e+00   8.8516070e+00
   3.5757576e-01   1.4969697e+00   8.8156107e+00
   3.5757576e-01   1.5212121e+00   8.7790266e+00
   3.5757576e-01   1.5454545e+00   8.7418549e+00
   3.5757576e-01   1.5696970e+00   8.7040955e+00
   3.5757576e-01   1.5939394e+00   8.6657484e+00
   3.5757576e-01   1.6181818e+00   8.6268136e+00
   3.5757576e-01   1.6424242e+00   8.5872911e+00
   3.5757576e-01   1.6666667e+00   8.5471809e+00
   3.5757576e-01   1.6909091e+00   8.5064830e+00
   3.5757576e-01   1.7151515e+00   8.4651974e+00
   3.5757576e-01   1.7393939e+00   8.4233242e+00
   3.5757576e-01   1.7636364e+00   8.3808632e+00
   3.5757576e-01   1.7878788e+00   8.3378145e+00
   3.5757576e-01   1.8121212e+00   8.2941781e+00
   3.5757576e-01   1.8363636e+00   8.2499541e+00
   3.5757576e-01   1.8606061e+00   8.2051423e+00
   3.5757576e-01   1.8848485e+00   8.1597429e+00
   3.5757576e-01   1.9090909e+00   8.1137557e+00
   3.5757576e-01   1.9333333e+00   8.0671809e+00
   3.5757576e-01   1.9575758e+00   8.0200184e+00
   3.5757576e-01   1.9818182e+00   7.9722681e+00
   3.5757576e-01   2.0060606e+00   7.9239302e+00
   3.5757576e-01   2.0303030e+00   7.8750046e+00
   3.5757576e-01   2.0545455e+00   7.8254913e+00
   3.5757576e-01   2.0787879e+00   7.7753903e+00
   3.5757576e-01   2.1030303e+00   7.7247016e+00
   3.5757576e-01   2.1272727e+00   7.6734252e+00
   3.5757576e-01   2.1515152e+00   7.6215611e+00
   3.5757576e-01   2.1757576e+00   7.5691093e+00
   3.5757576e-01   2.2000000e+00   7.5160698e+00
   3.8181818e-01  -2.0000000e-01   9.9071074e+00
   3.8181818e-01  -1.7575758e-01   9.9116621e+00
   3.8181818e-01  -1.5151515e-01   9.9156290e+00
   3.8181818e-01  -1.2727273e-01   9.9190083e+00
   3.8181818e-01  -1.0303030e-01   9.9217998e+00
   3.8181818e-01  -7.8787879e-02   9.9240037e+00
   3.8181818e-01  -5.4545455e-02   9.9256198e+00
   3.8181818e-01  -3.0303030e-02   9.9266483e+00
   3.8181818e-01  -6.0606061e-03   9.9270891e+00
   3.8181818e-01   1.8181818e-02   9.9269421e+00
   3.8181818e-01   4.2424242e-02   9.9262075e+00
   3.8181818e-01   6.6666667e-02   9.9248852e+00
   3.8181818e-01   9.0909091e-02   9.9229752e+00
   3.8181818e-01   1.1515152e-01   9.9204775e+00
   3.8181818e-01   1.3939394e-01   9.9173921e+00
   3.8181818e-01   1.6363636e-01   9.9137190e+00
   3.8181818e-01   1.8787879e-01   9.9094582e+00
   3.8181818e-01   2.1212121e-01   9.9046097e+00
   3.8181818e-01   2.3636364e-01   9.8991736e+00
   3.8181818e-01   2.6060606e-01   9.8931497e+00
   3.8181818e-01   2.8484848e-01   9.8865381e+00
   3.8181818e-01   3.0909091e-01   9.8793388e+00
   3.8181818e-01   3.3333333e-01   9.8715519e+00
   3.8181818e-01   3.5757576e-01   9.8631772e+00
   3.8181818e-01   3.8181818e-01   9.8542149e+00
   3.8181818e-01   4.0606061e-01   9.8446648e+00
   3.8181818e-01   4.3030303e-01   9.8345271e+00
   3.8181818e-01   4.5454545e-01   9.8238017e+00
   3.8181818e-01   4.7878788e-01   9.8124885e+00
   3.8181818e-01   5.0303030e-01   9.8005877e+00
   3.8181818e-01   5.2727273e-01   9.7880992e+00
   3.8181818e-01   5.5151515e-01   9.7750230e+00
   3.8181818e-01   5.7575758e-01   9.7613590e+00
   3.8181818e-01   6.0000000e-01   9.7471074e+00
   3.8181818e-01   6.2424242e-01   9.7322681e+00
   3.8181818e-01   6.4848485e-01   9.7168411e+00
   3.8181818e-01   6.7272727e-01   9.7008264e+00
   3.8181818e-01   6.9696970e-01   9.6842241e+00
   3.8181818e-01   7.2121212e-01   9.6670340e+00
   3.8181818e-01   7.4545455e-01   9.6492562e+00
   3.8181818e-01   7.6969697e-01   9.6308907e+00
   3.8181818e-01   7.9393939e-01   9.6119376e+00
   3.8181818e-01   8.1818182e-01   9.5923967e+00
   3.8181818e-01   8.4242424e-01   9.5722681e+00
   3.8181818e-01   8.6666667e-01   9.5515519e+00
   3.8181818e-01   8.9090909e-01   9.5302479e+00
   3.8181818e-01   9.1515152e-01   9.5083563e+00
   3.8181818e-01   9.3939394e-01   9.4858770e+00
   3.8181818e-01   9.6363636e-01   9.4628099e+00
   3.8181818e-01   9.8787879e-01   9.4391552e+00
   3.8181818e-01   1.0121212e+00   9.4149128e+00
   3.8181818e-01   1.0363636e+00   9.3900826e+00
   3.8181818e-01   1.0606061e+00   9.3646648e+00
   3.8181818e-01   1.0848485e+00   9.3386593e+00
   3.8181818e-01   1.1090909e+00   9.3120661e+00
   3.8181818e-01   1.1333333e+00   9.2848852e+00
   3.8181818e-01   1.1575758e+00   9.2571166e+00
   3.8181818e-01   1.1818182e+00   9.2287603e+00
   3.8181818e-01   1.2060606e+00   9.1998163e+00
   3.8181818e-01   1.2303030e+00   9.1702847e+00
   3.8181818e-01   1.2545455e+00   9.1401653e+00
   3.8181818e-01   1.2787879e+00   9.1094582e+00
   3.8181818e-01   1.3030303e+00   9.0781635e+00
   3.8181818e-01   1.3272727e+00   9.0462810e+00
   3.8181818e-01   1.3515152e+00   9.0138108e+00
   3.8181818e-01   1.3757576e+00   8.9807530e+00
   3.8181818e-01   1.4000000e+00   8.9471074e+00
   3.8181818e-01   1.4242424e+00   8.9128742e+00
   3.8181818e-01   1.4484848e+00   8.8780533e+00
   3.8181818e-01   1.4727273e+00   8.8426446e+00
   3.8181818e-01   1.4969697e+00   8.8066483e+00
   3.8181818e-01   1.5212121e+00   8.7700643e+00
   3.8181818e-01   1.5454545e+00   8.7328926e+00
   3.8181818e-01   1.5696970e+00   8.6951331e+00
   3.8181818e-01   1.5939394e+00   8.6567860e+00
   3.8181818e-01   1.6181818e+00   8.6178512e+00
   3.8181818e-01   1.6424242e+00   8.5783287e+00
   3.8181818e-01   1.6666667e+00   8.5382185e+00
   3.8181818e-01   1.6909091e+00   8.4975207e+00
   3.8181818e-01   1.7151515e+00   8.4562351e+00
   3.8181818e-01   1.7393939e+00   8.4143618e+00
   3.8181818e-01   1.7636364e+00   8.3719008e+00
   3.8181818e-01   1.7878788e+00   8.3288522e+00
   3.8181818e-01   1.8121212e+00   8.2852158e+00
   3.8181818e-01   1.8363636e+00   8.2409917e+00
   3.8181818e-01   1.8606061e+00   8.1961800e+00
   3.8181818e-01   1.8848485e+00   8.1507805e+00
   3.8181818e-01   1.9090909e+00   8.1047934e+00
   3.8181818e-01   1.9333333e+00   8.0582185e+00
   3.8181818e-01   1.9575758e+00   8.0110560e+00
   3.8181818e-01   1.9818182e+00   7.9633058e+00
   3.8181818e-01   2.0060606e+00   7.9149679e+00
   3.8181818e-01   2.0303030e+00   7.8660422e+00
   3.8181818e-01   2.0545455e+00   7.8165289e+00
   3.8181818e-01   2.0787879e+00   7.7664279e+00
   3.8181818e-01   2.1030303e+00   7.7157392e+00
   3.8181818e-01   2.1272727e+00   7.6644628e+00
   3.8181818e-01   2.1515152e+00   7.6125987e+00
   3.8181818e-01   2.1757576e+00   7.5601469e+00
   3.8181818e-01   2.2000000e+00   7.5071074e+00
   4.0606061e-01  -2.0000000e-01   9.8975574e+00
   4.0606061e-01  -1.7575758e-01   9.9021120e+00
   4.0606061e-01  -1.5151515e-01   9.9060790e+00
   4.0606061e-01  -1.2727273e-01   9.9094582e+00
   4.0606061e-01  -1.0303030e-01   9.9122498e+00
   4.0606061e-01  -7.8787879e-02   9.9144536e+00
   4.0606061e-01  -5.4545455e-02   9.9160698e+00
   4.0606061e-01  -3.0303030e-02   9.9170983e+00
   4.0606061e-01  -6.0606061e-03   9.9175390e+00
   4.0606061e-01   1.8181818e-02   9.9173921e+00
   4.0606061e-01   4.2424242e-02   9.9166575e+00
   4.0606061e-01   6.6666667e-02   9.9153352e+00
   4.0606061e-01   9.0909091e-02   9.9134252e+00
   4.0606061e-01   1.1515152e-01   9.9109275e+00
   4.0606061e-01   1.3939394e-01   9.9078421e+00
   4.0606061e-01   1.6363636e-01   9.9041690e+00
   4.0606061e-01   1.8787879e-01   9.8999082e+00
   4.0606061e-01   2.1212121e-01   9.8950597e+00
   4.0606061e-01   2.3636364e-01   9.8896235e+00
   4.0606061e-01   2.6060606e-01   9.8835996e+00
   4.0606061e-01   2.8484848e-01   9.8769881e+00
   4.0606061e-01   3.0909091e-01   9.8697888e+00
   4.0606061e-01   3.3333333e-01   9.8620018e+00
   4.0606061e-01   3.5757576e-01   9.8536272e+00
   4.0606061e-01   3.8181818e-01   9.8446648e+00
   4.0606061e-01   4.0606061e-01   9.8351148e+00
   4.0606061e-01   4.3030303e-01   9.8249770e+00
   4.0606061e-01   4.5454545e-01   9.8142516e+00
   4.0606061e-01   4.7878788e-01   9.8029385e+00
   4.0606061e-01   5.0303030e-01   9.7910376e+00
   4.0606061e-01   5.2727273e-01   9.7785491e+00
   4.0606061e-01   5.5151515e-01   9.7654729e+00
   4.0606061e-01   5.7575758e-01   9.7518090e+00
   4.0606061e-01   6.0000000e-01   9.7375574e+00
   4.0606061e-01   6.2424242e-01   9.7227181e+00
   4.0606061e-01   6.4848485e-01   9.7072911e+00
   4.0606061e-01   6.7272727e-01   9.6912764e+00
   4.0606061e-01   6.9696970e-01   9.6746740e+00
   4.0606061e-01   7.2121212e-01   9.6574839e+00
   4.0606061e-01   7.4545455e-01   9.6397062e+00
   4.0606061e-01   7.6969697e-01   9.6213407e+00
   4.0606061e-01   7.9393939e-01   9.6023875e+00
   4.0606061e-01   8.1818182e-01   9.5828466e+00
   4.0606061e-01   8.4242424e-01   9.5627181e+00
   4.0606061e-01   8.6666667e-01   9.5420018e+00
   4.0606061e-01   8.9090909e-01   9.5206979e+00
   4.0606061e-01   9.1515152e-01   9.4988062e+00
   4.0606061e-01   9.3939394e-01   9.4763269e+00
   4.0606061e-01   9.6363636e-01   9.4532599e+00
   4.0606061e-01   9.8787879e-01   9.4296051e+00
   4.0606061e-01   1.0121212e+00   9.4053627e+00
   4.0606061e-01   1.0363636e+00   9.3805326e+00
   4.0606061e-01   1.0606061e+00   9.3551148e+00
   4.0606061e-01   1.0848485e+00   9.3291093e+00
   4.0606061e-01   1.1090909e+00   9.3025161e+00
   4.0606061e-01   1.1333333e+00   9.2753352e+00
   4.0606061e-01   1.1575758e+00   9.2475666e+00
   4.0606061e-01   1.1818182e+00   9.2192103e+00
   4.0606061e-01   1.2060606e+00   9.1902663e+00
   4.0606061e-01   1.2303030e+00   9.1607346e+00
   4.0606061e-01   1.2545455e+00   9.1306152e+00
   4.0606061e-01   1.2787879e+00   9.0999082e+00
   4.0606061e-01   1.3030303e+00   9.0686134e+00
   4.0606061e-01   1.3272727e+00   9.0367309e+00
   4.0606061e-01   1.3515152e+00   9.0042608e+00
   4.0606061e-01   1.3757576e+00   8.9712029e+00
   4.0606061e-01   1.4000000e+00   8.9375574e+00
   4.0606061e-01   1.4242424e+00   8.9033242e+00
   4.0606061e-01   1.4484848e+00   8.8685032e+00
   4.0606061e-01   1.4727273e+00   8.8330946e+00
   4.0606061e-01   1.4969697e+00   8.7970983e+00
   4.0606061e-01   1.5212121e+00   8.7605142e+00
   4.0606061e-01   1.5454545e+00   8.7233425e+00
   4.0606061e-01   1.5696970e+00   8.6855831e+00
   4.0606061e-01   1.5939394e+00   8.6472360e+00
   4.0606061e-01   1.6181818e+00   8.6083012e+00
   4.0606061e-01   1.6424242e+00   8.5687787e+00
   4.0606061e-01   1.6666667e+00   8.5286685e+00
   4.0606061e-01   1.6909091e+00   8.4879706e+00
   4.0606061e-01   1.7151515e+00   8.4466850e+00
   4.0606061e-01   1.7393939e+00   8.4048118e+00
   4.0606061e-01   1.7636364e+00   8.3623508e+00
   4.0606061e-01   1.7878788e+00   8.3193021e+00
   4.0606061e-01   1.8121212e+00   8.2756657e+00
   4.0606061e-01   1.8363636e+00   8.2314417e+00
   4.0606061e-01   1.8606061e+00   8.1866299e+00
   4.0606061e-01   1.8848485e+00   8.1412305e+00
   4.0606061e-01   1.9090909e+00   8.0952433e+00
   4.0606061e-01   1.9333333e+00   8.0486685e+00
   4.0606061e-01   1.9575758e+00   8.0015060e+00
   4.0606061e-01   1.9818182e+00   7.9537557e+00
   4.0606061e-01   2.0060606e+00   7.9054178e+00
   4.0606061e-01   2.0303030e+00   7.8564922e+00
   4.0606061e-01   2.0545455e+00   7.8069789e+00
   4.0606061e-01   2.0787879e+00   7.7568779e+00
   4.0606061e-01   2.1030303e+00   7.7061892e+00
   4.0606061e-01   2.1272727e+00   7.6549128e+00
   4.0606061e-01   2.1515152e+00   7.6030487e+00
   4.0606061e-01   2.1757576e+00   7.5505969e+00
   4.0606061e-01   2.2000000e+00   7.4975574e+00
   4.3030303e-01  -2.0000000e-01   9.8874197e+00
   4.3030303e-01  -1.7575758e-01   9.8919743e+00
   4.3030303e-01  -1.5151515e-01   9.8959412e+00
   4.3030303e-01  -1.2727273e-01   9.8993205e+00
   4.3030303e-01  -1.0303030e-01   9.9021120e+00
   4.3030303e-01  -7.8787879e-02   9.9043159e+00
   4.3030303e-01  -5.4545455e-02   9.9059320e+00
   4.3030303e-01  -3.0303030e-02   9.9069605e+00
   4.3030303e-01  -6.0606061e-03   9.9074013e+00
   4.3030303e-01   1.8181818e-02   9.9072544e+00
   4.3030303e-01   4.2424242e-02   9.9065197e+00
   4.3030303e-01   6.6666667e-02   9.9051974e+00
   4.3030303e-01   9.0909091e-02   9.9032874e+00
   4.3030303e-01   1.1515152e-01   9.9007897e+00
   4.3030303e-01   1.3939394e-01   9.8977043e+00
   4.3030303e-01   1.6363636e-01   9.8940312e+00
   4.3030303e-01   1.8787879e-01   9.8897704e+00
   4.3030303e-01   2.1212121e-01   9.8849219e+00
   4.3030303e-01   2.3636364e-01   9.8794858e+00
   4.3030303e-01   2.6060606e-01   9.8734619e+00
   4.3030303e-01   2.8484848e-01   9.8668503e+00
   4.3030303e-01   3.0909091e-01   9.8596511e+00
   4.3030303e-01   3.3333333e-01   9.8518641e+00
   4.3030303e-01   3.5757576e-01   9.8434894e+00
   4.3030303e-01   3.8181818e-01   9.8345271e+00
   4.3030303e-01   4.0606061e-01   9.8249770e+00
   4.3030303e-01   4.3030303e-01   9.8148393e+00
   4.3030303e-01   4.5454545e-01   9.8041139e+00
   4.3030303e-01   4.7878788e-01   9.7928007e+00
   4.3030303e-01   5.0303030e-01   9.7808999e+00
   4.3030303e-01   5.2727273e-01   9.7684114e+00
   4.3030303e-01   5.5151515e-01   9.7553352e+00
   4.3030303e-01   5.7575758e-01   9.7416713e+00
   4.3030303e-01   6.0000000e-01   9.7274197e+00
   4.3030303e-01   6.2424242e-01   9.7125803e+00
   4.3030303e-01   6.4848485e-01   9.6971534e+00
   4.3030303e-01   6.7272727e-01   9.6811387e+00
   4.3030303e-01   6.9696970e-01   9.6645363e+00
   4.3030303e-01   7.2121212e-01   9.6473462e+00
   4.3030303e-01   7.4545455e-01   9.6295684e+00
   4.3030303e-01   7.6969697e-01   9.6112029e+00
   4.3030303e-01   7.9393939e-01   9.5922498e+00
   4.3030303e-01   8.1818182e-01   9.5727089e+00
   4.3030303e-01   8.4242424e-01   9.5525803e+00
   4.3030303e-01   8.6666667e-01   9.5318641e+00
   4.3030303e-01   8.9090909e-01   9.5105601e+00
   4.3030303e-01   9.1515152e-01   9.4886685e+00
   4.3030303e-01   9.3939394e-01   9.4661892e+00
   4.3030303e-01   9.6363636e-01   9.4431221e+00
   4.3030303e-01   9.8787879e-01   9.4194674e+00
   4.3030303e-01   1.0121212e+00   9.3952250e+00
   4.3030303e-01   1.0363636e+00   9.3703949e+00
   4.3030303e-01   1.0606061e+00   9.3449770e+00
   4.3030303e-01   1.0848485e+00   9.3189715e+00
   4.3030303e-01   1.1090909e+00   9.2923783e+00
   4.3030303e-01   1.1333333e+00   9.2651974e+00
   4.3030303e-01   1.1575758e+00   9.2374288e+00
   4.3030303e-01   1.1818182e+00   9.2090725e+00
   4.3030303e-01   1.2060606e+00   9.1801286e+00
   4.3030303e-01   1.2303030e+00   9.1505969e+00
   4.3030303e-01   1.2545455e+00   9.1204775e+00
   4.3030303e-01   1.2787879e+00   9.0897704e+00
   4.3030303e-01   1.3030303e+00   9.0584757e+00
   4.3030303e-01   1.3272727e+00   9.0265932e+00
   4.3030303e-01   1.3515152e+00   8.9941230e+00
   4.3030303e-01   1.3757576e+00   8.9610652e+00
   4.3030303e-01   1.4000000e+00   8.9274197e+00
   4.3030303e-01   1.4242424e+00   8.8931864e+00
   4.3030303e-01   1.4484848e+00   8.8583655e+00
   4.3030303e-01   1.4727273e+00   8.8229568e+00
   4.3030303e-01   1.4969697e+00   8.7869605e+00
   4.3030303e-01   1.5212121e+00   8.7503765e+00
   4.3030303e-01   1.5454545e+00   8.7132048e+00
   4.3030303e-01   1.5696970e+00   8.6754454e+00
   4.3030303e-01   1.5939394e+00   8.6370983e+00
   4.3030303e-01   1.6181818e+00   8.5981635e+00
   4.3030303e-01   1.6424242e+00   8.5586410e+00
   4.3030303e-01   1.6666667e+00   8.5185308e+00
   4.3030303e-01   1.6909091e+00   8.4778329e+00
   4.3030303e-01   1.7151515e+00   8.4365473e+00
   4.3030303e-01   1.7393939e+00   8.3946740e+00
   4.3030303e-01   1.7636364e+00   8.3522130e+00
   4.3030303e-01   1.7878788e+00   8.3091644e+00
   4.3030303e-01   1.8121212e+00   8.2655280e+00
   4.3030303e-01   1.8363636e+00   8.2213039e+00
   4.3030303e-01   1.8606061e+00   8.1764922e+00
   4.3030303e-01   1.8848485e+00   8.1310927e+00
   4.3030303e-01   1.9090909e+00   8.0851056e+00
   4.3030303e-01   1.9333333e+00   8.0385308e+00
   4.3030303e-01   1.9575758e+00   7.9913682e+00
   4.3030303e-01   1.9818182e+00   7.9436180e+00
   4.3030303e-01   2.0060606e+00   7.8952801e+00
   4.3030303e-01   2.0303030e+00   7.8463545e+00
   4.3030303e-01   2.0545455e+00   7.7968411e+00
   4.3030303e-01   2.0787879e+00   7.7467401e+00
   4.3030303e-01   2.1030303e+00   7.6960514e+00
   4.3030303e-01   2.1272727e+00   7.6447750e+00
   4.3030303e-01   2.1515152e+00   7.5929109e+00
   4.3030303e-01   2.1757576e+00   7.5404591e+00
   4.3030303e-01   2.2000000e+00   7.4874197e+00
   4.5454545e-01  -2.0000000e-01   9.8766942e+00
   4.5454545e-01  -1.7575758e-01   9.8812489e+00
   4.5454545e-01  -1.5151515e-01   9.8852158e+00
   4.5454545e-01  -1.2727273e-01   9.8885950e+00
   4.5454545e-01  -1.0303030e-01   9.8913866e+00
   4.5454545e-01  -7.8787879e-02   9.8935904e+00
   4.5454545e-01  -5.4545455e-02   9.8952066e+00
   4.5454545e-01  -3.0303030e-02   9.8962351e+00
   4.5454545e-01  -6.0606061e-03   9.8966758e+00
   4.5454545e-01   1.8181818e-02   9.8965289e+00
   4.5454545e-01   4.2424242e-02   9.8957943e+00
   4.5454545e-01   6.6666667e-02   9.8944720e+00
   4.5454545e-01   9.0909091e-02   9.8925620e+00
   4.5454545e-01   1.1515152e-01   9.8900643e+00
   4.5454545e-01   1.3939394e-01   9.8869789e+00
   4.5454545e-01   1.6363636e-01   9.8833058e+00
   4.5454545e-01   1.8787879e-01   9.8790450e+00
   4.5454545e-01   2.1212121e-01   9.8741965e+00
   4.5454545e-01   2.3636364e-01   9.8687603e+00
   4.5454545e-01   2.6060606e-01   9.8627365e+00
   4.5454545e-01   2.8484848e-01   9.8561249e+00
   4.5454545e-01   3.0909091e-01   9.8489256e+00
   4.5454545e-01   3.3333333e-01   9.8411387e+00
   4.5454545e-01   3.5757576e-01   9.8327640e+00
   4.5454545e-01   3.8181818e-01   9.8238017e+00
   4.5454545e-01   4.0606061e-01   9.8142516e+00
   4.5454545e-01   4.3030303e-01   9.8041139e+00
   4.5454545e-01   4.5454545e-01   9.7933884e+00
   4.5454545e-01   4.7878788e-01   9.7820753e+00
   4.5454545e-01   5.0303030e-01   9.7701745e+00
   4.5454545e-01   5.2727273e-01   9.7576860e+00
   4.5454545e-01   5.5151515e-01   9.7446097e+00
   4.5454545e-01   5.7575758e-01   9.7309458e+00
   4.5454545e-01   6.0000000e-01   9.7166942e+00
   4.5454545e-01   6.2424242e-01   9.7018549e+00
   4.5454545e-01   6.4848485e-01   9.6864279e+00
   4.5454545e-01   6.7272727e-01   9.6704132e+00
   4.5454545e-01   6.9696970e-01   9.6538108e+00
   4.5454545e-01   7.2121212e-01   9.6366208e+00
   4.5454545e-01   7.4545455e-01   9.6188430e+00
   4.5454545e-01   7.6969697e-01   9.6004775e+00
   4.5454545e-01   7.9393939e-01   9.5815243e+00
   4.5454545e-01   8.1818182e-01   9.5619835e+00
   4.5454545e-01   8.4242424e-01   9.5418549e+00
   4.5454545e-01   8.6666667e-01   9.5211387e+00
   4.5454545e-01   8.9090909e-01   9.4998347e+00
   4.5454545e-01   9.1515152e-01   9.4779431e+00
   4.5454545e-01   9.3939394e-01   9.4554637e+00
   4.5454545e-01   9.6363636e-01   9.4323967e+00
   4.5454545e-01   9.8787879e-01   9.4087420e+00
   4.5454545e-01   1.0121212e+00   9.3844995e+00
   4.5454545e-01   1.0363636e+00   9.3596694e+00
   4.5454545e-01   1.0606061e+00   9.3342516e+00
   4.5454545e-01   1.0848485e+00   9.3082461e+00
   4.5454545e-01   1.1090909e+00   9.2816529e+00
   4.5454545e-01   1.1333333e+00   9.2544720e+00
   4.5454545e-01   1.1575758e+00   9.2267034e+00
   4.5454545e-01   1.1818182e+00   9.1983471e+00
   4.5454545e-01   1.2060606e+00   9.1694031e+00
   4.5454545e-01   1.2303030e+00   9.1398714e+00
   4.5454545e-01   1.2545455e+00   9.1097521e+00
   4.5454545e-01   1.2787879e+00   9.0790450e+00
   4.5454545e-01   1.3030303e+00   9.0477502e+00
   4.5454545e-01   1.3272727e+00   9.0158678e+00
   4.5454545e-01   1.3515152e+00   8.9833976e+00
   4.5454545e-01   1.3757576e+00   8.9503398e+00
   4.5454545e-01   1.4000000e+00   8.9166942e+00
   4.5454545e-01   1.4242424e+00   8.8824610e+00
   4.5454545e-01   1.4484848e+00   8.8476400e+00
   4.5454545e-01   1.4727273e+00   8.8122314e+00
   4.5454545e-01   1.4969697e+00   8.7762351e+00
   4.5454545e-01   1.5212121e+00   8.7396511e+00
   4.5454545e-01   1.5454545e+00   8.7024793e+00
   4.5454545e-01   1.5696970e+00   8.6647199e+00
   4.5454545e-01   1.5939394e+00   8.6263728e+00
   4.5454545e-01   1.6181818e+00   8.5874380e+00
   4.5454545e-01   1.6424242e+00   8.5479155e+00
   4.5454545e-01   1.6666667e+00   8.5078053e+00
   4.5454545e-01   1.6909091e+00   8.4671074e+00
   4.5454545e-01   1.7151515e+00   8.4258219e+00
   4.5454545e-01   1.7393939e+00   8.3839486e+00
   4.5454545e-01   1.7636364e+00   8.3414876e+00
   4.5454545e-01   1.7878788e+00   8.2984389e+00
   4.5454545e-01   1.8121212e+00   8.2548026e+00
   4.5454545e-01   1.8363636e+00   8.2105785e+00
   4.5454545e-01   1.8606061e+00   8.1657668e+00
   4.5454545e-01   1.8848485e+00   8.1203673e+00
   4.5454545e-01   1.9090909e+00   8.0743802e+00
   4.5454545e-01   1.9333333e+00   8.0278053e+00
   4.5454545e-01   1.9575758e+00   7.9806428e+00
   4.5454545e-01   1.9818182e+00   7.9328926e+00
   4.5454545e-01   2.0060606e+00   7.8845546e+00
   4.5454545e-01   2.0303030e+00   7.8356290e+00
   4.5454545e-01   2.0545455e+00   7.7861157e+00
   4.5454545e-01   2.0787879e+00   7.7360147e+00
   4.5454545e-01   2.1030303e+00   7.6853260e+00
   4.5454545e-01   2.1272727e+00   7.6340496e+00
   4.5454545e-01   2.1515152e+00   7.5821855e+00
   4.5454545e-01   2.1757576e+00   7.5297337e+00
   4.5454545e-01   2.2000000e+00   7.4766942e+00
   4.7878788e-01  -2.0000000e-01   9.8653811e+00
   4.7878788e-01  -1.7575758e-01   9.8699357e+00
   4.7878788e-01  -1.5151515e-01   9.8739027e+00
   4.7878788e-01  -1.2727273e-01   9.8772819e+00
   4.7878788e-01  -1.0303030e-01   9.8800735e+00
   4.7878788e-01  -7.8787879e-02   9.8822773e+00
   4.7878788e-01  -5.4545455e-02   9.8838935e+00
   4.7878788e-01  -3.0303030e-02   9.8849219e+00
   4.7878788e-01  -6.0606061e-03   9.8853627e+00
   4.7878788e-01   1.8181818e-02   9.8852158e+00
   4.7878788e-01   4.2424242e-02   9.8844812e+00
   4.7878788e-01   6.6666667e-02   9.8831589e+00
   4.7878788e-01   9.0909091e-02   9.8812489e+00
   4.7878788e-01   1.1515152e-01   9.8787511e+00
   4.7878788e-01   1.3939394e-01   9.8756657e+00
   4.7878788e-01   1.6363636e-01   9.8719927e+00
   4.7878788e-01   1.8787879e-01   9.8677319e+00
   4.7878788e-01   2.1212121e-01   9.8628834e+00
   4.7878788e-01   2.3636364e-01   9.8574472e+00
   4.7878788e-01   2.6060606e-01   9.8514233e+00
   4.7878788e-01   2.8484848e-01   9.8448118e+00
   4.7878788e-01   3.0909091e-01   9.8376125e+00
   4.7878788e-01   3.3333333e-01   9.8298255e+00
   4.7878788e-01   3.5757576e-01   9.8214509e+00
   4.7878788e-01   3.8181818e-01   9.8124885e+00
   4.7878788e-01   4.0606061e-01   9.8029385e+00
   4.7878788e-01   4.3030303e-01   9.7928007e+00
   4.7878788e-01   4.5454545e-01   9.7820753e+00
   4.7878788e-01   4.7878788e-01   9.7707622e+00
   4.7878788e-01   5.0303030e-01   9.7588613e+00
   4.7878788e-01   5.2727273e-01   9.7463728e+00
   4.7878788e-01   5.5151515e-01   9.7332966e+00
   4.7878788e-01   5.7575758e-01   9.7196327e+00
   4.7878788e-01   6.0000000e-01   9.7053811e+00
   4.7878788e-01   6.2424242e-01   9.6905418e+00
   4.7878788e-01   6.4848485e-01   9.6751148e+00
   4.7878788e-01   6.7272727e-01   9.6591001e+00
   4.7878788e-01   6.9696970e-01   9.6424977e+00
   4.7878788e-01   7.2121212e-01   9.6253076e+00
   4.7878788e-01   7.4545455e-01   9.6075298e+00
   4.7878788e-01   7.6969697e-01   9.5891644e+00
   4.7878788e-01   7.9393939e-01   9.5702112e+00
   4.7878788e-01   8.1818182e-01   9.5506703e+00
   4.7878788e-01   8.4242424e-01   9.5305418e+00
   4.7878788e-01   8.6666667e-01   9.5098255e+00
   4.7878788e-01   8.9090909e-01   9.4885216e+00
   4.7878788e-01   9.1515152e-01   9.4666299e+00
   4.7878788e-01   9.3939394e-01   9.4441506e+00
   4.7878788e-01   9.6363636e-01   9.4210836e+00
   4.7878788e-01   9.8787879e-01   9.3974288e+00
   4.7878788e-01   1.0121212e+00   9.3731864e+00
   4.7878788e-01   1.0363636e+00   9.3483563e+00
   4.7878788e-01   1.0606061e+00   9.3229385e+00
   4.7878788e-01   1.0848485e+00   9.2969330e+00
   4.7878788e-01   1.1090909e+00   9.2703398e+00
   4.7878788e-01   1.1333333e+00   9.2431589e+00
   4.7878788e-01   1.1575758e+00   9.2153903e+00
   4.7878788e-01   1.1818182e+00   9.1870340e+00
   4.7878788e-01   1.2060606e+00   9.1580900e+00
   4.7878788e-01   1.2303030e+00   9.1285583e+00
   4.7878788e-01   1.2545455e+00   9.0984389e+00
   4.7878788e-01   1.2787879e+00   9.0677319e+00
   4.7878788e-01   1.3030303e+00   9.0364371e+00
   4.7878788e-01   1.3272727e+00   9.0045546e+00
   4.7878788e-01   1.3515152e+00   8.9720845e+00
   4.7878788e-01   1.3757576e+00   8.9390266e+00
   4.7878788e-01   1.4000000e+00   8.9053811e+00
   4.7878788e-01   1.4242424e+00   8.8711478e+00
   4.7878788e-01   1.4484848e+00   8.8363269e+00
   4.7878788e-01   1.4727273e+00   8.8009183e+00
   4.7878788e-01   1.4969697e+00   8.7649219e+00
   4.7878788e-01   1.5212121e+00   8.7283379e+00
   4.7878788e-01   1.5454545e+00   8.6911662e+00
   4.7878788e-01   1.5696970e+00   8.6534068e+00
   4.7878788e-01   1.5939394e+00   8.6150597e+00
   4.7878788e-01   1.6181818e+00   8.5761249e+00
   4.7878788e-01   1.6424242e+00   8.5366024e+00
   4.7878788e-01   1.6666667e+00   8.4964922e+00
   4.7878788e-01   1.6909091e+00   8.4557943e+00
   4.7878788e-01   1.7151515e+00   8.4145087e+00
   4.7878788e-01   1.7393939e+00   8.3726354e+00
   4.7878788e-01   1.7636364e+00   8.3301745e+00
   4.7878788e-01   1.7878788e+00   8.2871258e+00
   4.7878788e-01   1.8121212e+00   8.2434894e+00
   4.7878788e-01   1.8363636e+00   8.1992654e+00
   4.7878788e-01   1.8606061e+00   8.1544536e+00
   4.7878788e-01   1.8848485e+00   8.1090542e+00
   4.7878788e-01   1.9090909e+00   8.0630670e+00
   4.7878788e-01   1.9333333e+00   8.0164922e+00
   4.7878788e-01   1.9575758e+00   7.9693297e+00
   4.7878788e-01   1.9818182e+00   7.9215794e+00
   4.7878788e-01   2.0060606e+00   7.8732415e+00
   4.7878788e-01   2.0303030e+00   7.8243159e+00
   4.7878788e-01   2.0545455e+00   7.7748026e+00
   4.7878788e-01   2.0787879e+00   7.7247016e+00
   4.7878788e-01   2.1030303e+00   7.6740129e+00
   4.7878788e-01   2.1272727e+00   7.6227365e+00
   4.7878788e-01   2.1515152e+00   7.5708724e+00
   4.7878788e-01   2.1757576e+00   7.5184206e+00
   4.7878788e-01   2.2000000e+00   7.4653811e+00
   5.0303030e-01  -2.0000000e-01   9.8534803e+00
   5.0303030e-01  -1.7575758e-01   9.8580349e+00
   5.0303030e-01  -1.5151515e-01   9.8620018e+00
   5.0303030e-01  -1.2727273e-01   9.8653811e+00
   5.0303030e-01  -1.0303030e-01   9.8681726e+00
   5.0303030e-01  -7.8787879e-02   9.8703765e+00
   5.0303030e-01  -5.4545455e-02   9.8719927e+00
   5.0303030e-01  -3.0303030e-02   9.8730211e+00
   5.0303030e-01  -6.0606061e-03   9.8734619e+00
   5.0303030e-01   1.8181818e-02   9.8733150e+00
   5.0303030e-01   4.2424242e-02   9.8725803e+00
   5.0303030e-01   6.6666667e-02   9.8712580e+00
   5.0303030e-01   9.0909091e-02   9.8693480e+00
   5.0303030e-01   1.1515152e-01   9.8668503e+00
   5.0303030e-01   1.3939394e-01   9.8637649e+00
   5.0303030e-01   1.6363636e-01   9.8600918e+00
   5.0303030e-01   1.8787879e-01   9.8558310e+00
   5.0303030e-01   2.1212121e-01   9.8509826e+00
   5.0303030e-01   2.3636364e-01   9.8455464e+00
   5.0303030e-01   2.6060606e-01   9.8395225e+00
   5.0303030e-01   2.8484848e-01   9.8329109e+00
   5.0303030e-01   3.0909091e-01   9.8257117e+00
   5.0303030e-01   3.3333333e-01   9.8179247e+00
   5.0303030e-01   3.5757576e-01   9.8095500e+00
   5.0303030e-01   3.8181818e-01   9.8005877e+00
   5.0303030e-01   4.0606061e-01   9.7910376e+00
   5.0303030e-01   4.3030303e-01   9.7808999e+00
   5.0303030e-01   4.5454545e-01   9.7701745e+00
   5.0303030e-01   4.7878788e-01   9.7588613e+00
   5.0303030e-01   5.0303030e-01   9.7469605e+00
   5.0303030e-01   5.2727273e-01   9.7344720e+00
   5.0303030e-01   5.5151515e-01   9.7213958e+00
   5.0303030e-01   5.7575758e-01   9.7077319e+00
   5.0303030e-01   6.0000000e-01   9.6934803e+00
   5.0303030e-01   6.2424242e-01   9.6786410e+00
   5.0303030e-01   6.4848485e-01   9.6632140e+00
   5.0303030e-01   6.7272727e-01   9.6471993e+00
   5.0303030e-01   6.9696970e-01   9.6305969e+00
   5.0303030e-01   7.2121212e-01   9.6134068e+00
   5.0303030e-01   7.4545455e-01   9.5956290e+00
   5.0303030e-01   7.6969697e-01   9.5772635e+00
   5.0303030e-01   7.9393939e-01   9.5583104e+00
   5.0303030e-01   8.1818182e-01   9.5387695e+00
   5.0303030e-01   8.4242424e-01   9.5186410e+00
   5.0303030e-01   8.6666667e-01   9.4979247e+00
   5.0303030e-01   8.9090909e-01   9.4766208e+00
   5.0303030e-01   9.1515152e-01   9.4547291e+00
   5.0303030e-01   9.3939394e-01   9.4322498e+00
   5.0303030e-01   9.6363636e-01   9.4091827e+00
   5.0303030e-01   9.8787879e-01   9.3855280e+00
   5.0303030e-01   1.0121212e+00   9.3612856e+00
   5.0303030e-01   1.0363636e+00   9.3364555e+00
   5.0303030e-01   1.0606061e+00   9.3110376e+00
   5.0303030e-01   1.0848485e+00   9.2850321e+00
   5.0303030e-01   1.1090909e+00   9.2584389e+00
   5.0303030e-01   1.1333333e+00   9.2312580e+00
   5.0303030e-01   1.1575758e+00   9.2034894e+00
   5.0303030e-01   1.1818182e+00   9.1751331e+00
   5.0303030e-01   1.2060606e+00   9.1461892e+00
   5.0303030e-01   1.2303030e+00   9.1166575e+00
   5.0303030e-01   1.2545455e+00   9.0865381e+00
   5.0303030e-01   1.2787879e+00   9.0558310e+00
   5.0303030e-01   1.3030303e+00   9.0245363e+00
   5.0303030e-01   1.3272727e+00   8.9926538e+00
   5.0303030e-01   1.3515152e+00   8.9601837e+00
   5.0303030e-01   1.3757576e+00   8.9271258e+00
   5.0303030e-01   1.4000000e+00   8.8934803e+00
   5.0303030e-01   1.4242424e+00   8.8592470e+00
   5.0303030e-01   1.4484848e+00   8.8244261e+00
   5.0303030e-01   1.4727273e+00   8.7890174e+00
   5.0303030e-01   1.4969697e+00   8.7530211e+00
   5.0303030e-01   1.5212121e+00   8.7164371e+00
   5.0303030e-01   1.5454545e+00   8.6792654e+00
   5.0303030e-01   1.5696970e+00   8.6415060e+00
   5.0303030e-01   1.5939394e+00   8.6031589e+00
   5.0303030e-01   1.6181818e+00   8.5642241e+00
   5.0303030e-01   1.6424242e+00   8.5247016e+00
   5.0303030e-01   1.6666667e+00   8.4845914e+00
   5.0303030e-01   1.6909091e+00   8.4438935e+00
   5.0303030e-01   1.7151515e+00   8.4026079e+00
   5.0303030e-01   1.7393939e+00   8.3607346e+00
   5.0303030e-01   1.7636364e+00   8.3182736e+00
   5.0303030e-01   1.7878788e+00   8.2752250e+00
   5.0303030e-01   1.8121212e+00   8.2315886e+00
   5.0303030e-01   1.8363636e+00   8.1873646e+00
   5.0303030e-01   1.8606061e+00   8.1425528e+00
   5.0303030e-01   1.8848485e+00   8.0971534e+00
   5.0303030e-01   1.9090909e+00   8.0511662e+00
   5.0303030e-01   1.9333333e+00   8.0045914e+00
   5.0303030e-01   1.9575758e+00   7.9574288e+00
   5.0303030e-01   1.9818182e+00   7.9096786e+00
   5.0303030e-01   2.0060606e+00   7.8613407e+00
   5.0303030e-01   2.0303030e+00   7.8124151e+00
   5.0303030e-01   2.0545455e+00   7.7629017e+00
   5.0303030e-01   2.0787879e+00   7.7128007e+00
   5.0303030e-01   2.1030303e+00   7.6621120e+00
   5.0303030e-01   2.1272727e+00   7.6108356e+00
   5.0303030e-01   2.1515152e+00   7.5589715e+00
   5.0303030e-01   2.1757576e+00   7.5065197e+00
   5.0303030e-01   2.2000000e+00   7.4534803e+00
   5.2727273e-01  -2.0000000e-01   9.8409917e+00
   5.2727273e-01  -1.7575758e-01   9.8455464e+00
   5.2727273e-01  -1.5151515e-01   9.8495133e+00
   5.2727273e-01  -1.2727273e-01   9.8528926e+00
   5.2727273e-01  -1.0303030e-01   9.8556841e+00
   5.2727273e-01  -7.8787879e-02   9.8578880e+00
   5.2727273e-01  -5.4545455e-02   9.8595041e+00
   5.2727273e-01  -3.0303030e-02   9.8605326e+00
   5.2727273e-01  -6.0606061e-03   9.8609734e+00
   5.2727273e-01   1.8181818e-02   9.8608264e+00
   5.2727273e-01   4.2424242e-02   9.8600918e+00
   5.2727273e-01   6.6666667e-02   9.8587695e+00
   5.2727273e-01   9.0909091e-02   9.8568595e+00
   5.2727273e-01   1.1515152e-01   9.8543618e+00
   5.2727273e-01   1.3939394e-01   9.8512764e+00
   5.2727273e-01   1.6363636e-01   9.8476033e+00
   5.2727273e-01   1.8787879e-01   9.8433425e+00
   5.2727273e-01   2.1212121e-01   9.8384940e+00
   5.2727273e-01   2.3636364e-01   9.8330579e+00
   5.2727273e-01   2.6060606e-01   9.8270340e+00
   5.2727273e-01   2.8484848e-01   9.8204224e+00
   5.2727273e-01   3.0909091e-01   9.8132231e+00
   5.2727273e-01   3.3333333e-01   9.8054362e+00
   5.2727273e-01   3.5757576e-01   9.7970615e+00
   5.2727273e-01   3.8181818e-01   9.7880992e+00
   5.2727273e-01   4.0606061e-01   9.7785491e+00
   5.2727273e-01   4.3030303e-01   9.7684114e+00
   5.2727273e-01   4.5454545e-01   9.7576860e+00
   5.2727273e-01   4.7878788e-01   9.7463728e+00
   5.2727273e-01   5.0303030e-01   9.7344720e+00
   5.2727273e-01   5.2727273e-01   9.7219835e+00
   5.2727273e-01   5.5151515e-01   9.7089073e+00
   5.2727273e-01   5.7575758e-01   9.6952433e+00
   5.2727273e-01   6.0000000e-01   9.6809917e+00
   5.2727273e-01   6.2424242e-01   9.6661524e+00
   5.2727273e-01   6.4848485e-01   9.6507254e+00
   5.2727273e-01   6.7272727e-01   9.6347107e+00
   5.2727273e-01   6.9696970e-01   9.6181084e+00
   5.2727273e-01   7.2121212e-01   9.6009183e+00
   5.2727273e-01   7.4545455e-01   9.5831405e+00
   5.2727273e-01   7.6969697e-01   9.5647750e+00
   5.2727273e-01   7.9393939e-01   9.5458219e+00
   5.2727273e-01   8.1818182e-01   9.5262810e+00
   5.2727273e-01   8.4242424e-01   9.5061524e+00
   5.2727273e-01   8.6666667e-01   9.4854362e+00
   5.2727273e-01   8.9090909e-01   9.4641322e+00
   5.2727273e-01   9.1515152e-01   9.4422406e+00
   5.2727273e-01   9.3939394e-01   9.4197612e+00
   5.2727273e-01   9.6363636e-01   9.3966942e+00
   5.2727273e-01   9.8787879e-01   9.3730395e+00
   5.2727273e-01   1.0121212e+00   9.3487971e+00
   5.2727273e-01   1.0363636e+00   9.3239669e+00
   5.2727273e-01   1.0606061e+00   9.2985491e+00
   5.2727273e-01   1.0848485e+00   9.2725436e+00
   5.2727273e-01   1.1090909e+00   9.2459504e+00
   5.2727273e-01   1.1333333e+00   9.2187695e+00
   5.2727273e-01   1.1575758e+00   9.1910009e+00
   5.2727273e-01   1.1818182e+00   9.1626446e+00
   5.2727273e-01   1.2060606e+00   9.1337006e+00
   5.2727273e-01   1.2303030e+00   9.1041690e+00
   5.2727273e-01   1.2545455e+00   9.0740496e+00
   5.2727273e-01   1.2787879e+00   9.0433425e+00
   5.2727273e-01   1.3030303e+00   9.0120478e+00
   5.2727273e-01   1.3272727e+00   8.9801653e+00
   5.2727273e-01   1.3515152e+00   8.9476951e+00
   5.2727273e-01   1.3757576e+00   8.9146373e+00
   5.2727273e-01   1.4000000e+00   8.8809917e+00
   5.2727273e-01   1.4242424e+00   8.8467585e+00
   5.2727273e-01   1.4484848e+00   8.8119376e+00
   5.2727273e-01   1.4727273e+00   8.7765289e+00
   5.2727273e-01   1.4969697e+00   8.7405326e+00
   5.2727273e-01   1.5212121e+00   8.7039486e+00
   5.2727273e-01   1.5454545e+00   8.6667769e+00
   5.2727273e-01   1.5696970e+00   8.6290174e+00
   5.2727273e-01   1.5939394e+00   8.5906703e+00
   5.2727273e-01   1.6181818e+00   8.5517355e+00
   5.2727273e-01   1.6424242e+00   8.5122130e+00
   5.2727273e-01   1.6666667e+00   8.4721028e+00
   5.2727273e-01   1.6909091e+00   8.4314050e+00
   5.2727273e-01   1.7151515e+00   8.3901194e+00
   5.2727273e-01   1.7393939e+00   8.3482461e+00
   5.2727273e-01   1.7636364e+00   8.3057851e+00
   5.2727273e-01   1.7878788e+00   8.2627365e+00
   5.2727273e-01   1.8121212e+00   8.2191001e+00
   5.2727273e-01   1.8363636e+00   8.1748760e+00
   5.2727273e-01   1.8606061e+00   8.1300643e+00
   5.2727273e-01   1.8848485e+00   8.0846648e+00
   5.2727273e-01   1.9090909e+00   8.0386777e+00
   5.2727273e-01   1.9333333e+00   7.9921028e+00
   5.2727273e-01   1.9575758e+00   7.9449403e+00
   5.2727273e-01   1.9818182e+00   7.8971901e+00
   5.2727273e-01   2.0060606e+00   7.8488522e+00
   5.2727273e-01   2.0303030e+00   7.7999265e+00
   5.2727273e-01   2.0545455e+00   7.7504132e+00
   5.2727273e-01   2.0787879e+00   7.7003122e+00
   5.2727273e-01   2.1030303e+00   7.6496235e+00
   5.2727273e-01   2.1272727e+00   7.5983471e+00
   5.2727273e-01   2.1515152e+00   7.5464830e+00
   5.2727273e-01   2.1757576e+00   7.4940312e+00
   5.2727273e-01   2.2000000e+00   7.4409917e+00
   5.5151515e-01  -2.0000000e-01   9.8279155e+00
   5.5151515e-01  -1.7575758e-01   9.8324702e+00
   5.5151515e-01  -1.5151515e-01   9.8364371e+00
   5.5151515e-01  -1.2727273e-01   9.8398163e+00
   5.5151515e-01  -1.0303030e-01   9.8426079e+00
   5.5151515e-01  -7.8787879e-02   9.8448118e+00
   5.5151515e-01  -5.4545455e-02   9.8464279e+00
   5.5151515e-01  -3.0303030e-02   9.8474564e+00
   5.5151515e-01  -6.0606061e-03   9.8478972e+00
   5.5151515e-01   1.8181818e-02   9.8477502e+00
   5.5151515e-01   4.2424242e-02   9.8470156e+00
   5.5151515e-01   6.6666667e-02   9.8456933e+00
   5.5151515e-01   9.0909091e-02   9.8437833e+00
   5.5151515e-01   1.1515152e-01   9.8412856e+00
   5.5151515e-01   1.3939394e-01   9.8382002e+00
   5.5151515e-01   1.6363636e-01   9.8345271e+00
   5.5151515e-01   1.8787879e-01   9.8302663e+00
   5.5151515e-01   2.1212121e-01   9.8254178e+00
   5.5151515e-01   2.3636364e-01   9.8199816e+00
   5.5151515e-01   2.6060606e-01   9.8139578e+00
   5.5151515e-01   2.8484848e-01   9.8073462e+00
   5.5151515e-01   3.0909091e-01   9.8001469e+00
   5.5151515e-01   3.3333333e-01   9.7923600e+00
   5.5151515e-01   3.5757576e-01   9.7839853e+00
   5.5151515e-01   3.8181818e-01   9.7750230e+00
   5.5151515e-01   4.0606061e-01   9.7654729e+00
   5.5151515e-01   4.3030303e-01   9.7553352e+00
   5.5151515e-01   4.5454545e-01   9.7446097e+00
   5.5151515e-01   4.7878788e-01   9.7332966e+00
   5.5151515e-01   5.0303030e-01   9.7213958e+00
   5.5151515e-01   5.2727273e-01   9.7089073e+00
   5.5151515e-01   5.5151515e-01   9.6958310e+00
   5.5151515e-01   5.7575758e-01   9.6821671e+00
   5.5151515e-01   6.0000000e-01   9.6679155e+00
   5.5151515e-01   6.2424242e-01   9.6530762e+00
   5.5151515e-01   6.4848485e-01   9.6376492e+00
   5.5151515e-01   6.7272727e-01   9.6216345e+00
   5.5151515e-01   6.9696970e-01   9.6050321e+00
   5.5151515e-01   7.2121212e-01   9.5878421e+00
   5.5151515e-01   7.4545455e-01   9.5700643e+00
   5.5151515e-01   7.6969697e-01   9.5516988e+00
   5.5151515e-01   7.9393939e-01   9.5327456e+00
   5.5151515e-01   8.1818182e-01   9.5132048e+00
   5.5151515e-01   8.4242424e-01   9.4930762e+00
   5.5151515e-01   8.6666667e-01   9.4723600e+00
   5.5151515e-01   8.9090909e-01   9.4510560e+00
   5.5151515e-01   9.1515152e-01   9.4291644e+00
   5.5151515e-01   9.3939394e-01   9.4066850e+00
   5.5151515e-01   9.6363636e-01   9.3836180e+00
   5.5151515e-01   9.8787879e-01   9.3599633e+00
   5.5151515e-01   1.0121212e+00   9.3357208e+00
   5.5151515e-01   1.0363636e+00   9.3108907e+00
   5.5151515e-01   1.0606061e+00   9.2854729e+00
   5.5151515e-01   1.0848485e+00   9.2594674e+00
   5.5151515e-01   1.1090909e+00   9.2328742e+00
   5.5151515e-01   1.1333333e+00   9.2056933e+00
   5.5151515e-01   1.1575758e+00   9.1779247e+00
   5.5151515e-01   1.1818182e+00   9.1495684e+00
   5.5151515e-01   1.2060606e+00   9.1206244e+00
   5.5151515e-01   1.2303030e+00   9.0910927e+00
   5.5151515e-01   1.2545455e+00   9.0609734e+00
   5.5151515e-01   1.2787879e+00   9.0302663e+00
   5.5151515e-01   1.3030303e+00   8.9989715e+00
   5.5151515e-01   1.3272727e+00   8.9670891e+00
   5.5151515e-01   1.3515152e+00   8.9346189e+00
   5.5151515e-01   1.3757576e+00   8.9015611e+00
   5.5151515e-01   1.4000000e+00   8.8679155e+00
   5.5151515e-01   1.4242424e+00   8.8336823e+00
   5.5151515e-01   1.4484848e+00   8.7988613e+00
   5.5151515e-01   1.4727273e+00   8.7634527e+00
   5.5151515e-01   1.4969697e+00   8.7274564e+00
   5.5151515e-01   1.5212121e+00   8.6908724e+00
   5.5151515e-01   1.5454545e+00   8.6537006e+00
   5.5151515e-01   1.5696970e+00   8.6159412e+00
   5.5151515e-01   1.5939394e+00   8.5775941e+00
   5.5151515e-01   1.6181818e+00   8.5386593e+00
   5.5151515e-01   1.6424242e+00   8.4991368e+00
   5.5151515e-01   1.6666667e+00   8.4590266e+00
   5.5151515e-01   1.6909091e+00   8.4183287e+00
   5.5151515e-01   1.7151515e+00   8.3770432e+00
   5.5151515e-01   1.7393939e+00   8.3351699e+00
   5.5151515e-01   1.7636364e+00   8.2927089e+00
   5.5151515e-01   1.7878788e+00   8.2496602e+00
   5.5151515e-01   1.8121212e+00   8.2060239e+00
   5.5151515e-01   1.8363636e+00   8.1617998e+00
   5.5151515e-01   1.8606061e+00   8.1169881e+00
   5.5151515e-01   1.8848485e+00   8.0715886e+00
   5.5151515e-01   1.9090909e+00   8.0256015e+00
   5.5151515e-01   1.9333333e+00   7.9790266e+00
   5.5151515e-01   1.9575758e+00   7.9318641e+00
   5.5151515e-01   1.9818182e+00   7.8841139e+00
   5.5151515e-01   2.0060606e+00   7.8357759e+00
   5.5151515e-01   2.0303030e+00   7.7868503e+00
   5.5151515e-01   2.0545455e+00   7.7373370e+00
   5.5151515e-01   2.0787879e+00   7.6872360e+00
   5.5151515e-01   2.1030303e+00   7.6365473e+00
   5.5151515e-01   2.1272727e+00   7.5852709e+00
   5.5151515e-01   2.1515152e+00   7.5334068e+00
   5.5151515e-01   2.1757576e+00   7.4809550e+00
   5.5151515e-01   2.2000000e+00   7.4279155e+00
   5.7575758e-01  -2.0000000e-01   9.8142516e+00
   5.7575758e-01  -1.7575758e-01   9.8188062e+00
   5.7575758e-01  -1.5151515e-01   9.8227732e+00
   5.7575758e-01  -1.2727273e-01   9.8261524e+00
   5.7575758e-01  -1.0303030e-01   9.8289440e+00
   5.7575758e-01  -7.8787879e-02   9.8311478e+00
   5.7575758e-01  -5.4545455e-02   9.8327640e+00
   5.7575758e-01  -3.0303030e-02   9.8337925e+00
   5.7575758e-01  -6.0606061e-03   9.8342332e+00
   5.7575758e-01   1.8181818e-02   9.8340863e+00
   5.7575758e-01   4.2424242e-02   9.8333517e+00
   5.7575758e-01   6.6666667e-02   9.8320294e+00
   5.7575758e-01   9.0909091e-02   9.8301194e+00
   5.7575758e-01   1.1515152e-01   9.8276217e+00
   5.7575758e-01   1.3939394e-01   9.8245363e+00
   5.7575758e-01   1.6363636e-01   9.8208632e+00
   5.7575758e-01   1.8787879e-01   9.8166024e+00
   5.7575758e-01   2.1212121e-01   9.8117539e+00
   5.7575758e-01   2.3636364e-01   9.8063177e+00
   5.7575758e-01   2.6060606e-01   9.8002938e+00
   5.7575758e-01   2.8484848e-01   9.7936823e+00
   5.7575758e-01   3.0909091e-01   9.7864830e+00
   5.7575758e-01   3.3333333e-01   9.7786961e+00
   5.7575758e-01   3.5757576e-01   9.7703214e+00
   5.7575758e-01   3.8181818e-01   9.7613590e+00
   5.7575758e-01   4.0606061e-01   9.7518090e+00
   5.7575758e-01   4.3030303e-01   9.7416713e+00
   5.7575758e-01   4.5454545e-01   9.7309458e+00
   5.7575758e-01   4.7878788e-01   9.7196327e+00
   5.7575758e-01   5.0303030e-01   9.7077319e+00
   5.7575758e-01   5.2727273e-01   9.6952433e+00
   5.7575758e-01   5.5151515e-01   9.6821671e+00
   5.7575758e-01   5.7575758e-01   9.6685032e+00
   5.7575758e-01   6.0000000e-01   9.6542516e+00
   5.7575758e-01   6.2424242e-01   9.6394123e+00
   5.7575758e-01   6.4848485e-01   9.6239853e+00
   5.7575758e-01   6.7272727e-01   9.6079706e+00
   5.7575758e-01   6.9696970e-01   9.5913682e+00
   5.7575758e-01   7.2121212e-01   9.5741781e+00
   5.7575758e-01   7.4545455e-01   9.5564004e+00
   5.7575758e-01   7.6969697e-01   9.5380349e+00
   5.7575758e-01   7.9393939e-01   9.5190817e+00
   5.7575758e-01   8.1818182e-01   9.4995409e+00
   5.7575758e-01   8.4242424e-01   9.4794123e+00
   5.7575758e-01   8.6666667e-01   9.4586961e+00
   5.7575758e-01   8.9090909e-01   9.4373921e+00
   5.7575758e-01   9.1515152e-01   9.4155005e+00
   5.7575758e-01   9.3939394e-01   9.3930211e+00
   5.7575758e-01   9.6363636e-01   9.3699541e+00
   5.7575758e-01   9.8787879e-01   9.3462994e+00
   5.7575758e-01   1.0121212e+00   9.3220569e+00
   5.7575758e-01   1.0363636e+00   9.2972268e+00
   5.7575758e-01   1.0606061e+00   9.2718090e+00
   5.7575758e-01   1.0848485e+00   9.2458035e+00
   5.7575758e-01   1.1090909e+00   9.2192103e+00
   5.7575758e-01   1.1333333e+00   9.1920294e+00
   5.7575758e-01   1.1575758e+00   9.1642608e+00
   5.7575758e-01   1.1818182e+00   9.1359045e+00
   5.7575758e-01   1.2060606e+00   9.1069605e+00
   5.7575758e-01   1.2303030e+00   9.0774288e+00
   5.7575758e-01   1.2545455e+00   9.0473095e+00
   5.7575758e-01   1.2787879e+00   9.0166024e+00
   5.7575758e-01   1.3030303e+00   8.9853076e+00
   5.7575758e-01   1.3272727e+00   8.9534252e+00
   5.7575758e-01   1.3515152e+00   8.9209550e+00
   5.7575758e-01   1.3757576e+00   8.8878972e+00
   5.7575758e-01   1.4000000e+00   8.8542516e+00
   5.7575758e-01   1.4242424e+00   8.8200184e+00
   5.7575758e-01   1.4484848e+00   8.7851974e+00
   5.7575758e-01   1.4727273e+00   8.7497888e+00
   5.7575758e-01   1.4969697e+00   8.7137925e+00
   5.7575758e-01   1.5212121e+00   8.6772084e+00
   5.7575758e-01   1.5454545e+00   8.6400367e+00
   5.7575758e-01   1.5696970e+00   8.6022773e+00
   5.7575758e-01   1.5939394e+00   8.5639302e+00
   5.7575758e-01   1.6181818e+00   8.5249954e+00
   5.7575758e-01   1.6424242e+00   8.4854729e+00
   5.7575758e-01   1.6666667e+00   8.4453627e+00
   5.7575758e-01   1.6909091e+00   8.4046648e+00
   5.7575758e-01   1.7151515e+00   8.3633792e+00
   5.7575758e-01   1.7393939e+00   8.3215060e+00
   5.7575758e-01   1.7636364e+00   8.2790450e+00
   5.7575758e-01   1.7878788e+00   8.2359963e+00
   5.7575758e-01   1.8121212e+00   8.1923600e+00
   5.7575758e-01   1.8363636e+00   8.1481359e+00
   5.7575758e-01   1.8606061e+00   8.1033242e+00
   5.7575758e-01   1.8848485e+00   8.0579247e+00
   5.7575758e-01   1.9090909e+00   8.0119376e+00
   5.7575758e-01   1.9333333e+00   7.9653627e+00
   5.7575758e-01   1.9575758e+00   7.9182002e+00
   5.7575758e-01   1.9818182e+00   7.8704500e+00
   5.7575758e-01   2.0060606e+00   7.8221120e+00
   5.7575758e-01   2.0303030e+00   7.7731864e+00
   5.7575758e-01   2.0545455e+00   7.7236731e+00
   5.7575758e-01   2.0787879e+00   7.6735721e+00
   5.7575758e-01   2.1030303e+00   7.6228834e+00
   5.7575758e-01   2.1272727e+00   7.5716070e+00
   5.7575758e-01   2.1515152e+00   7.5197429e+00
   5.7575758e-01   2.1757576e+00   7.4672911e+00
   5.7575758e-01   2.2000000e+00   7.4142516e+00
   6.0000000e-01  -2.0000000e-01   9.8000000e+00
   6.0000000e-01  -1.7575758e-01   9.8045546e+00
   6.0000000e-01  -1.5151515e-01   9.8085216e+00
   6.0000000e-01  -1.2727273e-01   9.8119008e+00
   6.0000000e-01  -1.0303030e-01   9.8146924e+00
   6.0000000e-01  -7.8787879e-02   9.8168962e+00
   6.0000000e-01  -5.4545455e-02   9.8185124e+00
   6.0000000e-01  -3.0303030e-02   9.8195409e+00
   6.0000000e-01  -6.0606061e-03   9.8199816e+00
   6.0000000e-01   1.8181818e-02   9.8198347e+00
   6.0000000e-01   4.2424242e-02   9.8191001e+00
   6.0000000e-01   6.6666667e-02   9.8177778e+00
   6.0000000e-01   9.0909091e-02   9.8158678e+00
   6.0000000e-01   1.1515152e-01   9.8133701e+00
   6.0000000e-01   1.3939394e-01   9.8102847e+00
   6.0000000e-01   1.6363636e-01   9.8066116e+00
   6.0000000e-01   1.8787879e-01   9.8023508e+00
   6.0000000e-01   2.1212121e-01   9.7975023e+00
   6.0000000e-01   2.3636364e-01   9.7920661e+00
   6.0000000e-01   2.6060606e-01   9.7860422e+00
   6.0000000e-01   2.8484848e-01   9.7794307e+00
   6.0000000e-01   3.0909091e-01   9.7722314e+00
   6.0000000e-01   3.3333333e-01   9.7644444e+00
   6.0000000e-01   3.5757576e-01   9.7560698e+00
   6.0000000e-01   3.8181818e-01   9.7471074e+00
   6.0000000e-01   4.0606061e-01   9.7375574e+00
   6.0000000e-01   4.3030303e-01   9.7274197e+00
   6.0000000e-01   4.5454545e-01   9.7166942e+00
   6.0000000e-01   4.7878788e-01   9.7053811e+00
   6.0000000e-01   5.0303030e-01   9.6934803e+00
   6.0000000e-01   5.2727273e-01   9.6809917e+00
   6.0000000e-01   5.5151515e-01   9.6679155e+00
   6.0000000e-01   5.7575758e-01   9.6542516e+00
   6.0000000e-01   6.0000000e-01   9.6400000e+00
   6.0000000e-01   6.2424242e-01   9.6251607e+00
   6.0000000e-01   6.4848485e-01   9.6097337e+00
   6.0000000e-01   6.7272727e-01   9.5937190e+00
   6.0000000e-01   6.9696970e-01   9.5771166e+00
   6.0000000e-01   7.2121212e-01   9.5599265e+00
   6.0000000e-01   7.4545455e-01   9.5421488e+00
   6.0000000e-01   7.6969697e-01   9.5237833e+00
   6.0000000e-01   7.9393939e-01   9.5048301e+00
   6.0000000e-01   8.1818182e-01   9.4852893e+00
   6.0000000e-01   8.4242424e-01   9.4651607e+00
   6.0000000e-01   8.6666667e-01   9.4444444e+00
   6.0000000e-01   8.9090909e-01   9.4231405e+00
   6.0000000e-01   9.1515152e-01   9.4012489e+00
   6.0000000e-01   9.3939394e-01   9.3787695e+00
   6.0000000e-01   9.6363636e-01   9.3557025e+00
   6.0000000e-01   9.8787879e-01   9.3320478e+00
   6.0000000e-01   1.0121212e+00   9.3078053e+00
   6.0000000e-01   1.0363636e+00   9.2829752e+00
   6.0000000e-01   1.0606061e+00   9.2575574e+00
   6.0000000e-01   1.0848485e+00   9.2315519e+00
   6.0000000e-01   1.1090909e+00   9.2049587e+00
   6.0000000e-01   1.1333333e+00   9.1777778e+00
   6.0000000e-01   1.1575758e+00   9.1500092e+00
   6.0000000e-01   1.1818182e+00   9.1216529e+00
   6.0000000e-01   1.2060606e+00   9.0927089e+00
   6.0000000e-01   1.2303030e+00   9.0631772e+00
   6.0000000e-01   1.2545455e+00   9.0330579e+00
   6.0000000e-01   1.2787879e+00   9.0023508e+00
   6.0000000e-01   1.3030303e+00   8.9710560e+00
   6.0000000e-01   1.3272727e+00   8.9391736e+00
   6.0000000e-01   1.3515152e+00   8.9067034e+00
   6.0000000e-01   1.3757576e+00   8.8736455e+00
   6.0000000e-01   1.4000000e+00   8.8400000e+00
   6.0000000e-01   1.4242424e+00   8.8057668e+00
   6.0000000e-01   1.4484848e+00   8.7709458e+00
   6.0000000e-01   1.4727273e+00   8.7355372e+00
   6.0000000e-01   1.4969697e+00   8.6995409e+00
   6.0000000e-01   1.5212121e+00   8.6629568e+00
   6.0000000e-01   1.5454545e+00   8.6257851e+00
   6.0000000e-01   1.5696970e+00   8.5880257e+00
   6.0000000e-01   1.5939394e+00   8.5496786e+00
   6.0000000e-01   1.6181818e+00   8.5107438e+00
   6.0000000e-01   1.6424242e+00   8.4712213e+00
   6.0000000e-01   1.6666667e+00   8.4311111e+00
   6.0000000e-01   1.6909091e+00   8.3904132e+00
   6.0000000e-01   1.7151515e+00   8.3491276e+00
   6.0000000e-01   1.7393939e+00   8.3072544e+00
   6.0000000e-01   1.7636364e+00   8.2647934e+00
   6.0000000e-01   1.7878788e+00   8.2217447e+00
   6.0000000e-01   1.8121212e+00   8.1781084e+00
   6.0000000e-01   1.8363636e+00   8.1338843e+00
   6.0000000e-01   1.8606061e+00   8.0890725e+00
   6.0000000e-01   1.8848485e+00   8.0436731e+00
   6.0000000e-01   1.9090909e+00   7.9976860e+00
   6.0000000e-01   1.9333333e+00   7.9511111e+00
   6.0000000e-01   1.9575758e+00   7.9039486e+00
   6.0000000e-01   1.9818182e+00   7.8561983e+00
   6.0000000e-01   2.0060606e+00   7.8078604e+00
   6.0000000e-01   2.0303030e+00   7.7589348e+00
   6.0000000e-01   2.0545455e+00   7.7094215e+00
   6.0000000e-01   2.0787879e+00   7.6593205e+00
   6.0000000e-01   2.1030303e+00   7.6086318e+00
   6.0000000e-01   2.1272727e+00   7.5573554e+00
   6.0000000e-01   2.1515152e+00   7.5054913e+00
   6.0000000e-01   2.1757576e+00   7.4530395e+00
   6.0000000e-01   2.2000000e+00   7.4000000e+00
   6.2424242e-01  -2.0000000e-01   9.7851607e+00
   6.2424242e-01  -1.7575758e-01   9.7897153e+00
   6.2424242e-01  -1.5151515e-01   9.7936823e+00
   6.2424242e-01  -1.2727273e-01   9.7970615e+00
   6.2424242e-01  -1.0303030e-01   9.7998531e+00
   6.2424242e-01  -7.8787879e-02   9.8020569e+00
   6.2424242e-01  -5.4545455e-02   9.8036731e+00
   6.2424242e-01  -3.0303030e-02   9.8047016e+00
   6.2424242e-01  -6.0606061e-03   9.8051423e+00
   6.2424242e-01   1.8181818e-02   9.8049954e+00
   6.2424242e-01   4.2424242e-02   9.8042608e+00
   6.2424242e-01   6.6666667e-02   9.8029385e+00
   6.2424242e-01   9.0909091e-02   9.8010285e+00
   6.2424242e-01   1.1515152e-01   9.7985308e+00
   6.2424242e-01   1.3939394e-01   9.7954454e+00
   6.2424242e-01   1.6363636e-01   9.7917723e+00
   6.2424242e-01   1.8787879e-01   9.7875115e+00
   6.2424242e-01   2.1212121e-01   9.7826630e+00
   6.2424242e-01   2.3636364e-01   9.7772268e+00
   6.2424242e-01   2.6060606e-01   9.7712029e+00
   6.2424242e-01   2.8484848e-01   9.7645914e+00
   6.2424242e-01   3.0909091e-01   9.7573921e+00
   6.2424242e-01   3.3333333e-01   9.7496051e+00
   6.2424242e-01   3.5757576e-01   9.7412305e+00
   6.2424242e-01   3.8181818e-01   9.7322681e+00
   6.2424242e-01   4.0606061e-01   9.7227181e+00
   6.2424242e-01   4.3030303e-01   9.7125803e+00
   6.2424242e-01   4.5454545e-01   9.7018549e+00
   6.2424242e-01   4.7878788e-01   9.6905418e+00
   6.2424242e-01   5.0303030e-01   9.6786410e+00
   6.2424242e-01   5.2727273e-01   9.6661524e+00
   6.2424242e-01   5.5151515e-01   9.6530762e+00
   6.2424242e-01   5.7575758e-01   9.6394123e+00
   6.2424242e-01   6.0000000e-01   9.6251607e+00
   6.2424242e-01   6.2424242e-01   9.6103214e+00
   6.2424242e-01   6.4848485e-01   9.5948944e+00
   6.2424242e-01   6.7272727e-01   9.5788797e+00
   6.2424242e-01   6.9696970e-01   9.5622773e+00
   6.2424242e-01   7.2121212e-01   9.5450872e+00
   6.2424242e-01   7.4545455e-01   9.5273095e+00
   6.2424242e-01   7.6969697e-01   9.5089440e+00
   6.2424242e-01   7.9393939e-01   9.4899908e+00
   6.2424242e-01   8.1818182e-01   9.4704500e+00
   6.2424242e-01   8.4242424e-01   9.4503214e+00
   6.2424242e-01   8.6666667e-01   9.4296051e+00
   6.2424242e-01   8.9090909e-01   9.4083012e+00
   6.2424242e-01   9.1515152e-01   9.3864096e+00
   6.2424242e-01   9.3939394e-01   9.3639302e+00
   6.2424242e-01   9.6363636e-01   9.3408632e+00
   6.2424242e-01   9.8787879e-01   9.3172084e+00
   6.2424242e-01   1.0121212e+00   9.2929660e+00
   6.2424242e-01   1.0363636e+00   9.2681359e+00
   6.2424242e-01   1.0606061e+00   9.2427181e+00
   6.2424242e-01   1.0848485e+00   9.2167126e+00
   6.2424242e-01   1.1090909e+00   9.1901194e+00
   6.2424242e-01   1.1333333e+00   9.1629385e+00
   6.2424242e-01   1.1575758e+00   9.1351699e+00
   6.2424242e-01   1.1818182e+00   9.1068136e+00
   6.2424242e-01   1.2060606e+00   9.0778696e+00
   6.2424242e-01   1.2303030e+00   9.0483379e+00
   6.2424242e-01   1.2545455e+00   9.0182185e+00
   6.2424242e-01   1.2787879e+00   8.9875115e+00
   6.2424242e-01   1.3030303e+00   8.9562167e+00
   6.2424242e-01   1.3272727e+00   8.9243343e+00
   6.2424242e-01   1.3515152e+00   8.8918641e+00
   6.2424242e-01   1.3757576e+00   8.8588062e+00
   6.2424242e-01   1.4000000e+00   8.8251607e+00
   6.2424242e-01   1.4242424e+00   8.7909275e+00
   6.2424242e-01   1.4484848e+00   8.7561065e+00
   6.2424242e-01   1.4727273e+00   8.7206979e+00
   6.2424242e-01   1.4969697e+00   8.6847016e+00
   6.2424242e-01   1.5212121e+00   8.6481175e+00
   6.2424242e-01   1.5454545e+00   8.6109458e+00
   6.2424242e-01   1.5696970e+00   8.5731864e+00
   6.2424242e-01   1.5939394e+00   8.5348393e+00
   6.2424242e-01   1.6181818e+00   8.4959045e+00
   6.2424242e-01   1.6424242e+00   8.4563820e+00
   6.2424242e-01   1.6666667e+00   8.4162718e+00
   6.2424242e-01   1.6909091e+00   8.3755739e+00
   6.2424242e-01   1.7151515e+00   8.3342883e+00
   6.2424242e-01   1.7393939e+00   8.2924151e+00
   6.2424242e-01   1.7636364e+00   8.2499541e+00
   6.2424242e-01   1.7878788e+00   8.2069054e+00
   6.2424242e-01   1.8121212e+00   8.1632691e+00
   6.2424242e-01   1.8363636e+00   8.1190450e+00
   6.2424242e-01   1.8606061e+00   8.0742332e+00
   6.2424242e-01   1.8848485e+00   8.0288338e+00
   6.2424242e-01   1.9090909e+00   7.9828466e+00
   6.2424242e-01   1.9333333e+00   7.9362718e+00
   6.2424242e-01   1.9575758e+00   7.8891093e+00
   6.2424242e-01   1.9818182e+00   7.8413590e+00
   6.2424242e-01   2.0060606e+00   7.7930211e+00
   6.2424242e-01   2.0303030e+00   7.7440955e+00
   6.2424242e-01   2.0545455e+00   7.6945822e+00
   6.2424242e-01   2.0787879e+00   7.6444812e+00
   6.2424242e-01   2.1030303e+00   7.5937925e+00
   6.2424242e-01   2.1272727e+00   7.5425161e+00
   6.2424242e-01   2.1515152e+00   7.4906520e+00
   6.2424242e-01   2.1757576e+00   7.4382002e+00
   6.2424242e-01   2.2000000e+00   7.3851607e+00
   6.4848485e-01  -2.0000000e-01   9.7697337e+00
   6.4848485e-01  -1.7575758e-01   9.7742883e+00
   6.4848485e-01  -1.5151515e-01   9.7782553e+00
   6.4848485e-01  -1.2727273e-01   9.7816345e+00
   6.4848485e-01  -1.0303030e-01   9.7844261e+00
   6.4848485e-01  -7.8787879e-02   9.7866299e+00
   6.4848485e-01  -5.4545455e-02   9.7882461e+00
   6.4848485e-01  -3.0303030e-02   9.7892746e+00
   6.4848485e-01  -6.0606061e-03   9.7897153e+00
   6.4848485e-01   1.8181818e-02   9.7895684e+00
   6.4848485e-01   4.2424242e-02   9.7888338e+00
   6.4848485e-01   6.6666667e-02   9.7875115e+00
   6.4848485e-01   9.0909091e-02   9.7856015e+00
   6.4848485e-01   1.1515152e-01   9.7831038e+00
   6.4848485e-01   1.3939394e-01   9.7800184e+00
   6.4848485e-01   1.6363636e-01   9.7763453e+00
   6.4848485e-01   1.8787879e-01   9.7720845e+00
   6.4848485e-01   2.1212121e-01   9.7672360e+00
   6.4848485e-01   2.3636364e-01   9.7617998e+00
   6.4848485e-01   2.6060606e-01   9.7557759e+00
   6.4848485e-01   2.8484848e-01   9.7491644e+00
   6.4848485e-01   3.0909091e-01   9.7419651e+00
   6.4848485e-01   3.3333333e-01   9.7341781e+00
   6.4848485e-01   3.5757576e-01   9.7258035e+00
   6.4848485e-01   3.8181818e-01   9.7168411e+00
   6.4848485e-01   4.0606061e-01   9.7072911e+00
   6.4848485e-01   4.3030303e-01   9.6971534e+00
   6.4848485e-01   4.5454545e-01   9.6864279e+00
   6.4848485e-01   4.7878788e-01   9.6751148e+00
   6.4848485e-01   5.0303030e-01   9.6632140e+00
   6.4848485e-01   5.2727273e-01   9.6507254e+00
   6.4848485e-01   5.5151515e-01   9.6376492e+00
   6.4848485e-01   5.7575758e-01   9.6239853e+00
   6.4848485e-01   6.0000000e-01   9.6097337e+00
   6.4848485e-01   6.2424242e-01   9.5948944e+00
   6.4848485e-01   6.4848485e-01   9.5794674e+00
   6.4848485e-01   6.7272727e-01   9.5634527e+00
   6.4848485e-01   6.9696970e-01   9.5468503e+00
   6.4848485e-01   7.2121212e-01   9.5296602e+00
   6.4848485e-01   7.4545455e-01   9.5118825e+00
   6.4848485e-01   7.6969697e-01   9.4935170e+00
   6.4848485e-01   7.9393939e-01   9.4745638e+00
   6.4848485e-01   8.1818182e-01   9.4550230e+00
   6.4848485e-01   8.4242424e-01   9.4348944e+00
   6.4848485e-01   8.6666667e-01   9.4141781e+00
   6.4848485e-01   8.9090909e-01   9.3928742e+00
   6.4848485e-01   9.1515152e-01   9.3709826e+00
   6.4848485e-01   9.3939394e-01   9.3485032e+00
   6.4848485e-01   9.6363636e-01   9.3254362e+00
   6.4848485e-01   9.8787879e-01   9.3017815e+00
   6.4848485e-01   1.0121212e+00   9.2775390e+00
   6.4848485e-01   1.0363636e+00   9.2527089e+00
   6.4848485e-01   1.0606061e+00   9.2272911e+00
   6.4848485e-01   1.0848485e+00   9.2012856e+00
   6.4848485e-01   1.1090909e+00   9.1746924e+00
   6.4848485e-01   1.1333333e+00   9.1475115e+00
   6.4848485e-01   1.1575758e+00   9.1197429e+00
   6.4848485e-01   1.1818182e+00   9.0913866e+00
   6.4848485e-01   1.2060606e+00   9.0624426e+00
   6.4848485e-01   1.2303030e+00   9.0329109e+00
   6.4848485e-01   1.2545455e+00   9.0027916e+00
   6.4848485e-01   1.2787879e+00   8.9720845e+00
   6.4848485e-01   1.3030303e+00   8.9407897e+00
   6.4848485e-01   1.3272727e+00   8.9089073e+00
   6.4848485e-01   1.3515152e+00   8.8764371e+00
   6.4848485e-01   1.3757576e+00   8.8433792e+00
   6.4848485e-01   1.4000000e+00   8.8097337e+00
   6.4848485e-01   1.4242424e+00   8.7755005e+00
   6.4848485e-01   1.4484848e+00   8.7406795e+00
   6.4848485e-01   1.4727273e+00   8.7052709e+00
   6.4848485e-01   1.4969697e+00   8.6692746e+00
   6.4848485e-01   1.5212121e+00   8.6326905e+00
   6.4848485e-01   1.5454545e+00   8.5955188e+00
   6.4848485e-01   1.5696970e+00   8.5577594e+00
   6.4848485e-01   1.5939394e+00   8.5194123e+00
   6.4848485e-01   1.6181818e+00   8.4804775e+00
   6.4848485e-01   1.6424242e+00   8.4409550e+00
   6.4848485e-01   1.6666667e+00   8.4008448e+00
   6.4848485e-01   1.6909091e+00   8.3601469e+00
   6.4848485e-01   1.7151515e+00   8.3188613e+00
   6.4848485e-01   1.7393939e+00   8.2769881e+00
   6.4848485e-01   1.7636364e+00   8.2345271e+00
   6.4848485e-01   1.7878788e+00   8.1914784e+00
   6.4848485e-01   1.8121212e+00   8.1478421e+00
   6.4848485e-01   1.8363636e+00   8.1036180e+00
   6.4848485e-01   1.8606061e+00   8.0588062e+00
   6.4848485e-01   1.8848485e+00   8.0134068e+00
   6.4848485e-01   1.9090909e+00   7.9674197e+00
   6.4848485e-01   1.9333333e+00   7.9208448e+00
   6.4848485e-01   1.9575758e+00   7.8736823e+00
   6.4848485e-01   1.9818182e+00   7.8259320e+00
   6.4848485e-01   2.0060606e+00   7.7775941e+00
   6.4848485e-01   2.0303030e+00   7.7286685e+00
   6.4848485e-01   2.0545455e+00   7.6791552e+00
   6.4848485e-01   2.0787879e+00   7.6290542e+00
   6.4848485e-01   2.1030303e+00   7.5783655e+00
   6.4848485e-01   2.1272727e+00   7.5270891e+00
   6.4848485e-01   2.1515152e+00   7.4752250e+00
   6.4848485e-01   2.1757576e+00   7.4227732e+00
   6.4848485e-01   2.2000000e+00   7.3697337e+00
   6.7272727e-01  -2.0000000e-01   9.7537190e+00
   6.7272727e-01  -1.7575758e-01   9.7582736e+00
   6.7272727e-01  -1.5151515e-01   9.7622406e+00
   6.7272727e-01  -1.2727273e-01   9.7656198e+00
   6.7272727e-01  -1.0303030e-01   9.7684114e+00
   6.7272727e-01  -7.8787879e-02   9.7706152e+00
   6.7272727e-01  -5.4545455e-02   9.7722314e+00
   6.7272727e-01  -3.0303030e-02   9.7732599e+00
   6.7272727e-01  -6.0606061e-03   9.7737006e+00
   6.7272727e-01   1.8181818e-02   9.7735537e+00
   6.7272727e-01   4.2424242e-02   9.7728191e+00
   6.7272727e-01   6.6666667e-02   9.7714968e+00
   6.7272727e-01   9.0909091e-02   9.7695868e+00
   6.7272727e-01   1.1515152e-01   9.7670891e+00
   6.7272727e-01   1.3939394e-01   9.7640037e+00
   6.7272727e-01   1.6363636e-01   9.7603306e+00
   6.7272727e-01   1.8787879e-01   9.7560698e+00
   6.7272727e-01   2.1212121e-01   9.7512213e+00
   6.7272727e-01   2.3636364e-01   9.7457851e+00
   6.7272727e-01   2.6060606e-01   9.7397612e+00
   6.7272727e-01   2.8484848e-01   9.7331497e+00
   6.7272727e-01   3.0909091e-01   9.7259504e+00
   6.7272727e-01   3.3333333e-01   9.7181635e+00
   6.7272727e-01   3.5757576e-01   9.7097888e+00
   6.7272727e-01   3.8181818e-01   9.7008264e+00
   6.7272727e-01   4.0606061e-01   9.6912764e+00
   6.7272727e-01   4.3030303e-01   9.6811387e+00
   6.7272727e-01   4.5454545e-01   9.6704132e+00
   6.7272727e-01   4.7878788e-01   9.6591001e+00
   6.7272727e-01   5.0303030e-01   9.6471993e+00
   6.7272727e-01   5.2727273e-01   9.6347107e+00
   6.7272727e-01   5.5151515e-01   9.6216345e+00
   6.7272727e-01   5.7575758e-01   9.6079706e+00
   6.7272727e-01   6.0000000e-01   9.5937190e+00
   6.7272727e-01   6.2424242e-01   9.5788797e+00
   6.7272727e-01   6.4848485e-01   9.5634527e+00
   6.7272727e-01   6.7272727e-01   9.5474380e+00
   6.7272727e-01   6.9696970e-01   9.5308356e+00
   6.7272727e-01   7.2121212e-01   9.5136455e+00
   6.7272727e-01   7.4545455e-01   9.4958678e+00
   6.7272727e-01   7.6969697e-01   9.4775023e+00
   6.7272727e-01   7.9393939e-01   9.4585491e+00
   6.7272727e-01   8.1818182e-01   9.4390083e+00
   6.7272727e-01   8.4242424e-01   9.4188797e+00
   6.7272727e-01   8.6666667e-01   9.3981635e+00
   6.7272727e-01   8.9090909e-01   9.3768595e+00
   6.7272727e-01   9.1515152e-01   9.3549679e+00
   6.7272727e-01   9.3939394e-01   9.3324885e+00
   6.7272727e-01   9.6363636e-01   9.3094215e+00
   6.7272727e-01   9.8787879e-01   9.2857668e+00
   6.7272727e-01   1.0121212e+00   9.2615243e+00
   6.7272727e-01   1.0363636e+00   9.2366942e+00
   6.7272727e-01   1.0606061e+00   9.2112764e+00
   6.7272727e-01   1.0848485e+00   9.1852709e+00
   6.7272727e-01   1.1090909e+00   9.1586777e+00
   6.7272727e-01   1.1333333e+00   9.1314968e+00
   6.7272727e-01   1.1575758e+00   9.1037282e+00
   6.7272727e-01   1.1818182e+00   9.0753719e+00
   6.7272727e-01   1.2060606e+00   9.0464279e+00
   6.7272727e-01   1.2303030e+00   9.0168962e+00
   6.7272727e-01   1.2545455e+00   8.9867769e+00
   6.7272727e-01   1.2787879e+00   8.9560698e+00
   6.7272727e-01   1.3030303e+00   8.9247750e+00
   6.7272727e-01   1.3272727e+00   8.8928926e+00
   6.7272727e-01   1.3515152e+00   8.8604224e+00
   6.7272727e-01   1.3757576e+00   8.8273646e+00
   6.7272727e-01   1.4000000e+00   8.7937190e+00
   6.7272727e-01   1.4242424e+00   8.7594858e+00
   6.7272727e-01   1.4484848e+00   8.7246648e+00
   6.7272727e-01   1.4727273e+00   8.6892562e+00
   6.7272727e-01   1.4969697e+00   8.6532599e+00
   6.7272727e-01   1.5212121e+00   8.6166758e+00
   6.7272727e-01   1.5454545e+00   8.5795041e+00
   6.7272727e-01   1.5696970e+00   8.5417447e+00
   6.7272727e-01   1.5939394e+00   8.5033976e+00
   6.7272727e-01   1.6181818e+00   8.4644628e+00
   6.7272727e-01   1.6424242e+00   8.4249403e+00
   6.7272727e-01   1.6666667e+00   8.3848301e+00
   6.7272727e-01   1.6909091e+00   8.3441322e+00
   6.7272727e-01   1.7151515e+00   8.3028466e+00
   6.7272727e-01   1.7393939e+00   8.2609734e+00
   6.7272727e-01   1.7636364e+00   8.2185124e+00
   6.7272727e-01   1.7878788e+00   8.1754637e+00
   6.7272727e-01   1.8121212e+00   8.1318274e+00
   6.7272727e-01   1.8363636e+00   8.0876033e+00
   6.7272727e-01   1.8606061e+00   8.0427916e+00
   6.7272727e-01   1.8848485e+00   7.9973921e+00
   6.7272727e-01   1.9090909e+00   7.9514050e+00
   6.7272727e-01   1.9333333e+00   7.9048301e+00
   6.7272727e-01   1.9575758e+00   7.8576676e+00
   6.7272727e-01   1.9818182e+00   7.8099174e+00
   6.7272727e-01   2.0060606e+00   7.7615794e+00
   6.7272727e-01   2.0303030e+00   7.7126538e+00
   6.7272727e-01   2.0545455e+00   7.6631405e+00
   6.7272727e-01   2.0787879e+00   7.6130395e+00
   6.7272727e-01   2.1030303e+00   7.5623508e+00
   6.7272727e-01   2.1272727e+00   7.5110744e+00
   6.7272727e-01   2.1515152e+00   7.4592103e+00
   6.7272727e-01   2.1757576e+00   7.4067585e+00
   6.7272727e-01   2.2000000e+00   7.3537190e+00
   6.9696970e-01  -2.0000000e-01   9.7371166e+00
   6.9696970e-01  -1.7575758e-01   9.7416713e+00
   6.9696970e-01  -1.5151515e-01   9.7456382e+00
   6.9696970e-01  -1.2727273e-01   9.7490174e+00
   6.9696970e-01  -1.0303030e-01   9.7518090e+00
   6.9696970e-01  -7.8787879e-02   9.7540129e+00
   6.9696970e-01  -5.4545455e-02   9.7556290e+00
   6.9696970e-01  -3.0303030e-02   9.7566575e+00
   6.9696970e-01  -6.0606061e-03   9.7570983e+00
   6.9696970e-01   1.8181818e-02   9.7569513e+00
   6.9696970e-01   4.2424242e-02   9.7562167e+00
   6.9696970e-01   6.6666667e-02   9.7548944e+00
   6.9696970e-01   9.0909091e-02   9.7529844e+00
   6.9696970e-01   1.1515152e-01   9.7504867e+00
   6.9696970e-01   1.3939394e-01   9.7474013e+00
   6.9696970e-01   1.6363636e-01   9.7437282e+00
   6.9696970e-01   1.8787879e-01   9.7394674e+00
   6.9696970e-01   2.1212121e-01   9.7346189e+00
   6.9696970e-01   2.3636364e-01   9.7291827e+00
   6.9696970e-01   2.6060606e-01   9.7231589e+00
   6.9696970e-01   2.8484848e-01   9.7165473e+00
   6.9696970e-01   3.0909091e-01   9.7093480e+00
   6.9696970e-01   3.3333333e-01   9.7015611e+00
   6.9696970e-01   3.5757576e-01   9.6931864e+00
   6.9696970e-01   3.8181818e-01   9.6842241e+00
   6.9696970e-01   4.0606061e-01   9.6746740e+00
   6.9696970e-01   4.3030303e-01   9.6645363e+00
   6.9696970e-01   4.5454545e-01   9.6538108e+00
   6.9696970e-01   4.7878788e-01   9.6424977e+00
   6.9696970e-01   5.0303030e-01   9.6305969e+00
   6.9696970e-01   5.2727273e-01   9.6181084e+00
   6.9696970e-01   5.5151515e-01   9.6050321e+00
   6.9696970e-01   5.7575758e-01   9.5913682e+00
   6.9696970e-01   6.0000000e-01   9.5771166e+00
   6.9696970e-01   6.2424242e-01   9.5622773e+00
   6.9696970e-01   6.4848485e-01   9.5468503e+00
   6.9696970e-01   6.7272727e-01   9.5308356e+00
   6.9696970e-01   6.9696970e-01   9.5142332e+00
   6.9696970e-01   7.2121212e-01   9.4970432e+00
   6.9696970e-01   7.4545455e-01   9.4792654e+00
   6.9696970e-01   7.6969697e-01   9.4608999e+00
   6.9696970e-01   7.9393939e-01   9.4419467e+00
   6.9696970e-01   8.1818182e-01   9.4224059e+00
   6.9696970e-01   8.4242424e-01   9.4022773e+00
   6.9696970e-01   8.6666667e-01   9.3815611e+00
   6.9696970e-01   8.9090909e-01   9.3602571e+00
   6.9696970e-01   9.1515152e-01   9.3383655e+00
   6.9696970e-01   9.3939394e-01   9.3158861e+00
   6.9696970e-01   9.6363636e-01   9.2928191e+00
   6.9696970e-01   9.8787879e-01   9.2691644e+00
   6.9696970e-01   1.0121212e+00   9.2449219e+00
   6.9696970e-01   1.0363636e+00   9.2200918e+00
   6.9696970e-01   1.0606061e+00   9.1946740e+00
   6.9696970e-01   1.0848485e+00   9.1686685e+00
   6.9696970e-01   1.1090909e+00   9.1420753e+00
   6.9696970e-01   1.1333333e+00   9.1148944e+00
   6.9696970e-01   1.1575758e+00   9.0871258e+00
   6.9696970e-01   1.1818182e+00   9.0587695e+00
   6.9696970e-01   1.2060606e+00   9.0298255e+00
   6.9696970e-01   1.2303030e+00   9.0002938e+00
   6.9696970e-01   1.2545455e+00   8.9701745e+00
   6.9696970e-01   1.2787879e+00   8.9394674e+00
   6.9696970e-01   1.3030303e+00   8.9081726e+00
   6.9696970e-01   1.3272727e+00   8.8762902e+00
   6.9696970e-01   1.3515152e+00   8.8438200e+00
   6.9696970e-01   1.3757576e+00   8.8107622e+00
   6.9696970e-01   1.4000000e+00   8.7771166e+00
   6.9696970e-01   1.4242424e+00   8.7428834e+00
   6.9696970e-01   1.4484848e+00   8.7080624e+00
   6.9696970e-01   1.4727273e+00   8.6726538e+00
   6.9696970e-01   1.4969697e+00   8.6366575e+00
   6.9696970e-01   1.5212121e+00   8.6000735e+00
   6.9696970e-01   1.5454545e+00   8.5629017e+00
   6.9696970e-01   1.5696970e+00   8.5251423e+00
   6.9696970e-01   1.5939394e+00   8.4867952e+00
   6.9696970e-01   1.6181818e+00   8.4478604e+00
   6.9696970e-01   1.6424242e+00   8.4083379e+00
   6.9696970e-01   1.6666667e+00   8.3682277e+00
   6.9696970e-01   1.6909091e+00   8.3275298e+00
   6.9696970e-01   1.7151515e+00   8.2862443e+00
   6.9696970e-01   1.7393939e+00   8.2443710e+00
   6.9696970e-01   1.7636364e+00   8.2019100e+00
   6.9696970e-01   1.7878788e+00   8.1588613e+00
   6.9696970e-01   1.8121212e+00   8.1152250e+00
   6.9696970e-01   1.8363636e+00   8.0710009e+00
   6.9696970e-01   1.8606061e+00   8.0261892e+00
   6.9696970e-01   1.8848485e+00   7.9807897e+00
   6.9696970e-01   1.9090909e+00   7.9348026e+00
   6.9696970e-01   1.9333333e+00   7.8882277e+00
   6.9696970e-01   1.9575758e+00   7.8410652e+00
   6.9696970e-01   1.9818182e+00   7.7933150e+00
   6.9696970e-01   2.0060606e+00   7.7449770e+00
   6.9696970e-01   2.0303030e+00   7.6960514e+00
   6.9696970e-01   2.0545455e+00   7.6465381e+00
   6.9696970e-01   2.0787879e+00   7.5964371e+00
   6.9696970e-01   2.1030303e+00   7.5457484e+00
   6.9696970e-01   2.1272727e+00   7.4944720e+00
   6.9696970e-01   2.1515152e+00   7.4426079e+00
   6.9696970e-01   2.1757576e+00   7.3901561e+00
   6.9696970e-01   2.2000000e+00   7.3371166e+00
   7.2121212e-01  -2.0000000e-01   9.7199265e+00
   7.2121212e-01  -1.7575758e-01   9.7244812e+00
   7.2121212e-01  -1.5151515e-01   9.7284481e+00
   7.2121212e-01  -1.2727273e-01   9.7318274e+00
   7.2121212e-01  -1.0303030e-01   9.7346189e+00
   7.2121212e-01  -7.8787879e-02   9.7368228e+00
   7.2121212e-01  -5.4545455e-02   9.7384389e+00
   7.2121212e-01  -3.0303030e-02   9.7394674e+00
   7.2121212e-01  -6.0606061e-03   9.7399082e+00
   7.2121212e-01   1.8181818e-02   9.7397612e+00
   7.2121212e-01   4.2424242e-02   9.7390266e+00
   7.2121212e-01   6.6666667e-02   9.7377043e+00
   7.2121212e-01   9.0909091e-02   9.7357943e+00
   7.2121212e-01   1.1515152e-01   9.7332966e+00
   7.2121212e-01   1.3939394e-01   9.7302112e+00
   7.2121212e-01   1.6363636e-01   9.7265381e+00
   7.2121212e-01   1.8787879e-01   9.7222773e+00
   7.2121212e-01   2.1212121e-01   9.7174288e+00
   7.2121212e-01   2.3636364e-01   9.7119927e+00
   7.2121212e-01   2.6060606e-01   9.7059688e+00
   7.2121212e-01   2.8484848e-01   9.6993572e+00
   7.2121212e-01   3.0909091e-01   9.6921579e+00
   7.2121212e-01   3.3333333e-01   9.6843710e+00
   7.2121212e-01   3.5757576e-01   9.6759963e+00
   7.2121212e-01   3.8181818e-01   9.6670340e+00
   7.2121212e-01   4.0606061e-01   9.6574839e+00
   7.2121212e-01   4.3030303e-01   9.6473462e+00
   7.2121212e-01   4.5454545e-01   9.6366208e+00
   7.2121212e-01   4.7878788e-01   9.6253076e+00
   7.2121212e-01   5.0303030e-01   9.6134068e+00
   7.2121212e-01   5.2727273e-01   9.6009183e+00
   7.2121212e-01   5.5151515e-01   9.5878421e+00
   7.2121212e-01   5.7575758e-01   9.5741781e+00
   7.2121212e-01   6.0000000e-01   9.5599265e+00
   7.2121212e-01   6.2424242e-01   9.5450872e+00
   7.2121212e-01   6.4848485e-01   9.5296602e+00
   7.2121212e-01   6.7272727e-01   9.5136455e+00
   7.2121212e-01   6.9696970e-01   9.4970432e+00
   7.2121212e-01   7.2121212e-01   9.4798531e+00
   7.2121212e-01   7.4545455e-01   9.4620753e+00
   7.2121212e-01   7.6969697e-01   9.4437098e+00
   7.2121212e-01   7.9393939e-01   9.4247567e+00
   7.2121212e-01   8.1818182e-01   9.4052158e+00
   7.2121212e-01   8.4242424e-01   9.3850872e+00
   7.2121212e-01   8.6666667e-01   9.3643710e+00
   7.2121212e-01   8.9090909e-01   9.3430670e+00
   7.2121212e-01   9.1515152e-01   9.3211754e+00
   7.2121212e-01   9.3939394e-01   9.2986961e+00
   7.2121212e-01   9.6363636e-01   9.2756290e+00
   7.2121212e-01   9.8787879e-01   9.2519743e+00
   7.2121212e-01   1.0121212e+00   9.2277319e+00
   7.2121212e-01   1.0363636e+00   9.2029017e+00
   7.2121212e-01   1.0606061e+00   9.1774839e+00
   7.2121212e-01   1.0848485e+00   9.1514784e+00
   7.2121212e-01   1.1090909e+00   9.1248852e+00
   7.2121212e-01   1.1333333e+00   9.0977043e+00
   7.2121212e-01   1.1575758e+00   9.0699357e+00
   7.2121212e-01   1.1818182e+00   9.0415794e+00
   7.2121212e-01   1.2060606e+00   9.0126354e+00
   7.2121212e-01   1.2303030e+00   8.9831038e+00
   7.2121212e-01   1.2545455e+00   8.9529844e+00
   7.2121212e-01   1.2787879e+00   8.9222773e+00
   7.2121212e-01   1.3030303e+00   8.8909826e+00
   7.2121212e-01   1.3272727e+00   8.8591001e+00
   7.2121212e-01   1.3515152e+00   8.8266299e+00
   7.2121212e-01   1.3757576e+00   8.7935721e+00
   7.2121212e-01   1.4000000e+00   8.7599265e+00
   7.2121212e-01   1.4242424e+00   8.7256933e+00
   7.2121212e-01   1.4484848e+00   8.6908724e+00
   7.2121212e-01   1.4727273e+00   8.6554637e+00
   7.2121212e-01   1.4969697e+00   8.6194674e+00
   7.2121212e-01   1.5212121e+00   8.5828834e+00
   7.2121212e-01   1.5454545e+00   8.5457117e+00
   7.2121212e-01   1.5696970e+00   8.5079522e+00
   7.2121212e-01   1.5939394e+00   8.4696051e+00
   7.2121212e-01   1.6181818e+00   8.4306703e+00
   7.2121212e-01   1.6424242e+00   8.3911478e+00
   7.2121212e-01   1.6666667e+00   8.3510376e+00
   7.2121212e-01   1.6909091e+00   8.3103398e+00
   7.2121212e-01   1.7151515e+00   8.2690542e+00
   7.2121212e-01   1.7393939e+00   8.2271809e+00
   7.2121212e-01   1.7636364e+00   8.1847199e+00
   7.2121212e-01   1.7878788e+00   8.1416713e+00
   7.2121212e-01   1.8121212e+00   8.0980349e+00
   7.2121212e-01   1.8363636e+00   8.0538108e+00
   7.2121212e-01   1.8606061e+00   8.0089991e+00
   7.2121212e-01   1.8848485e+00   7.9635996e+00
   7.2121212e-01   1.9090909e+00   7.9176125e+00
   7.2121212e-01   1.9333333e+00   7.8710376e+00
   7.2121212e-01   1.9575758e+00   7.8238751e+00
   7.2121212e-01   1.9818182e+00   7.7761249e+00
   7.2121212e-01   2.0060606e+00   7.7277870e+00
   7.2121212e-01   2.0303030e+00   7.6788613e+00
   7.2121212e-01   2.0545455e+00   7.6293480e+00
   7.2121212e-01   2.0787879e+00   7.5792470e+00
   7.2121212e-01   2.1030303e+00   7.5285583e+00
   7.2121212e-01   2.1272727e+00   7.4772819e+00
   7.2121212e-01   2.1515152e+00   7.4254178e+00
   7.2121212e-01   2.1757576e+00   7.3729660e+00
   7.2121212e-01   2.2000000e+00   7.3199265e+00
   7.4545455e-01  -2.0000000e-01   9.7021488e+00
   7.4545455e-01  -1.7575758e-01   9.7067034e+00
   7.4545455e-01  -1.5151515e-01   9.7106703e+00
   7.4545455e-01  -1.2727273e-01   9.7140496e+00
   7.4545455e-01  -1.0303030e-01   9.7168411e+00
   7.4545455e-01  -7.8787879e-02   9.7190450e+00
   7.4545455e-01  -5.4545455e-02   9.7206612e+00
   7.4545455e-01  -3.0303030e-02   9.7216896e+00
   7.4545455e-01  -6.0606061e-03   9.7221304e+00
   7.4545455e-01   1.8181818e-02   9.7219835e+00
   7.4545455e-01   4.2424242e-02   9.7212489e+00
   7.4545455e-01   6.6666667e-02   9.7199265e+00
   7.4545455e-01   9.0909091e-02   9.7180165e+00
   7.4545455e-01   1.1515152e-01   9.7155188e+00
   7.4545455e-01   1.3939394e-01   9.7124334e+00
   7.4545455e-01   1.6363636e-01   9.7087603e+00
   7.4545455e-01   1.8787879e-01   9.7044995e+00
   7.4545455e-01   2.1212121e-01   9.6996511e+00
   7.4545455e-01   2.3636364e-01   9.6942149e+00
   7.4545455e-01   2.6060606e-01   9.6881910e+00
   7.4545455e-01   2.8484848e-01   9.6815794e+00
   7.4545455e-01   3.0909091e-01   9.6743802e+00
   7.4545455e-01   3.3333333e-01   9.6665932e+00
   7.4545455e-01   3.5757576e-01   9.6582185e+00
   7.4545455e-01   3.8181818e-01   9.6492562e+00
   7.4545455e-01   4.0606061e-01   9.6397062e+00
   7.4545455e-01   4.3030303e-01   9.6295684e+00
   7.4545455e-01   4.5454545e-01   9.6188430e+00
   7.4545455e-01   4.7878788e-01   9.6075298e+00
   7.4545455e-01   5.0303030e-01   9.5956290e+00
   7.4545455e-01   5.2727273e-01   9.5831405e+00
   7.4545455e-01   5.5151515e-01   9.5700643e+00
   7.4545455e-01   5.7575758e-01   9.5564004e+00
   7.4545455e-01   6.0000000e-01   9.5421488e+00
   7.4545455e-01   6.2424242e-01   9.5273095e+00
   7.4545455e-01   6.4848485e-01   9.5118825e+00
   7.4545455e-01   6.7272727e-01   9.4958678e+00
   7.4545455e-01   6.9696970e-01   9.4792654e+00
   7.4545455e-01   7.2121212e-01   9.4620753e+00
   7.4545455e-01   7.4545455e-01   9.4442975e+00
   7.4545455e-01   7.6969697e-01   9.4259320e+00
   7.4545455e-01   7.9393939e-01   9.4069789e+00
   7.4545455e-01   8.1818182e-01   9.3874380e+00
   7.4545455e-01   8.4242424e-01   9.3673095e+00
   7.4545455e-01   8.6666667e-01   9.3465932e+00
   7.4545455e-01   8.9090909e-01   9.3252893e+00
   7.4545455e-01   9.1515152e-01   9.3033976e+00
   7.4545455e-01   9.3939394e-01   9.2809183e+00
   7.4545455e-01   9.6363636e-01   9.2578512e+00
   7.4545455e-01   9.8787879e-01   9.2341965e+00
   7.4545455e-01   1.0121212e+00   9.2099541e+00
   7.4545455e-01   1.0363636e+00   9.1851240e+00
   7.4545455e-01   1.0606061e+00   9.1597062e+00
   7.4545455e-01   1.0848485e+00   9.1337006e+00
   7.4545455e-01   1.1090909e+00   9.1071074e+00
   7.4545455e-01   1.1333333e+00   9.0799265e+00
   7.4545455e-01   1.1575758e+00   9.0521579e+00
   7.4545455e-01   1.1818182e+00   9.0238017e+00
   7.4545455e-01   1.2060606e+00   8.9948577e+00
   7.4545455e-01   1.2303030e+00   8.9653260e+00
   7.4545455e-01   1.2545455e+00   8.9352066e+00
   7.4545455e-01   1.2787879e+00   8.9044995e+00
   7.4545455e-01   1.3030303e+00   8.8732048e+00
   7.4545455e-01   1.3272727e+00   8.8413223e+00
   7.4545455e-01   1.3515152e+00   8.8088522e+00
   7.4545455e-01   1.3757576e+00   8.7757943e+00
   7.4545455e-01   1.4000000e+00   8.7421488e+00
   7.4545455e-01   1.4242424e+00   8.7079155e+00
   7.4545455e-01   1.4484848e+00   8.6730946e+00
   7.4545455e-01   1.4727273e+00   8.6376860e+00
   7.4545455e-01   1.4969697e+00   8.6016896e+00
   7.4545455e-01   1.5212121e+00   8.5651056e+00
   7.4545455e-01   1.5454545e+00   8.5279339e+00
   7.4545455e-01   1.5696970e+00   8.4901745e+00
   7.4545455e-01   1.5939394e+00   8.4518274e+00
   7.4545455e-01   1.6181818e+00   8.4128926e+00
   7.4545455e-01   1.6424242e+00   8.3733701e+00
   7.4545455e-01   1.6666667e+00   8.3332599e+00
   7.4545455e-01   1.6909091e+00   8.2925620e+00
   7.4545455e-01   1.7151515e+00   8.2512764e+00
   7.4545455e-01   1.7393939e+00   8.2094031e+00
   7.4545455e-01   1.7636364e+00   8.1669421e+00
   7.4545455e-01   1.7878788e+00   8.1238935e+00
   7.4545455e-01   1.8121212e+00   8.0802571e+00
   7.4545455e-01   1.8363636e+00   8.0360331e+00
   7.4545455e-01   1.8606061e+00   7.9912213e+00
   7.4545455e-01   1.8848485e+00   7.9458219e+00
   7.4545455e-01   1.9090909e+00   7.8998347e+00
   7.4545455e-01   1.9333333e+00   7.8532599e+00
   7.4545455e-01   1.9575758e+00   7.8060973e+00
   7.4545455e-01   1.9818182e+00   7.7583471e+00
   7.4545455e-01   2.0060606e+00   7.7100092e+00
   7.4545455e-01   2.0303030e+00   7.6610836e+00
   7.4545455e-01   2.0545455e+00   7.6115702e+00
   7.4545455e-01   2.0787879e+00   7.5614692e+00
   7.4545455e-01   2.1030303e+00   7.5107805e+00
   7.4545455e-01   2.1272727e+00   7.4595041e+00
   7.4545455e-01   2.1515152e+00   7.4076400e+00
   7.4545455e-01   2.1757576e+00   7.3551882e+00
   7.4545455e-01   2.2000000e+00   7.3021488e+00
   7.6969697e-01  -2.0000000e-01   9.6837833e+00
   7.6969697e-01  -1.7575758e-01   9.6883379e+00
   7.6969697e-01  -1.5151515e-01   9.6923049e+00
   7.6969697e-01  -1.2727273e-01   9.6956841e+00
   7.6969697e-01  -1.0303030e-01   9.6984757e+00
   7.6969697e-01  -7.8787879e-02   9.7006795e+00
   7.6969697e-01  -5.4545455e-02   9.7022957e+00
   7.6969697e-01  -3.0303030e-02   9.7033242e+00
   7.6969697e-01  -6.0606061e-03   9.7037649e+00
   7.6969697e-01   1.8181818e-02   9.7036180e+00
   7.6969697e-01   4.2424242e-02   9.7028834e+00
   7.6969697e-01   6.6666667e-02   9.7015611e+00
   7.6969697e-01   9.0909091e-02   9.6996511e+00
   7.6969697e-01   1.1515152e-01   9.6971534e+00
   7.6969697e-01   1.3939394e-01   9.6940680e+00
   7.6969697e-01   1.6363636e-01   9.6903949e+00
   7.6969697e-01   1.8787879e-01   9.6861341e+00
   7.6969697e-01   2.1212121e-01   9.6812856e+00
   7.6969697e-01   2.3636364e-01   9.6758494e+00
   7.6969697e-01   2.6060606e-01   9.6698255e+00
   7.6969697e-01   2.8484848e-01   9.6632140e+00
   7.6969697e-01   3.0909091e-01   9.6560147e+00
   7.6969697e-01   3.3333333e-01   9.6482277e+00
   7.6969697e-01   3.5757576e-01   9.6398531e+00
   7.6969697e-01   3.8181818e-01   9.6308907e+00
   7.6969697e-01   4.0606061e-01   9.6213407e+00
   7.6969697e-01   4.3030303e-01   9.6112029e+00
   7.6969697e-01   4.5454545e-01   9.6004775e+00
   7.6969697e-01   4.7878788e-01   9.5891644e+00
   7.6969697e-01   5.0303030e-01   9.5772635e+00
   7.6969697e-01   5.2727273e-01   9.5647750e+00
   7.6969697e-01   5.5151515e-01   9.5516988e+00
   7.6969697e-01   5.7575758e-01   9.5380349e+00
   7.6969697e-01   6.0000000e-01   9.5237833e+00
   7.6969697e-01   6.2424242e-01   9.5089440e+00
   7.6969697e-01   6.4848485e-01   9.4935170e+00
   7.6969697e-01   6.7272727e-01   9.4775023e+00
   7.6969697e-01   6.9696970e-01   9.4608999e+00
   7.6969697e-01   7.2121212e-01   9.4437098e+00
   7.6969697e-01   7.4545455e-01   9.4259320e+00
   7.6969697e-01   7.6969697e-01   9.4075666e+00
   7.6969697e-01   7.9393939e-01   9.3886134e+00
   7.6969697e-01   8.1818182e-01   9.3690725e+00
   7.6969697e-01   8.4242424e-01   9.3489440e+00
   7.6969697e-01   8.6666667e-01   9.3282277e+00
   7.6969697e-01   8.9090909e-01   9.3069238e+00
   7.6969697e-01   9.1515152e-01   9.2850321e+00
   7.6969697e-01   9.3939394e-01   9.2625528e+00
   7.6969697e-01   9.6363636e-01   9.2394858e+00
   7.6969697e-01   9.8787879e-01   9.2158310e+00
   7.6969697e-01   1.0121212e+00   9.1915886e+00
   7.6969697e-01   1.0363636e+00   9.1667585e+00
   7.6969697e-01   1.0606061e+00   9.1413407e+00
   7.6969697e-01   1.0848485e+00   9.1153352e+00
   7.6969697e-01   1.1090909e+00   9.0887420e+00
   7.6969697e-01   1.1333333e+00   9.0615611e+00
   7.6969697e-01   1.1575758e+00   9.0337925e+00
   7.6969697e-01   1.1818182e+00   9.0054362e+00
   7.6969697e-01   1.2060606e+00   8.9764922e+00
   7.6969697e-01   1.2303030e+00   8.9469605e+00
   7.6969697e-01   1.2545455e+00   8.9168411e+00
   7.6969697e-01   1.2787879e+00   8.8861341e+00
   7.6969697e-01   1.3030303e+00   8.8548393e+00
   7.6969697e-01   1.3272727e+00   8.8229568e+00
   7.6969697e-01   1.3515152e+00   8.7904867e+00
   7.6969697e-01   1.3757576e+00   8.7574288e+00
   7.6969697e-01   1.4000000e+00   8.7237833e+00
   7.6969697e-01   1.4242424e+00   8.6895500e+00
   7.6969697e-01   1.4484848e+00   8.6547291e+00
   7.6969697e-01   1.4727273e+00   8.6193205e+00
   7.6969697e-01   1.4969697e+00   8.5833242e+00
   7.6969697e-01   1.5212121e+00   8.5467401e+00
   7.6969697e-01   1.5454545e+00   8.5095684e+00
   7.6969697e-01   1.5696970e+00   8.4718090e+00
   7.6969697e-01   1.5939394e+00   8.4334619e+00
   7.6969697e-01   1.6181818e+00   8.3945271e+00
   7.6969697e-01   1.6424242e+00   8.3550046e+00
   7.6969697e-01   1.6666667e+00   8.3148944e+00
   7.6969697e-01   1.6909091e+00   8.2741965e+00
   7.6969697e-01   1.7151515e+00   8.2329109e+00
   7.6969697e-01   1.7393939e+00   8.1910376e+00
   7.6969697e-01   1.7636364e+00   8.1485767e+00
   7.6969697e-01   1.7878788e+00   8.1055280e+00
   7.6969697e-01   1.8121212e+00   8.0618916e+00
   7.6969697e-01   1.8363636e+00   8.0176676e+00
   7.6969697e-01   1.8606061e+00   7.9728558e+00
   7.6969697e-01   1.8848485e+00   7.9274564e+00
   7.6969697e-01   1.9090909e+00   7.8814692e+00
   7.6969697e-01   1.9333333e+00   7.8348944e+00
   7.6969697e-01   1.9575758e+00   7.7877319e+00
   7.6969697e-01   1.9818182e+00   7.7399816e+00
   7.6969697e-01   2.0060606e+00   7.6916437e+00
   7.6969697e-01   2.0303030e+00   7.6427181e+00
   7.6969697e-01   2.0545455e+00   7.5932048e+00
   7.6969697e-01   2.0787879e+00   7.5431038e+00
   7.6969697e-01   2.1030303e+00   7.4924151e+00
   7.6969697e-01   2.1272727e+00   7.4411387e+00
   7.6969697e-01   2.1515152e+00   7.3892746e+00
   7.6969697e-01   2.1757576e+00   7.3368228e+00
   7.6969697e-01   2.2000000e+00   7.2837833e+00
   7.9393939e-01  -2.0000000e-01   9.6648301e+00
   7.9393939e-01  -1.7575758e-01   9.6693848e+00
   7.9393939e-01  -1.5151515e-01   9.6733517e+00
   7.9393939e-01  -1.2727273e-01   9.6767309e+00
   7.9393939e-01  -1.0303030e-01   9.6795225e+00
   7.9393939e-01  -7.8787879e-02   9.6817264e+00
   7.9393939e-01  -5.4545455e-02   9.6833425e+00
   7.9393939e-01  -3.0303030e-02   9.6843710e+00
   7.9393939e-01  -6.0606061e-03   9.6848118e+00
   7.9393939e-01   1.8181818e-02   9.6846648e+00
   7.9393939e-01   4.2424242e-02   9.6839302e+00
   7.9393939e-01   6.6666667e-02   9.6826079e+00
   7.9393939e-01   9.0909091e-02   9.6806979e+00
   7.9393939e-01   1.1515152e-01   9.6782002e+00
   7.9393939e-01   1.3939394e-01   9.6751148e+00
   7.9393939e-01   1.6363636e-01   9.6714417e+00
   7.9393939e-01   1.8787879e-01   9.6671809e+00
   7.9393939e-01   2.1212121e-01   9.6623324e+00
   7.9393939e-01   2.3636364e-01   9.6568962e+00
   7.9393939e-01   2.6060606e-01   9.6508724e+00
   7.9393939e-01   2.8484848e-01   9.6442608e+00
   7.9393939e-01   3.0909091e-01   9.6370615e+00
   7.9393939e-01   3.3333333e-01   9.6292746e+00
   7.9393939e-01   3.5757576e-01   9.6208999e+00
   7.9393939e-01   3.8181818e-01   9.6119376e+00
   7.9393939e-01   4.0606061e-01   9.6023875e+00
   7.9393939e-01   4.3030303e-01   9.5922498e+00
   7.9393939e-01   4.5454545e-01   9.5815243e+00
   7.9393939e-01   4.7878788e-01   9.5702112e+00
   7.9393939e-01   5.0303030e-01   9.5583104e+00
   7.9393939e-01   5.2727273e-01   9.5458219e+00
   7.9393939e-01   5.5151515e-01   9.5327456e+00
   7.9393939e-01   5.7575758e-01   9.5190817e+00
   7.9393939e-01   6.0000000e-01   9.5048301e+00
   7.9393939e-01   6.2424242e-01   9.4899908e+00
   7.9393939e-01   6.4848485e-01   9.4745638e+00
   7.9393939e-01   6.7272727e-01   9.4585491e+00
   7.9393939e-01   6.9696970e-01   9.4419467e+00
   7.9393939e-01   7.2121212e-01   9.4247567e+00
   7.9393939e-01   7.4545455e-01   9.4069789e+00
   7.9393939e-01   7.6969697e-01   9.3886134e+00
   7.9393939e-01   7.9393939e-01   9.3696602e+00
   7.9393939e-01   8.1818182e-01   9.3501194e+00
   7.9393939e-01   8.4242424e-01   9.3299908e+00
   7.9393939e-01   8.6666667e-01   9.3092746e+00
   7.9393939e-01   8.9090909e-01   9.2879706e+00
   7.9393939e-01   9.1515152e-01   9.2660790e+00
   7.9393939e-01   9.3939394e-01   9.2435996e+00
   7.9393939e-01   9.6363636e-01   9.2205326e+00
   7.9393939e-01   9.8787879e-01   9.1968779e+00
   7.9393939e-01   1.0121212e+00   9.1726354e+00
   7.9393939e-01   1.0363636e+00   9.1478053e+00
   7.9393939e-01   1.0606061e+00   9.1223875e+00
   7.9393939e-01   1.0848485e+00   9.0963820e+00
   7.9393939e-01   1.1090909e+00   9.0697888e+00
   7.9393939e-01   1.1333333e+00   9.0426079e+00
   7.9393939e-01   1.1575758e+00   9.0148393e+00
   7.9393939e-01   1.1818182e+00   8.9864830e+00
   7.9393939e-01   1.2060606e+00   8.9575390e+00
   7.9393939e-01   1.2303030e+00   8.9280073e+00
   7.9393939e-01   1.2545455e+00   8.8978880e+00
   7.9393939e-01   1.2787879e+00   8.8671809e+00
   7.9393939e-01   1.3030303e+00   8.8358861e+00
   7.9393939e-01   1.3272727e+00   8.8040037e+00
   7.9393939e-01   1.3515152e+00   8.7715335e+00
   7.9393939e-01   1.3757576e+00   8.7384757e+00
   7.9393939e-01   1.4000000e+00   8.7048301e+00
   7.9393939e-01   1.4242424e+00   8.6705969e+00
   7.9393939e-01   1.4484848e+00   8.6357759e+00
   7.9393939e-01   1.4727273e+00   8.6003673e+00
   7.9393939e-01   1.4969697e+00   8.5643710e+00
   7.9393939e-01   1.5212121e+00   8.5277870e+00
   7.9393939e-01   1.5454545e+00   8.4906152e+00
   7.9393939e-01   1.5696970e+00   8.4528558e+00
   7.9393939e-01   1.5939394e+00   8.4145087e+00
   7.9393939e-01   1.6181818e+00   8.3755739e+00
   7.9393939e-01   1.6424242e+00   8.3360514e+00
   7.9393939e-01   1.6666667e+00   8.2959412e+00
   7.9393939e-01   1.6909091e+00   8.2552433e+00
   7.9393939e-01   1.7151515e+00   8.2139578e+00
   7.9393939e-01   1.7393939e+00   8.1720845e+00
   7.9393939e-01   1.7636364e+00   8.1296235e+00
   7.9393939e-01   1.7878788e+00   8.0865748e+00
   7.9393939e-01   1.8121212e+00   8.0429385e+00
   7.9393939e-01   1.8363636e+00   7.9987144e+00
   7.9393939e-01   1.8606061e+00   7.9539027e+00
   7.9393939e-01   1.8848485e+00   7.9085032e+00
   7.9393939e-01   1.9090909e+00   7.8625161e+00
   7.9393939e-01   1.9333333e+00   7.8159412e+00
   7.9393939e-01   1.9575758e+00   7.7687787e+00
   7.9393939e-01   1.9818182e+00   7.7210285e+00
   7.9393939e-01   2.0060606e+00   7.6726905e+00
   7.9393939e-01   2.0303030e+00   7.6237649e+00
   7.9393939e-01   2.0545455e+00   7.5742516e+00
   7.9393939e-01   2.0787879e+00   7.5241506e+00
   7.9393939e-01   2.1030303e+00   7.4734619e+00
   7.9393939e-01   2.1272727e+00   7.4221855e+00
   7.9393939e-01   2.1515152e+00   7.3703214e+00
   7.9393939e-01   2.1757576e+00   7.3178696e+00
   7.9393939e-01   2.2000000e+00   7.2648301e+00
   8.1818182e-01  -2.0000000e-01   9.6452893e+00
   8.1818182e-01  -1.7575758e-01   9.6498439e+00
   8.1818182e-01  -1.5151515e-01   9.6538108e+00
   8.1818182e-01  -1.2727273e-01   9.6571901e+00
   8.1818182e-01  -1.0303030e-01   9.6599816e+00
   8.1818182e-01  -7.8787879e-02   9.6621855e+00
   8.1818182e-01  -5.4545455e-02   9.6638017e+00
   8.1818182e-01  -3.0303030e-02   9.6648301e+00
   8.1818182e-01  -6.0606061e-03   9.6652709e+00
   8.1818182e-01   1.8181818e-02   9.6651240e+00
   8.1818182e-01   4.2424242e-02   9.6643893e+00
   8.1818182e-01   6.6666667e-02   9.6630670e+00
   8.1818182e-01   9.0909091e-02   9.6611570e+00
   8.1818182e-01   1.1515152e-01   9.6586593e+00
   8.1818182e-01   1.3939394e-01   9.6555739e+00
   8.1818182e-01   1.6363636e-01   9.6519008e+00
   8.1818182e-01   1.8787879e-01   9.6476400e+00
   8.1818182e-01   2.1212121e-01   9.6427916e+00
   8.1818182e-01   2.3636364e-01   9.6373554e+00
   8.1818182e-01   2.6060606e-01   9.6313315e+00
   8.1818182e-01   2.8484848e-01   9.6247199e+00
   8.1818182e-01   3.0909091e-01   9.6175207e+00
   8.1818182e-01   3.3333333e-01   9.6097337e+00
   8.1818182e-01   3.5757576e-01   9.6013590e+00
   8.1818182e-01   3.8181818e-01   9.5923967e+00
   8.1818182e-01   4.0606061e-01   9.5828466e+00
   8.1818182e-01   4.3030303e-01   9.5727089e+00
   8.1818182e-01   4.5454545e-01   9.5619835e+00
   8.1818182e-01   4.7878788e-01   9.5506703e+00
   8.1818182e-01   5.0303030e-01   9.5387695e+00
   8.1818182e-01   5.2727273e-01   9.5262810e+00
   8.1818182e-01   5.5151515e-01   9.5132048e+00
   8.1818182e-01   5.7575758e-01   9.4995409e+00
   8.1818182e-01   6.0000000e-01   9.4852893e+00
   8.1818182e-01   6.2424242e-01   9.4704500e+00
   8.1818182e-01   6.4848485e-01   9.4550230e+00
   8.1818182e-01   6.7272727e-01   9.4390083e+00
   8.1818182e-01   6.9696970e-01   9.4224059e+00
   8.1818182e-01   7.2121212e-01   9.4052158e+00
   8.1818182e-01   7.4545455e-01   9.3874380e+00
   8.1818182e-01   7.6969697e-01   9.3690725e+00
   8.1818182e-01   7.9393939e-01   9.3501194e+00
   8.1818182e-01   8.1818182e-01   9.3305785e+00
   8.1818182e-01   8.4242424e-01   9.3104500e+00
   8.1818182e-01   8.6666667e-01   9.2897337e+00
   8.1818182e-01   8.9090909e-01   9.2684298e+00
   8.1818182e-01   9.1515152e-01   9.2465381e+00
   8.1818182e-01   9.3939394e-01   9.2240588e+00
   8.1818182e-01   9.6363636e-01   9.2009917e+00
   8.1818182e-01   9.8787879e-01   9.1773370e+00
   8.1818182e-01   1.0121212e+00   9.1530946e+00
   8.1818182e-01   1.0363636e+00   9.1282645e+00
   8.1818182e-01   1.0606061e+00   9.1028466e+00
   8.1818182e-01   1.0848485e+00   9.0768411e+00
   8.1818182e-01   1.1090909e+00   9.0502479e+00
   8.1818182e-01   1.1333333e+00   9.0230670e+00
   8.1818182e-01   1.1575758e+00   8.9952984e+00
   8.1818182e-01   1.1818182e+00   8.9669421e+00
   8.1818182e-01   1.2060606e+00   8.9379982e+00
   8.1818182e-01   1.2303030e+00   8.9084665e+00
   8.1818182e-01   1.2545455e+00   8.8783471e+00
   8.1818182e-01   1.2787879e+00   8.8476400e+00
   8.1818182e-01   1.3030303e+00   8.8163453e+00
   8.1818182e-01   1.3272727e+00   8.7844628e+00
   8.1818182e-01   1.3515152e+00   8.7519927e+00
   8.1818182e-01   1.3757576e+00   8.7189348e+00
   8.1818182e-01   1.4000000e+00   8.6852893e+00
   8.1818182e-01   1.4242424e+00   8.6510560e+00
   8.1818182e-01   1.4484848e+00   8.6162351e+00
   8.1818182e-01   1.4727273e+00   8.5808264e+00
   8.1818182e-01   1.4969697e+00   8.5448301e+00
   8.1818182e-01   1.5212121e+00   8.5082461e+00
   8.1818182e-01   1.5454545e+00   8.4710744e+00
   8.1818182e-01   1.5696970e+00   8.4333150e+00
   8.1818182e-01   1.5939394e+00   8.3949679e+00
   8.1818182e-01   1.6181818e+00   8.3560331e+00
   8.1818182e-01   1.6424242e+00   8.3165106e+00
   8.1818182e-01   1.6666667e+00   8.2764004e+00
   8.1818182e-01   1.6909091e+00   8.2357025e+00
   8.1818182e-01   1.7151515e+00   8.1944169e+00
   8.1818182e-01   1.7393939e+00   8.1525436e+00
   8.1818182e-01   1.7636364e+00   8.1100826e+00
   8.1818182e-01   1.7878788e+00   8.0670340e+00
   8.1818182e-01   1.8121212e+00   8.0233976e+00
   8.1818182e-01   1.8363636e+00   7.9791736e+00
   8.1818182e-01   1.8606061e+00   7.9343618e+00
   8.1818182e-01   1.8848485e+00   7.8889624e+00
   8.1818182e-01   1.9090909e+00   7.8429752e+00
   8.1818182e-01   1.9333333e+00   7.7964004e+00
   8.1818182e-01   1.9575758e+00   7.7492378e+00
   8.1818182e-01   1.9818182e+00   7.7014876e+00
   8.1818182e-01   2.0060606e+00   7.6531497e+00
   8.1818182e-01   2.0303030e+00   7.6042241e+00
   8.1818182e-01   2.0545455e+00   7.5547107e+00
   8.1818182e-01   2.0787879e+00   7.5046097e+00
   8.1818182e-01   2.1030303e+00   7.4539210e+00
   8.1818182e-01   2.1272727e+00   7.4026446e+00
   8.1818182e-01   2.1515152e+00   7.3507805e+00
   8.1818182e-01   2.1757576e+00   7.2983287e+00
   8.1818182e-01   2.2000000e+00   7.2452893e+00
   8.4242424e-01  -2.0000000e-01   9.6251607e+00
   8.4242424e-01  -1.7575758e-01   9.6297153e+00
   8.4242424e-01  -1.5151515e-01   9.6336823e+00
   8.4242424e-01  -1.2727273e-01   9.6370615e+00
   8.4242424e-01  -1.0303030e-01   9.6398531e+00
   8.4242424e-01  -7.8787879e-02   9.6420569e+00
   8.4242424e-01  -5.4545455e-02   9.6436731e+00
   8.4242424e-01  -3.0303030e-02   9.6447016e+00
   8.4242424e-01  -6.0606061e-03   9.6451423e+00
   8.4242424e-01   1.8181818e-02   9.6449954e+00
   8.4242424e-01   4.2424242e-02   9.6442608e+00
   8.4242424e-01   6.6666667e-02   9.6429385e+00
   8.4242424e-01   9.0909091e-02   9.6410285e+00
   8.4242424e-01   1.1515152e-01   9.6385308e+00
   8.4242424e-01   1.3939394e-01   9.6354454e+00
   8.4242424e-01   1.6363636e-01   9.6317723e+00
   8.4242424e-01   1.8787879e-01   9.6275115e+00
   8.4242424e-01   2.1212121e-01   9.6226630e+00
   8.4242424e-01   2.3636364e-01   9.6172268e+00
   8.4242424e-01   2.6060606e-01   9.6112029e+00
   8.4242424e-01   2.8484848e-01   9.6045914e+00
   8.4242424e-01   3.0909091e-01   9.5973921e+00
   8.4242424e-01   3.3333333e-01   9.5896051e+00
   8.4242424e-01   3.5757576e-01   9.5812305e+00
   8.4242424e-01   3.8181818e-01   9.5722681e+00
   8.4242424e-01   4.0606061e-01   9.5627181e+00
   8.4242424e-01   4.3030303e-01   9.5525803e+00
   8.4242424e-01   4.5454545e-01   9.5418549e+00
   8.4242424e-01   4.7878788e-01   9.5305418e+00
   8.4242424e-01   5.0303030e-01   9.5186410e+00
   8.4242424e-01   5.2727273e-01   9.5061524e+00
   8.4242424e-01   5.5151515e-01   9.4930762e+00
   8.4242424e-01   5.7575758e-01   9.4794123e+00
   8.4242424e-01   6.0000000e-01   9.4651607e+00
   8.4242424e-01   6.2424242e-01   9.4503214e+00
   8.4242424e-01   6.4848485e-01   9.4348944e+00
   8.4242424e-01   6.7272727e-01   9.4188797e+00
   8.4242424e-01   6.9696970e-01   9.4022773e+00
   8.4242424e-01   7.2121212e-01   9.3850872e+00
   8.4242424e-01   7.4545455e-01   9.3673095e+00
   8.4242424e-01   7.6969697e-01   9.3489440e+00
   8.4242424e-01   7.9393939e-01   9.3299908e+00
   8.4242424e-01   8.1818182e-01   9.3104500e+00
   8.4242424e-01   8.4242424e-01   9.2903214e+00
   8.4242424e-01   8.6666667e-01   9.2696051e+00
   8.4242424e-01   8.9090909e-01   9.2483012e+00
   8.4242424e-01   9.1515152e-01   9.2264096e+00
   8.4242424e-01   9.3939394e-01   9.2039302e+00
   8.4242424e-01   9.6363636e-01   9.1808632e+00
   8.4242424e-01   9.8787879e-01   9.1572084e+00
   8.4242424e-01   1.0121212e+00   9.1329660e+00
   8.4242424e-01   1.0363636e+00   9.1081359e+00
   8.4242424e-01   1.0606061e+00   9.0827181e+00
   8.4242424e-01   1.0848485e+00   9.0567126e+00
   8.4242424e-01   1.1090909e+00   9.0301194e+00
   8.4242424e-01   1.1333333e+00   9.0029385e+00
   8.4242424e-01   1.1575758e+00   8.9751699e+00
   8.4242424e-01   1.1818182e+00   8.9468136e+00
   8.4242424e-01   1.2060606e+00   8.9178696e+00
   8.4242424e-01   1.2303030e+00   8.8883379e+00
   8.4242424e-01   1.2545455e+00   8.8582185e+00
   8.4242424e-01   1.2787879e+00   8.8275115e+00
   8.4242424e-01   1.3030303e+00   8.7962167e+00
   8.4242424e-01   1.3272727e+00   8.7643343e+00
   8.4242424e-01   1.3515152e+00   8.7318641e+00
   8.4242424e-01   1.3757576e+00   8.6988062e+00
   8.4242424e-01   1.4000000e+00   8.6651607e+00
   8.4242424e-01   1.4242424e+00   8.6309275e+00
   8.4242424e-01   1.4484848e+00   8.5961065e+00
   8.4242424e-01   1.4727273e+00   8.5606979e+00
   8.4242424e-01   1.4969697e+00   8.5247016e+00
   8.4242424e-01   1.5212121e+00   8.4881175e+00
   8.4242424e-01   1.5454545e+00   8.4509458e+00
   8.4242424e-01   1.5696970e+00   8.4131864e+00
   8.4242424e-01   1.5939394e+00   8.3748393e+00
   8.4242424e-01   1.6181818e+00   8.3359045e+00
   8.4242424e-01   1.6424242e+00   8.2963820e+00
   8.4242424e-01   1.6666667e+00   8.2562718e+00
   8.4242424e-01   1.6909091e+00   8.2155739e+00
   8.4242424e-01   1.7151515e+00   8.1742883e+00
   8.4242424e-01   1.7393939e+00   8.1324151e+00
   8.4242424e-01   1.7636364e+00   8.0899541e+00
   8.4242424e-01   1.7878788e+00   8.0469054e+00
   8.4242424e-01   1.8121212e+00   8.0032691e+00
   8.4242424e-01   1.8363636e+00   7.9590450e+00
   8.4242424e-01   1.8606061e+00   7.9142332e+00
   8.4242424e-01   1.8848485e+00   7.8688338e+00
   8.4242424e-01   1.9090909e+00   7.8228466e+00
   8.4242424e-01   1.9333333e+00   7.7762718e+00
   8.4242424e-01   1.9575758e+00   7.7291093e+00
   8.4242424e-01   1.9818182e+00   7.6813590e+00
   8.4242424e-01   2.0060606e+00   7.6330211e+00
   8.4242424e-01   2.0303030e+00   7.5840955e+00
   8.4242424e-01   2.0545455e+00   7.5345822e+00
   8.4242424e-01   2.0787879e+00   7.4844812e+00
   8.4242424e-01   2.1030303e+00   7.4337925e+00
   8.4242424e-01   2.1272727e+00   7.3825161e+00
   8.4242424e-01   2.1515152e+00   7.3306520e+00
   8.4242424e-01   2.1757576e+00   7.2782002e+00
   8.4242424e-01   2.2000000e+00   7.2251607e+00
   8.6666667e-01  -2.0000000e-01   9.6044444e+00
   8.6666667e-01  -1.7575758e-01   9.6089991e+00
   8.6666667e-01  -1.5151515e-01   9.6129660e+00
   8.6666667e-01  -1.2727273e-01   9.6163453e+00
   8.6666667e-01  -1.0303030e-01   9.6191368e+00
   8.6666667e-01  -7.8787879e-02   9.6213407e+00
   8.6666667e-01  -5.4545455e-02   9.6229568e+00
   8.6666667e-01  -3.0303030e-02   9.6239853e+00
   8.6666667e-01  -6.0606061e-03   9.6244261e+00
   8.6666667e-01   1.8181818e-02   9.6242792e+00
   8.6666667e-01   4.2424242e-02   9.6235445e+00
   8.6666667e-01   6.6666667e-02   9.6222222e+00
   8.6666667e-01   9.0909091e-02   9.6203122e+00
   8.6666667e-01   1.1515152e-01   9.6178145e+00
   8.6666667e-01   1.3939394e-01   9.6147291e+00
   8.6666667e-01   1.6363636e-01   9.6110560e+00
   8.6666667e-01   1.8787879e-01   9.6067952e+00
   8.6666667e-01   2.1212121e-01   9.6019467e+00
   8.6666667e-01   2.3636364e-01   9.5965106e+00
   8.6666667e-01   2.6060606e-01   9.5904867e+00
   8.6666667e-01   2.8484848e-01   9.5838751e+00
   8.6666667e-01   3.0909091e-01   9.5766758e+00
   8.6666667e-01   3.3333333e-01   9.5688889e+00
   8.6666667e-01   3.5757576e-01   9.5605142e+00
   8.6666667e-01   3.8181818e-01   9.5515519e+00
   8.6666667e-01   4.0606061e-01   9.5420018e+00
   8.6666667e-01   4.3030303e-01   9.5318641e+00
   8.6666667e-01   4.5454545e-01   9.5211387e+00
   8.6666667e-01   4.7878788e-01   9.5098255e+00
   8.6666667e-01   5.0303030e-01   9.4979247e+00
   8.6666667e-01   5.2727273e-01   9.4854362e+00
   8.6666667e-01   5.5151515e-01   9.4723600e+00
   8.6666667e-01   5.7575758e-01   9.4586961e+00
   8.6666667e-01   6.0000000e-01   9.4444444e+00
   8.6666667e-01   6.2424242e-01   9.4296051e+00
   8.6666667e-01   6.4848485e-01   9.4141781e+00
   8.6666667e-01   6.7272727e-01   9.3981635e+00
   8.6666667e-01   6.9696970e-01   9.3815611e+00
   8.6666667e-01   7.2121212e-01   9.3643710e+00
   8.6666667e-01   7.4545455e-01   9.3465932e+00
   8.6666667e-01   7.6969697e-01   9.3282277e+00
   8.6666667e-01   7.9393939e-01   9.3092746e+00
   8.6666667e-01   8.1818182e-01   9.2897337e+00
   8.6666667e-01   8.4242424e-01   9.2696051e+00
   8.6666667e-01   8.6666667e-01   9.2488889e+00
   8.6666667e-01   8.9090909e-01   9.2275849e+00
   8.6666667e-01   9.1515152e-01   9.2056933e+00
   8.6666667e-01   9.3939394e-01   9.1832140e+00
   8.6666667e-01   9.6363636e-01   9.1601469e+00
   8.6666667e-01   9.8787879e-01   9.1364922e+00
   8.6666667e-01   1.0121212e+00   9.1122498e+00
   8.6666667e-01   1.0363636e+00   9.0874197e+00
   8.6666667e-01   1.0606061e+00   9.0620018e+00
   8.6666667e-01   1.0848485e+00   9.0359963e+00
   8.6666667e-01   1.1090909e+00   9.0094031e+00
   8.6666667e-01   1.1333333e+00   8.9822222e+00
   8.6666667e-01   1.1575758e+00   8.9544536e+00
   8.6666667e-01   1.1818182e+00   8.9260973e+00
   8.6666667e-01   1.2060606e+00   8.8971534e+00
   8.6666667e-01   1.2303030e+00   8.8676217e+00
   8.6666667e-01   1.2545455e+00   8.8375023e+00
   8.6666667e-01   1.2787879e+00   8.8067952e+00
   8.6666667e-01   1.3030303e+00   8.7755005e+00
   8.6666667e-01   1.3272727e+00   8.7436180e+00
   8.6666667e-01   1.3515152e+00   8.7111478e+00
   8.6666667e-01   1.3757576e+00   8.6780900e+00
   8.6666667e-01   1.4000000e+00   8.6444444e+00
   8.6666667e-01   1.4242424e+00   8.6102112e+00
   8.6666667e-01   1.4484848e+00   8.5753903e+00
   8.6666667e-01   1.4727273e+00   8.5399816e+00
   8.6666667e-01   1.4969697e+00   8.5039853e+00
   8.6666667e-01   1.5212121e+00   8.4674013e+00
   8.6666667e-01   1.5454545e+00   8.4302296e+00
   8.6666667e-01   1.5696970e+00   8.3924702e+00
   8.6666667e-01   1.5939394e+00   8.3541230e+00
   8.6666667e-01   1.6181818e+00   8.3151882e+00
   8.6666667e-01   1.6424242e+00   8.2756657e+00
   8.6666667e-01   1.6666667e+00   8.2355556e+00
   8.6666667e-01   1.6909091e+00   8.1948577e+00
   8.6666667e-01   1.7151515e+00   8.1535721e+00
   8.6666667e-01   1.7393939e+00   8.1116988e+00
   8.6666667e-01   1.7636364e+00   8.0692378e+00
   8.6666667e-01   1.7878788e+00   8.0261892e+00
   8.6666667e-01   1.8121212e+00   7.9825528e+00
   8.6666667e-01   1.8363636e+00   7.9383287e+00
   8.6666667e-01   1.8606061e+00   7.8935170e+00
   8.6666667e-01   1.8848485e+00   7.8481175e+00
   8.6666667e-01   1.9090909e+00   7.8021304e+00
   8.6666667e-01   1.9333333e+00   7.7555556e+00
   8.6666667e-01   1.9575758e+00   7.7083930e+00
   8.6666667e-01   1.9818182e+00   7.6606428e+00
   8.6666667e-01   2.0060606e+00   7.6123049e+00
   8.6666667e-01   2.0303030e+00   7.5633792e+00
   8.6666667e-01   2.0545455e+00   7.5138659e+00
   8.6666667e-01   2.0787879e+00   7.4637649e+00
   8.6666667e-01   2.1030303e+00   7.4130762e+00
   8.6666667e-01   2.1272727e+00   7.3617998e+00
   8.6666667e-01   2.1515152e+00   7.3099357e+00
   8.6666667e-01   2.1757576e+00   7.2574839e+00
   8.6666667e-01   2.2000000e+00   7.2044444e+00
   8.9090909e-01  -2.0000000e-01   9.5831405e+00
   8.9090909e-01  -1.7575758e-01   9.5876951e+00
   8.9090909e-01  -1.5151515e-01   9.5916621e+00
   8.9090909e-01  -1.2727273e-01   9.5950413e+00
   8.9090909e-01  -1.0303030e-01   9.5978329e+00
   8.9090909e-01  -7.8787879e-02   9.6000367e+00
   8.9090909e-01  -5.4545455e-02   9.6016529e+00
   8.9090909e-01  -3.0303030e-02   9.6026814e+00
   8.9090909e-01  -6.0606061e-03   9.6031221e+00
   8.9090909e-01   1.8181818e-02   9.6029752e+00
   8.9090909e-01   4.2424242e-02   9.6022406e+00
   8.9090909e-01   6.6666667e-02   9.6009183e+00
   8.9090909e-01   9.0909091e-02   9.5990083e+00
   8.9090909e-01   1.1515152e-01   9.5965106e+00
   8.9090909e-01   1.3939394e-01   9.5934252e+00
   8.9090909e-01   1.6363636e-01   9.5897521e+00
   8.9090909e-01   1.8787879e-01   9.5854913e+00
   8.9090909e-01   2.1212121e-01   9.5806428e+00
   8.9090909e-01   2.3636364e-01   9.5752066e+00
   8.9090909e-01   2.6060606e-01   9.5691827e+00
   8.9090909e-01   2.8484848e-01   9.5625712e+00
   8.9090909e-01   3.0909091e-01   9.5553719e+00
   8.9090909e-01   3.3333333e-01   9.5475849e+00
   8.9090909e-01   3.5757576e-01   9.5392103e+00
   8.9090909e-01   3.8181818e-01   9.5302479e+00
   8.9090909e-01   4.0606061e-01   9.5206979e+00
   8.9090909e-01   4.3030303e-01   9.5105601e+00
   8.9090909e-01   4.5454545e-01   9.4998347e+00
   8.9090909e-01   4.7878788e-01   9.4885216e+00
   8.9090909e-01   5.0303030e-01   9.4766208e+00
   8.9090909e-01   5.2727273e-01   9.4641322e+00
   8.9090909e-01   5.5151515e-01   9.4510560e+00
   8.9090909e-01   5.7575758e-01   9.4373921e+00
   8.9090909e-01   6.0000000e-01   9.4231405e+00
   8.9090909e-01   6.2424242e-01   9.4083012e+00
   8.9090909e-01   6.4848485e-01   9.3928742e+00
   8.9090909e-01   6.7272727e-01   9.3768595e+00
   8.9090909e-01   6.9696970e-01   9.3602571e+00
   8.9090909e-01   7.2121212e-01   9.3430670e+00
   8.9090909e-01   7.4545455e-01   9.3252893e+00
   8.9090909e-01   7.6969697e-01   9.3069238e+00
   8.9090909e-01   7.9393939e-01   9.2879706e+00
   8.9090909e-01   8.1818182e-01   9.2684298e+00
   8.9090909e-01   8.4242424e-01   9.2483012e+00
   8.9090909e-01   8.6666667e-01   9.2275849e+00
   8.9090909e-01   8.9090909e-01   9.2062810e+00
   8.9090909e-01   9.1515152e-01   9.1843893e+00
   8.9090909e-01   9.3939394e-01   9.1619100e+00
   8.9090909e-01   9.6363636e-01   9.1388430e+00
   8.9090909e-01   9.8787879e-01   9.1151882e+00
   8.9090909e-01   1.0121212e+00   9.0909458e+00
   8.9090909e-01   1.0363636e+00   9.0661157e+00
   8.9090909e-01   1.0606061e+00   9.0406979e+00
   8.9090909e-01   1.0848485e+00   9.0146924e+00
   8.9090909e-01   1.1090909e+00   8.9880992e+00
   8.9090909e-01   1.1333333e+00   8.9609183e+00
   8.9090909e-01   1.1575758e+00   8.9331497e+00
   8.9090909e-01   1.1818182e+00   8.9047934e+00
   8.9090909e-01   1.2060606e+00   8.8758494e+00
   8.9090909e-01   1.2303030e+00   8.8463177e+00
   8.9090909e-01   1.2545455e+00   8.8161983e+00
   8.9090909e-01   1.2787879e+00   8.7854913e+00
   8.9090909e-01   1.3030303e+00   8.7541965e+00
   8.9090909e-01   1.3272727e+00   8.7223140e+00
   8.9090909e-01   1.3515152e+00   8.6898439e+00
   8.9090909e-01   1.3757576e+00   8.6567860e+00
   8.9090909e-01   1.4000000e+00   8.6231405e+00
   8.9090909e-01   1.4242424e+00   8.5889073e+00
   8.9090909e-01   1.4484848e+00   8.5540863e+00
   8.9090909e-01   1.4727273e+00   8.5186777e+00
   8.9090909e-01   1.4969697e+00   8.4826814e+00
   8.9090909e-01   1.5212121e+00   8.4460973e+00
   8.9090909e-01   1.5454545e+00   8.4089256e+00
   8.9090909e-01   1.5696970e+00   8.3711662e+00
   8.9090909e-01   1.5939394e+00   8.3328191e+00
   8.9090909e-01   1.6181818e+00   8.2938843e+00
   8.9090909e-01   1.6424242e+00   8.2543618e+00
   8.9090909e-01   1.6666667e+00   8.2142516e+00
   8.9090909e-01   1.6909091e+00   8.1735537e+00
   8.9090909e-01   1.7151515e+00   8.1322681e+00
   8.9090909e-01   1.7393939e+00   8.0903949e+00
   8.9090909e-01   1.7636364e+00   8.0479339e+00
   8.9090909e-01   1.7878788e+00   8.0048852e+00
   8.9090909e-01   1.8121212e+00   7.9612489e+00
   8.9090909e-01   1.8363636e+00   7.9170248e+00
   8.9090909e-01   1.8606061e+00   7.8722130e+00
   8.9090909e-01   1.8848485e+00   7.8268136e+00
   8.9090909e-01   1.9090909e+00   7.7808264e+00
   8.9090909e-01   1.9333333e+00   7.7342516e+00
   8.9090909e-01   1.9575758e+00   7.6870891e+00
   8.9090909e-01   1.9818182e+00   7.6393388e+00
   8.9090909e-01   2.0060606e+00   7.5910009e+00
   8.9090909e-01   2.0303030e+00   7.5420753e+00
   8.9090909e-01   2.0545455e+00   7.4925620e+00
   8.9090909e-01   2.0787879e+00   7.4424610e+00
   8.9090909e-01   2.1030303e+00   7.3917723e+00
   8.9090909e-01   2.1272727e+00   7.3404959e+00
   8.9090909e-01   2.1515152e+00   7.2886318e+00
   8.9090909e-01   2.1757576e+00   7.2361800e+00
   8.9090909e-01   2.2000000e+00   7.1831405e+00
   9.1515152e-01  -2.0000000e-01   9.5612489e+00
   9.1515152e-01  -1.7575758e-01   9.5658035e+00
   9.1515152e-01  -1.5151515e-01   9.5697704e+00
   9.1515152e-01  -1.2727273e-01   9.5731497e+00
   9.1515152e-01  -1.0303030e-01   9.5759412e+00
   9.1515152e-01  -7.8787879e-02   9.5781451e+00
   9.1515152e-01  -5.4545455e-02   9.5797612e+00
   9.1515152e-01  -3.0303030e-02   9.5807897e+00
   9.1515152e-01  -6.0606061e-03   9.5812305e+00
   9.1515152e-01   1.8181818e-02   9.5810836e+00
   9.1515152e-01   4.2424242e-02   9.5803489e+00
   9.1515152e-01   6.6666667e-02   9.5790266e+00
   9.1515152e-01   9.0909091e-02   9.5771166e+00
   9.1515152e-01   1.1515152e-01   9.5746189e+00
   9.1515152e-01   1.3939394e-01   9.5715335e+00
   9.1515152e-01   1.6363636e-01   9.5678604e+00
   9.1515152e-01   1.8787879e-01   9.5635996e+00
   9.1515152e-01   2.1212121e-01   9.5587511e+00
   9.1515152e-01   2.3636364e-01   9.5533150e+00
   9.1515152e-01   2.6060606e-01   9.5472911e+00
   9.1515152e-01   2.8484848e-01   9.5406795e+00
   9.1515152e-01   3.0909091e-01   9.5334803e+00
   9.1515152e-01   3.3333333e-01   9.5256933e+00
   9.1515152e-01   3.5757576e-01   9.5173186e+00
   9.1515152e-01   3.8181818e-01   9.5083563e+00
   9.1515152e-01   4.0606061e-01   9.4988062e+00
   9.1515152e-01   4.3030303e-01   9.4886685e+00
   9.1515152e-01   4.5454545e-01   9.4779431e+00
   9.1515152e-01   4.7878788e-01   9.4666299e+00
   9.1515152e-01   5.0303030e-01   9.4547291e+00
   9.1515152e-01   5.2727273e-01   9.4422406e+00
   9.1515152e-01   5.5151515e-01   9.4291644e+00
   9.1515152e-01   5.7575758e-01   9.4155005e+00
   9.1515152e-01   6.0000000e-01   9.4012489e+00
   9.1515152e-01   6.2424242e-01   9.3864096e+00
   9.1515152e-01   6.4848485e-01   9.3709826e+00
   9.1515152e-01   6.7272727e-01   9.3549679e+00
   9.1515152e-01   6.9696970e-01   9.3383655e+00
   9.1515152e-01   7.2121212e-01   9.3211754e+00
   9.1515152e-01   7.4545455e-01   9.3033976e+00
   9.1515152e-01   7.6969697e-01   9.2850321e+00
   9.1515152e-01   7.9393939e-01   9.2660790e+00
   9.1515152e-01   8.1818182e-01   9.2465381e+00
   9.1515152e-01   8.4242424e-01   9.2264096e+00
   9.1515152e-01   8.6666667e-01   9.2056933e+00
   9.1515152e-01   8.9090909e-01   9.1843893e+00
   9.1515152e-01   9.1515152e-01   9.1624977e+00
   9.1515152e-01   9.3939394e-01   9.1400184e+00
   9.1515152e-01   9.6363636e-01   9.1169513e+00
   9.1515152e-01   9.8787879e-01   9.0932966e+00
   9.1515152e-01   1.0121212e+00   9.0690542e+00
   9.1515152e-01   1.0363636e+00   9.0442241e+00
   9.1515152e-01   1.0606061e+00   9.0188062e+00
   9.1515152e-01   1.0848485e+00   8.9928007e+00
   9.1515152e-01   1.1090909e+00   8.9662075e+00
   9.1515152e-01   1.1333333e+00   8.9390266e+00
   9.1515152e-01   1.1575758e+00   8.9112580e+00
   9.1515152e-01   1.1818182e+00   8.8829017e+00
   9.1515152e-01   1.2060606e+00   8.8539578e+00
   9.1515152e-01   1.2303030e+00   8.8244261e+00
   9.1515152e-01   1.2545455e+00   8.7943067e+00
   9.1515152e-01   1.2787879e+00   8.7635996e+00
   9.1515152e-01   1.3030303e+00   8.7323049e+00
   9.1515152e-01   1.3272727e+00   8.7004224e+00
   9.1515152e-01   1.3515152e+00   8.6679522e+00
   9.1515152e-01   1.3757576e+00   8.6348944e+00
   9.1515152e-01   1.4000000e+00   8.6012489e+00
   9.1515152e-01   1.4242424e+00   8.5670156e+00
   9.1515152e-01   1.4484848e+00   8.5321947e+00
   9.1515152e-01   1.4727273e+00   8.4967860e+00
   9.1515152e-01   1.4969697e+00   8.4607897e+00
   9.1515152e-01   1.5212121e+00   8.4242057e+00
   9.1515152e-01   1.5454545e+00   8.3870340e+00
   9.1515152e-01   1.5696970e+00   8.3492746e+00
   9.1515152e-01   1.5939394e+00   8.3109275e+00
   9.1515152e-01   1.6181818e+00   8.2719927e+00
   9.1515152e-01   1.6424242e+00   8.2324702e+00
   9.1515152e-01   1.6666667e+00   8.1923600e+00
   9.1515152e-01   1.6909091e+00   8.1516621e+00
   9.1515152e-01   1.7151515e+00   8.1103765e+00
   9.1515152e-01   1.7393939e+00   8.0685032e+00
   9.1515152e-01   1.7636364e+00   8.0260422e+00
   9.1515152e-01   1.7878788e+00   7.9829936e+00
   9.1515152e-01   1.8121212e+00   7.9393572e+00
   9.1515152e-01   1.8363636e+00   7.8951331e+00
   9.1515152e-01   1.8606061e+00   7.8503214e+00
   9.1515152e-01   1.8848485e+00   7.8049219e+00
   9.1515152e-01   1.9090909e+00   7.7589348e+00
   9.1515152e-01   1.9333333e+00   7.7123600e+00
   9.1515152e-01   1.9575758e+00   7.6651974e+00
   9.1515152e-01   1.9818182e+00   7.6174472e+00
   9.1515152e-01   2.0060606e+00   7.5691093e+00
   9.1515152e-01   2.0303030e+00   7.5201837e+00
   9.1515152e-01   2.0545455e+00   7.4706703e+00
   9.1515152e-01   2.0787879e+00   7.4205693e+00
   9.1515152e-01   2.1030303e+00   7.3698806e+00
   9.1515152e-01   2.1272727e+00   7.3186042e+00
   9.1515152e-01   2.1515152e+00   7.2667401e+00
   9.1515152e-01   2.1757576e+00   7.2142883e+00
   9.1515152e-01   2.2000000e+00   7.1612489e+00
   9.3939394e-01  -2.0000000e-01   9.5387695e+00
   9.3939394e-01  -1.7575758e-01   9.5433242e+00
   9.3939394e-01  -1.5151515e-01   9.5472911e+00
   9.3939394e-01  -1.2727273e-01   9.5506703e+00
   9.3939394e-01  -1.0303030e-01   9.5534619e+00
   9.3939394e-01  -7.8787879e-02   9.5556657e+00
   9.3939394e-01  -5.4545455e-02   9.5572819e+00
   9.3939394e-01  -3.0303030e-02   9.5583104e+00
   9.3939394e-01  -6.0606061e-03   9.5587511e+00
   9.3939394e-01   1.8181818e-02   9.5586042e+00
   9.3939394e-01   4.2424242e-02   9.5578696e+00
   9.3939394e-01   6.6666667e-02   9.5565473e+00
   9.3939394e-01   9.0909091e-02   9.5546373e+00
   9.3939394e-01   1.1515152e-01   9.5521396e+00
   9.3939394e-01   1.3939394e-01   9.5490542e+00
   9.3939394e-01   1.6363636e-01   9.5453811e+00
   9.3939394e-01   1.8787879e-01   9.5411203e+00
   9.3939394e-01   2.1212121e-01   9.5362718e+00
   9.3939394e-01   2.3636364e-01   9.5308356e+00
   9.3939394e-01   2.6060606e-01   9.5248118e+00
   9.3939394e-01   2.8484848e-01   9.5182002e+00
   9.3939394e-01   3.0909091e-01   9.5110009e+00
   9.3939394e-01   3.3333333e-01   9.5032140e+00
   9.3939394e-01   3.5757576e-01   9.4948393e+00
   9.3939394e-01   3.8181818e-01   9.4858770e+00
   9.3939394e-01   4.0606061e-01   9.4763269e+00
   9.3939394e-01   4.3030303e-01   9.4661892e+00
   9.3939394e-01   4.5454545e-01   9.4554637e+00
   9.3939394e-01   4.7878788e-01   9.4441506e+00
   9.3939394e-01   5.0303030e-01   9.4322498e+00
   9.3939394e-01   5.2727273e-01   9.4197612e+00
   9.3939394e-01   5.5151515e-01   9.4066850e+00
   9.3939394e-01   5.7575758e-01   9.3930211e+00
   9.3939394e-01   6.0000000e-01   9.3787695e+00
   9.3939394e-01   6.2424242e-01   9.3639302e+00
   9.3939394e-01   6.4848485e-01   9.3485032e+00
   9.3939394e-01   6.7272727e-01   9.3324885e+00
   9.3939394e-01   6.9696970e-01   9.3158861e+00
   9.3939394e-01   7.2121212e-01   9.2986961e+00
   9.3939394e-01   7.4545455e-01   9.2809183e+00
   9.3939394e-01   7.6969697e-01   9.2625528e+00
   9.3939394e-01   7.9393939e-01   9.2435996e+00
   9.3939394e-01   8.1818182e-01   9.2240588e+00
   9.3939394e-01   8.4242424e-01   9.2039302e+00
   9.3939394e-01   8.6666667e-01   9.1832140e+00
   9.3939394e-01   8.9090909e-01   9.1619100e+00
   9.3939394e-01   9.1515152e-01   9.1400184e+00
   9.3939394e-01   9.3939394e-01   9.1175390e+00
   9.3939394e-01   9.6363636e-01   9.0944720e+00
   9.3939394e-01   9.8787879e-01   9.0708173e+00
   9.3939394e-01   1.0121212e+00   9.0465748e+00
   9.3939394e-01   1.0363636e+00   9.0217447e+00
   9.3939394e-01   1.0606061e+00   8.9963269e+00
   9.3939394e-01   1.0848485e+00   8.9703214e+00
   9.3939394e-01   1.1090909e+00   8.9437282e+00
   9.3939394e-01   1.1333333e+00   8.9165473e+00
   9.3939394e-01   1.1575758e+00   8.8887787e+00
   9.3939394e-01   1.1818182e+00   8.8604224e+00
   9.3939394e-01   1.2060606e+00   8.8314784e+00
   9.3939394e-01   1.2303030e+00   8.8019467e+00
   9.3939394e-01   1.2545455e+00   8.7718274e+00
   9.3939394e-01   1.2787879e+00   8.7411203e+00
   9.3939394e-01   1.3030303e+00   8.7098255e+00
   9.3939394e-01   1.3272727e+00   8.6779431e+00
   9.3939394e-01   1.3515152e+00   8.6454729e+00
   9.3939394e-01   1.3757576e+00   8.6124151e+00
   9.3939394e-01   1.4000000e+00   8.5787695e+00
   9.3939394e-01   1.4242424e+00   8.5445363e+00
   9.3939394e-01   1.4484848e+00   8.5097153e+00
   9.3939394e-01   1.4727273e+00   8.4743067e+00
   9.3939394e-01   1.4969697e+00   8.4383104e+00
   9.3939394e-01   1.5212121e+00   8.4017264e+00
   9.3939394e-01   1.5454545e+00   8.3645546e+00
   9.3939394e-01   1.5696970e+00   8.3267952e+00
   9.3939394e-01   1.5939394e+00   8.2884481e+00
   9.3939394e-01   1.6181818e+00   8.2495133e+00
   9.3939394e-01   1.6424242e+00   8.2099908e+00
   9.3939394e-01   1.6666667e+00   8.1698806e+00
   9.3939394e-01   1.6909091e+00   8.1291827e+00
   9.3939394e-01   1.7151515e+00   8.0878972e+00
   9.3939394e-01   1.7393939e+00   8.0460239e+00
   9.3939394e-01   1.7636364e+00   8.0035629e+00
   9.3939394e-01   1.7878788e+00   7.9605142e+00
   9.3939394e-01   1.8121212e+00   7.9168779e+00
   9.3939394e-01   1.8363636e+00   7.8726538e+00
   9.3939394e-01   1.8606061e+00   7.8278421e+00
   9.3939394e-01   1.8848485e+00   7.7824426e+00
   9.3939394e-01   1.9090909e+00   7.7364555e+00
   9.3939394e-01   1.9333333e+00   7.6898806e+00
   9.3939394e-01   1.9575758e+00   7.6427181e+00
   9.3939394e-01   1.9818182e+00   7.5949679e+00
   9.3939394e-01   2.0060606e+00   7.5466299e+00
   9.3939394e-01   2.0303030e+00   7.4977043e+00
   9.3939394e-01   2.0545455e+00   7.4481910e+00
   9.3939394e-01   2.0787879e+00   7.3980900e+00
   9.3939394e-01   2.1030303e+00   7.3474013e+00
   9.3939394e-01   2.1272727e+00   7.2961249e+00
   9.3939394e-01   2.1515152e+00   7.2442608e+00
   9.3939394e-01   2.1757576e+00   7.1918090e+00
   9.3939394e-01   2.2000000e+00   7.1387695e+00
   9.6363636e-01  -2.0000000e-01   9.5157025e+00
   9.6363636e-01  -1.7575758e-01   9.5202571e+00
   9.6363636e-01  -1.5151515e-01   9.5242241e+00
   9.6363636e-01  -1.2727273e-01   9.5276033e+00
   9.6363636e-01  -1.0303030e-01   9.5303949e+00
   9.6363636e-01  -7.8787879e-02   9.5325987e+00
   9.6363636e-01  -5.4545455e-02   9.5342149e+00
   9.6363636e-01  -3.0303030e-02   9.5352433e+00
   9.6363636e-01  -6.0606061e-03   9.5356841e+00
   9.6363636e-01   1.8181818e-02   9.5355372e+00
   9.6363636e-01   4.2424242e-02   9.5348026e+00
   9.6363636e-01   6.6666667e-02   9.5334803e+00
   9.6363636e-01   9.0909091e-02   9.5315702e+00
   9.6363636e-01   1.1515152e-01   9.5290725e+00
   9.6363636e-01   1.3939394e-01   9.5259871e+00
   9.6363636e-01   1.6363636e-01   9.5223140e+00
   9.6363636e-01   1.8787879e-01   9.5180533e+00
   9.6363636e-01   2.1212121e-01   9.5132048e+00
   9.6363636e-01   2.3636364e-01   9.5077686e+00
   9.6363636e-01   2.6060606e-01   9.5017447e+00
   9.6363636e-01   2.8484848e-01   9.4951331e+00
   9.6363636e-01   3.0909091e-01   9.4879339e+00
   9.6363636e-01   3.3333333e-01   9.4801469e+00
   9.6363636e-01   3.5757576e-01   9.4717723e+00
   9.6363636e-01   3.8181818e-01   9.4628099e+00
   9.6363636e-01   4.0606061e-01   9.4532599e+00
   9.6363636e-01   4.3030303e-01   9.4431221e+00
   9.6363636e-01   4.5454545e-01   9.4323967e+00
   9.6363636e-01   4.7878788e-01   9.4210836e+00
   9.6363636e-01   5.0303030e-01   9.4091827e+00
   9.6363636e-01   5.2727273e-01   9.3966942e+00
   9.6363636e-01   5.5151515e-01   9.3836180e+00
   9.6363636e-01   5.7575758e-01   9.3699541e+00
   9.6363636e-01   6.0000000e-01   9.3557025e+00
   9.6363636e-01   6.2424242e-01   9.3408632e+00
   9.6363636e-01   6.4848485e-01   9.3254362e+00
   9.6363636e-01   6.7272727e-01   9.3094215e+00
   9.6363636e-01   6.9696970e-01   9.2928191e+00
   9.6363636e-01   7.2121212e-01   9.2756290e+00
   9.6363636e-01   7.4545455e-01   9.2578512e+00
   9.6363636e-01   7.6969697e-01   9.2394858e+00
   9.6363636e-01   7.9393939e-01   9.2205326e+00
   9.6363636e-01   8.1818182e-01   9.2009917e+00
   9.6363636e-01   8.4242424e-01   9.1808632e+00
   9.6363636e-01   8.6666667e-01   9.1601469e+00
   9.6363636e-01   8.9090909e-01   9.1388430e+00
   9.6363636e-01   9.1515152e-01   9.1169513e+00
   9.6363636e-01   9.3939394e-01   9.0944720e+00
   9.6363636e-01   9.6363636e-01   9.0714050e+00
   9.6363636e-01   9.8787879e-01   9.0477502e+00
   9.6363636e-01   1.0121212e+00   9.0235078e+00
   9.6363636e-01   1.0363636e+00   8.9986777e+00
   9.6363636e-01   1.0606061e+00   8.9732599e+00
   9.6363636e-01   1.0848485e+00   8.9472544e+00
   9.6363636e-01   1.1090909e+00   8.9206612e+00
   9.6363636e-01   1.1333333e+00   8.8934803e+00
   9.6363636e-01   1.1575758e+00   8.8657117e+00
   9.6363636e-01   1.1818182e+00   8.8373554e+00
   9.6363636e-01   1.2060606e+00   8.8084114e+00
   9.6363636e-01   1.2303030e+00   8.7788797e+00
   9.6363636e-01   1.2545455e+00   8.7487603e+00
   9.6363636e-01   1.2787879e+00   8.7180533e+00
   9.6363636e-01   1.3030303e+00   8.6867585e+00
   9.6363636e-01   1.3272727e+00   8.6548760e+00
   9.6363636e-01   1.3515152e+00   8.6224059e+00
   9.6363636e-01   1.3757576e+00   8.5893480e+00
   9.6363636e-01   1.4000000e+00   8.5557025e+00
   9.6363636e-01   1.4242424e+00   8.5214692e+00
   9.6363636e-01   1.4484848e+00   8.4866483e+00
   9.6363636e-01   1.4727273e+00   8.4512397e+00
   9.6363636e-01   1.4969697e+00   8.4152433e+00
   9.6363636e-01   1.5212121e+00   8.3786593e+00
   9.6363636e-01   1.5454545e+00   8.3414876e+00
   9.6363636e-01   1.5696970e+00   8.3037282e+00
   9.6363636e-01   1.5939394e+00   8.2653811e+00
   9.6363636e-01   1.6181818e+00   8.2264463e+00
   9.6363636e-01   1.6424242e+00   8.1869238e+00
   9.6363636e-01   1.6666667e+00   8.1468136e+00
   9.6363636e-01   1.6909091e+00   8.1061157e+00
   9.6363636e-01   1.7151515e+00   8.0648301e+00
   9.6363636e-01   1.7393939e+00   8.0229568e+00
   9.6363636e-01   1.7636364e+00   7.9804959e+00
   9.6363636e-01   1.7878788e+00   7.9374472e+00
   9.6363636e-01   1.8121212e+00   7.8938108e+00
   9.6363636e-01   1.8363636e+00   7.8495868e+00
   9.6363636e-01   1.8606061e+00   7.8047750e+00
   9.6363636e-01   1.8848485e+00   7.7593756e+00
   9.6363636e-01   1.9090909e+00   7.7133884e+00
   9.6363636e-01   1.9333333e+00   7.6668136e+00
   9.6363636e-01   1.9575758e+00   7.6196511e+00
   9.6363636e-01   1.9818182e+00   7.5719008e+00
   9.6363636e-01   2.0060606e+00   7.5235629e+00
   9.6363636e-01   2.0303030e+00   7.4746373e+00
   9.6363636e-01   2.0545455e+00   7.4251240e+00
   9.6363636e-01   2.0787879e+00   7.3750230e+00
   9.6363636e-01   2.1030303e+00   7.3243343e+00
   9.6363636e-01   2.1272727e+00   7.2730579e+00
   9.6363636e-01   2.1515152e+00   7.2211938e+00
   9.6363636e-01   2.1757576e+00   7.1687420e+00
   9.6363636e-01   2.2000000e+00   7.1157025e+00
   9.8787879e-01  -2.0000000e-01   9.4920478e+00
   9.8787879e-01  -1.7575758e-01   9.4966024e+00
   9.8787879e-01  -1.5151515e-01   9.5005693e+00
   9.8787879e-01  -1.2727273e-01   9.5039486e+00
   9.8787879e-01  -1.0303030e-01   9.5067401e+00
   9.8787879e-01  -7.8787879e-02   9.5089440e+00
   9.8787879e-01  -5.4545455e-02   9.5105601e+00
   9.8787879e-01  -3.0303030e-02   9.5115886e+00
   9.8787879e-01  -6.0606061e-03   9.5120294e+00
   9.8787879e-01   1.8181818e-02   9.5118825e+00
   9.8787879e-01   4.2424242e-02   9.5111478e+00
   9.8787879e-01   6.6666667e-02   9.5098255e+00
   9.8787879e-01   9.0909091e-02   9.5079155e+00
   9.8787879e-01   1.1515152e-01   9.5054178e+00
   9.8787879e-01   1.3939394e-01   9.5023324e+00
   9.8787879e-01   1.6363636e-01   9.4986593e+00
   9.8787879e-01   1.8787879e-01   9.4943985e+00
   9.8787879e-01   2.1212121e-01   9.4895500e+00
   9.8787879e-01   2.3636364e-01   9.4841139e+00
   9.8787879e-01   2.6060606e-01   9.4780900e+00
   9.8787879e-01   2.8484848e-01   9.4714784e+00
   9.8787879e-01   3.0909091e-01   9.4642792e+00
   9.8787879e-01   3.3333333e-01   9.4564922e+00
   9.8787879e-01   3.5757576e-01   9.4481175e+00
   9.8787879e-01   3.8181818e-01   9.4391552e+00
   9.8787879e-01   4.0606061e-01   9.4296051e+00
   9.8787879e-01   4.3030303e-01   9.4194674e+00
   9.8787879e-01   4.5454545e-01   9.4087420e+00
   9.8787879e-01   4.7878788e-01   9.3974288e+00
   9.8787879e-01   5.0303030e-01   9.3855280e+00
   9.8787879e-01   5.2727273e-01   9.3730395e+00
   9.8787879e-01   5.5151515e-01   9.3599633e+00
   9.8787879e-01   5.7575758e-01   9.3462994e+00
   9.8787879e-01   6.0000000e-01   9.3320478e+00
   9.8787879e-01   6.2424242e-01   9.3172084e+00
   9.8787879e-01   6.4848485e-01   9.3017815e+00
   9.8787879e-01   6.7272727e-01   9.2857668e+00
   9.8787879e-01   6.9696970e-01   9.2691644e+00
   9.8787879e-01   7.2121212e-01   9.2519743e+00
   9.8787879e-01   7.4545455e-01   9.2341965e+00
   9.8787879e-01   7.6969697e-01   9.2158310e+00
   9.8787879e-01   7.9393939e-01   9.1968779e+00
   9.8787879e-01   8.1818182e-01   9.1773370e+00
   9.8787879e-01   8.4242424e-01   9.1572084e+00
   9.8787879e-01   8.6666667e-01   9.1364922e+00
   9.8787879e-01   8.9090909e-01   9.1151882e+00
   9.8787879e-01   9.1515152e-01   9.0932966e+00
   9.8787879e-01   9.3939394e-01   9.0708173e+00
   9.8787879e-01   9.6363636e-01   9.0477502e+00
   9.8787879e-01   9.8787879e-01   9.0240955e+00
   9.8787879e-01   1.0121212e+00   8.9998531e+00
   9.8787879e-01   1.0363636e+00   8.9750230e+00
   9.8787879e-01   1.0606061e+00   8.9496051e+00
   9.8787879e-01   1.0848485e+00   8.9235996e+00
   9.8787879e-01   1.1090909e+00   8.8970064e+00
   9.8787879e-01   1.1333333e+00   8.8698255e+00
   9.8787879e-01   1.1575758e+00   8.8420569e+00
   9.8787879e-01   1.1818182e+00   8.8137006e+00
   9.8787879e-01   1.2060606e+00   8.7847567e+00
   9.8787879e-01   1.2303030e+00   8.7552250e+00
   9.8787879e-01   1.2545455e+00   8.7251056e+00
   9.8787879e-01   1.2787879e+00   8.6943985e+00
   9.8787879e-01   1.3030303e+00   8.6631038e+00
   9.8787879e-01   1.3272727e+00   8.6312213e+00
   9.8787879e-01   1.3515152e+00   8.5987511e+00
   9.8787879e-01   1.3757576e+00   8.5656933e+00
   9.8787879e-01   1.4000000e+00   8.5320478e+00
   9.8787879e-01   1.4242424e+00   8.4978145e+00
   9.8787879e-01   1.4484848e+00   8.4629936e+00
   9.8787879e-01   1.4727273e+00   8.4275849e+00
   9.8787879e-01   1.4969697e+00   8.3915886e+00
   9.8787879e-01   1.5212121e+00   8.3550046e+00
   9.8787879e-01   1.5454545e+00   8.3178329e+00
   9.8787879e-01   1.5696970e+00   8.2800735e+00
   9.8787879e-01   1.5939394e+00   8.2417264e+00
   9.8787879e-01   1.6181818e+00   8.2027916e+00
   9.8787879e-01   1.6424242e+00   8.1632691e+00
   9.8787879e-01   1.6666667e+00   8.1231589e+00
   9.8787879e-01   1.6909091e+00   8.0824610e+00
   9.8787879e-01   1.7151515e+00   8.0411754e+00
   9.8787879e-01   1.7393939e+00   7.9993021e+00
   9.8787879e-01   1.7636364e+00   7.9568411e+00
   9.8787879e-01   1.7878788e+00   7.9137925e+00
   9.8787879e-01   1.8121212e+00   7.8701561e+00
   9.8787879e-01   1.8363636e+00   7.8259320e+00
   9.8787879e-01   1.8606061e+00   7.7811203e+00
   9.8787879e-01   1.8848485e+00   7.7357208e+00
   9.8787879e-01   1.9090909e+00   7.6897337e+00
   9.8787879e-01   1.9333333e+00   7.6431589e+00
   9.8787879e-01   1.9575758e+00   7.5959963e+00
   9.8787879e-01   1.9818182e+00   7.5482461e+00
   9.8787879e-01   2.0060606e+00   7.4999082e+00
   9.8787879e-01   2.0303030e+00   7.4509826e+00
   9.8787879e-01   2.0545455e+00   7.4014692e+00
   9.8787879e-01   2.0787879e+00   7.3513682e+00
   9.8787879e-01   2.1030303e+00   7.3006795e+00
   9.8787879e-01   2.1272727e+00   7.2494031e+00
   9.8787879e-01   2.1515152e+00   7.1975390e+00
   9.8787879e-01   2.1757576e+00   7.1450872e+00
   9.8787879e-01   2.2000000e+00   7.0920478e+00
   1.0121212e+00  -2.0000000e-01   9.4678053e+00
   1.0121212e+00  -1.7575758e-01   9.4723600e+00
   1.0121212e+00  -1.5151515e-01   9.4763269e+00
   1.0121212e+00  -1.2727273e-01   9.4797062e+00
   1.0121212e+00  -1.0303030e-01   9.4824977e+00
   1.0121212e+00  -7.8787879e-02   9.4847016e+00
   1.0121212e+00  -5.4545455e-02   9.4863177e+00
   1.0121212e+00  -3.0303030e-02   9.4873462e+00
   1.0121212e+00  -6.0606061e-03   9.4877870e+00
   1.0121212e+00   1.8181818e-02   9.4876400e+00
   1.0121212e+00   4.2424242e-02   9.4869054e+00
   1.0121212e+00   6.6666667e-02   9.4855831e+00
   1.0121212e+00   9.0909091e-02   9.4836731e+00
   1.0121212e+00   1.1515152e-01   9.4811754e+00
   1.0121212e+00   1.3939394e-01   9.4780900e+00
   1.0121212e+00   1.6363636e-01   9.4744169e+00
   1.0121212e+00   1.8787879e-01   9.4701561e+00
   1.0121212e+00   2.1212121e-01   9.4653076e+00
   1.0121212e+00   2.3636364e-01   9.4598714e+00
   1.0121212e+00   2.6060606e-01   9.4538476e+00
   1.0121212e+00   2.8484848e-01   9.4472360e+00
   1.0121212e+00   3.0909091e-01   9.4400367e+00
   1.0121212e+00   3.3333333e-01   9.4322498e+00
   1.0121212e+00   3.5757576e-01   9.4238751e+00
   1.0121212e+00   3.8181818e-01   9.4149128e+00
   1.0121212e+00   4.0606061e-01   9.4053627e+00
   1.0121212e+00   4.3030303e-01   9.3952250e+00
   1.0121212e+00   4.5454545e-01   9.3844995e+00
   1.0121212e+00   4.7878788e-01   9.3731864e+00
   1.0121212e+00   5.0303030e-01   9.3612856e+00
   1.0121212e+00   5.2727273e-01   9.3487971e+00
   1.0121212e+00   5.5151515e-01   9.3357208e+00
   1.0121212e+00   5.7575758e-01   9.3220569e+00
   1.0121212e+00   6.0000000e-01   9.3078053e+00
   1.0121212e+00   6.2424242e-01   9.2929660e+00
   1.0121212e+00   6.4848485e-01   9.2775390e+00
   1.0121212e+00   6.7272727e-01   9.2615243e+00
   1.0121212e+00   6.9696970e-01   9.2449219e+00
   1.0121212e+00   7.2121212e-01   9.2277319e+00
   1.0121212e+00   7.4545455e-01   9.2099541e+00
   1.0121212e+00   7.6969697e-01   9.1915886e+00
   1.0121212e+00   7.9393939e-01   9.1726354e+00
   1.0121212e+00   8.1818182e-01   9.1530946e+00
   1.0121212e+00   8.4242424e-01   9.1329660e+00
   1.0121212e+00   8.6666667e-01   9.1122498e+00
   1.0121212e+00   8.9090909e-01   9.0909458e+00
   1.0121212e+00   9.1515152e-01   9.0690542e+00
   1.0121212e+00   9.3939394e-01   9.0465748e+00
   1.0121212e+00   9.6363636e-01   9.0235078e+00
   1.0121212e+00   9.8787879e-01   8.9998531e+00
   1.0121212e+00   1.0121212e+00   8.9756107e+00
   1.0121212e+00   1.0363636e+00   8.9507805e+00
   1.0121212e+00   1.0606061e+00   8.9253627e+00
   1.0121212e+00   1.0848485e+00   8.8993572e+00
   1.0121212e+00   1.1090909e+00   8.8727640e+00
   1.0121212e+00   1.1333333e+00   8.8455831e+00
   1.0121212e+00   1.1575758e+00   8.8178145e+00
   1.0121212e+00   1.1818182e+00   8.7894582e+00
   1.0121212e+00   1.2060606e+00   8.7605142e+00
   1.0121212e+00   1.2303030e+00   8.7309826e+00
   1.0121212e+00   1.2545455e+00   8.7008632e+00
   1.0121212e+00   1.2787879e+00   8.6701561e+00
   1.0121212e+00   1.3030303e+00   8.6388613e+00
   1.0121212e+00   1.3272727e+00   8.6069789e+00
   1.0121212e+00   1.3515152e+00   8.5745087e+00
   1.0121212e+00   1.3757576e+00   8.5414509e+00
   1.0121212e+00   1.4000000e+00   8.5078053e+00
   1.0121212e+00   1.4242424e+00   8.4735721e+00
   1.0121212e+00   1.4484848e+00   8.4387511e+00
   1.0121212e+00   1.4727273e+00   8.4033425e+00
   1.0121212e+00   1.4969697e+00   8.3673462e+00
   1.0121212e+00   1.5212121e+00   8.3307622e+00
   1.0121212e+00   1.5454545e+00   8.2935904e+00
   1.0121212e+00   1.5696970e+00   8.2558310e+00
   1.0121212e+00   1.5939394e+00   8.2174839e+00
   1.0121212e+00   1.6181818e+00   8.1785491e+00
   1.0121212e+00   1.6424242e+00   8.1390266e+00
   1.0121212e+00   1.6666667e+00   8.0989164e+00
   1.0121212e+00   1.6909091e+00   8.0582185e+00
   1.0121212e+00   1.7151515e+00   8.0169330e+00
   1.0121212e+00   1.7393939e+00   7.9750597e+00
   1.0121212e+00   1.7636364e+00   7.9325987e+00
   1.0121212e+00   1.7878788e+00   7.8895500e+00
   1.0121212e+00   1.8121212e+00   7.8459137e+00
   1.0121212e+00   1.8363636e+00   7.8016896e+00
   1.0121212e+00   1.8606061e+00   7.7568779e+00
   1.0121212e+00   1.8848485e+00   7.7114784e+00
   1.0121212e+00   1.9090909e+00   7.6654913e+00
   1.0121212e+00   1.9333333e+00   7.6189164e+00
   1.0121212e+00   1.9575758e+00   7.5717539e+00
   1.0121212e+00   1.9818182e+00   7.5240037e+00
   1.0121212e+00   2.0060606e+00   7.4756657e+00
   1.0121212e+00   2.0303030e+00   7.4267401e+00
   1.0121212e+00   2.0545455e+00   7.3772268e+00
   1.0121212e+00   2.0787879e+00   7.3271258e+00
   1.0121212e+00   2.1030303e+00   7.2764371e+00
   1.0121212e+00   2.1272727e+00   7.2251607e+00
   1.0121212e+00   2.1515152e+00   7.1732966e+00
   1.0121212e+00   2.1757576e+00   7.1208448e+00
   1.0121212e+00   2.2000000e+00   7.0678053e+00
   1.0363636e+00  -2.0000000e-01   9.4429752e+00
   1.0363636e+00  -1.7575758e-01   9.4475298e+00
   1.0363636e+00  -1.5151515e-01   9.4514968e+00
   1.0363636e+00  -1.2727273e-01   9.4548760e+00
   1.0363636e+00  -1.0303030e-01   9.4576676e+00
   1.0363636e+00  -7.8787879e-02   9.4598714e+00
   1.0363636e+00  -5.4545455e-02   9.4614876e+00
   1.0363636e+00  -3.0303030e-02   9.4625161e+00
   1.0363636e+00  -6.0606061e-03   9.4629568e+00
   1.0363636e+00   1.8181818e-02   9.4628099e+00
   1.0363636e+00   4.2424242e-02   9.4620753e+00
   1.0363636e+00   6.6666667e-02   9.4607530e+00
   1.0363636e+00   9.0909091e-02   9.4588430e+00
   1.0363636e+00   1.1515152e-01   9.4563453e+00
   1.0363636e+00   1.3939394e-01   9.4532599e+00
   1.0363636e+00   1.6363636e-01   9.4495868e+00
   1.0363636e+00   1.8787879e-01   9.4453260e+00
   1.0363636e+00   2.1212121e-01   9.4404775e+00
   1.0363636e+00   2.3636364e-01   9.4350413e+00
   1.0363636e+00   2.6060606e-01   9.4290174e+00
   1.0363636e+00   2.8484848e-01   9.4224059e+00
   1.0363636e+00   3.0909091e-01   9.4152066e+00
   1.0363636e+00   3.3333333e-01   9.4074197e+00
   1.0363636e+00   3.5757576e-01   9.3990450e+00
   1.0363636e+00   3.8181818e-01   9.3900826e+00
   1.0363636e+00   4.0606061e-01   9.3805326e+00
   1.0363636e+00   4.3030303e-01   9.3703949e+00
   1.0363636e+00   4.5454545e-01   9.3596694e+00
   1.0363636e+00   4.7878788e-01   9.3483563e+00
   1.0363636e+00   5.0303030e-01   9.3364555e+00
   1.0363636e+00   5.2727273e-01   9.3239669e+00
   1.0363636e+00   5.5151515e-01   9.3108907e+00
   1.0363636e+00   5.7575758e-01   9.2972268e+00
   1.0363636e+00   6.0000000e-01   9.2829752e+00
   1.0363636e+00   6.2424242e-01   9.2681359e+00
   1.0363636e+00   6.4848485e-01   9.2527089e+00
   1.0363636e+00   6.7272727e-01   9.2366942e+00
   1.0363636e+00   6.9696970e-01   9.2200918e+00
   1.0363636e+00   7.2121212e-01   9.2029017e+00
   1.0363636e+00   7.4545455e-01   9.1851240e+00
   1.0363636e+00   7.6969697e-01   9.1667585e+00
   1.0363636e+00   7.9393939e-01   9.1478053e+00
   1.0363636e+00   8.1818182e-01   9.1282645e+00
   1.0363636e+00   8.4242424e-01   9.1081359e+00
   1.0363636e+00   8.6666667e-01   9.0874197e+00
   1.0363636e+00   8.9090909e-01   9.0661157e+00
   1.0363636e+00   9.1515152e-01   9.0442241e+00
   1.0363636e+00   9.3939394e-01   9.0217447e+00
   1.0363636e+00   9.6363636e-01   8.9986777e+00
   1.0363636e+00   9.8787879e-01   8.9750230e+00
   1.0363636e+00   1.0121212e+00   8.9507805e+00
   1.0363636e+00   1.0363636e+00   8.9259504e+00
   1.0363636e+00   1.0606061e+00   8.9005326e+00
   1.0363636e+00   1.0848485e+00   8.8745271e+00
   1.0363636e+00   1.1090909e+00   8.8479339e+00
   1.0363636e+00   1.1333333e+00   8.8207530e+00
   1.0363636e+00   1.1575758e+00   8.7929844e+00
   1.0363636e+00   1.1818182e+00   8.7646281e+00
   1.0363636e+00   1.2060606e+00   8.7356841e+00
   1.0363636e+00   1.2303030e+00   8.7061524e+00
   1.0363636e+00   1.2545455e+00   8.6760331e+00
   1.0363636e+00   1.2787879e+00   8.6453260e+00
   1.0363636e+00   1.3030303e+00   8.6140312e+00
   1.0363636e+00   1.3272727e+00   8.5821488e+00
   1.0363636e+00   1.3515152e+00   8.5496786e+00
   1.0363636e+00   1.3757576e+00   8.5166208e+00
   1.0363636e+00   1.4000000e+00   8.4829752e+00
   1.0363636e+00   1.4242424e+00   8.4487420e+00
   1.0363636e+00   1.4484848e+00   8.4139210e+00
   1.0363636e+00   1.4727273e+00   8.3785124e+00
   1.0363636e+00   1.4969697e+00   8.3425161e+00
   1.0363636e+00   1.5212121e+00   8.3059320e+00
   1.0363636e+00   1.5454545e+00   8.2687603e+00
   1.0363636e+00   1.5696970e+00   8.2310009e+00
   1.0363636e+00   1.5939394e+00   8.1926538e+00
   1.0363636e+00   1.6181818e+00   8.1537190e+00
   1.0363636e+00   1.6424242e+00   8.1141965e+00
   1.0363636e+00   1.6666667e+00   8.0740863e+00
   1.0363636e+00   1.6909091e+00   8.0333884e+00
   1.0363636e+00   1.7151515e+00   7.9921028e+00
   1.0363636e+00   1.7393939e+00   7.9502296e+00
   1.0363636e+00   1.7636364e+00   7.9077686e+00
   1.0363636e+00   1.7878788e+00   7.8647199e+00
   1.0363636e+00   1.8121212e+00   7.8210836e+00
   1.0363636e+00   1.8363636e+00   7.7768595e+00
   1.0363636e+00   1.8606061e+00   7.7320478e+00
   1.0363636e+00   1.8848485e+00   7.6866483e+00
   1.0363636e+00   1.9090909e+00   7.6406612e+00
   1.0363636e+00   1.9333333e+00   7.5940863e+00
   1.0363636e+00   1.9575758e+00   7.5469238e+00
   1.0363636e+00   1.9818182e+00   7.4991736e+00
   1.0363636e+00   2.0060606e+00   7.4508356e+00
   1.0363636e+00   2.0303030e+00   7.4019100e+00
   1.0363636e+00   2.0545455e+00   7.3523967e+00
   1.0363636e+00   2.0787879e+00   7.3022957e+00
   1.0363636e+00   2.1030303e+00   7.2516070e+00
   1.0363636e+00   2.1272727e+00   7.2003306e+00
   1.0363636e+00   2.1515152e+00   7.1484665e+00
   1.0363636e+00   2.1757576e+00   7.0960147e+00
   1.0363636e+00   2.2000000e+00   7.0429752e+00
   1.0606061e+00  -2.0000000e-01   9.4175574e+00
   1.0606061e+00  -1.7575758e-01   9.4221120e+00
   1.0606061e+00  -1.5151515e-01   9.4260790e+00
   1.0606061e+00  -1.2727273e-01   9.4294582e+00
   1.0606061e+00  -1.0303030e-01   9.4322498e+00
   1.0606061e+00  -7.8787879e-02   9.4344536e+00
   1.0606061e+00  -5.4545455e-02   9.4360698e+00
   1.0606061e+00  -3.0303030e-02   9.4370983e+00
   1.0606061e+00  -6.0606061e-03   9.4375390e+00
   1.0606061e+00   1.8181818e-02   9.4373921e+00
   1.0606061e+00   4.2424242e-02   9.4366575e+00
   1.0606061e+00   6.6666667e-02   9.4353352e+00
   1.0606061e+00   9.0909091e-02   9.4334252e+00
   1.0606061e+00   1.1515152e-01   9.4309275e+00
   1.0606061e+00   1.3939394e-01   9.4278421e+00
   1.0606061e+00   1.6363636e-01   9.4241690e+00
   1.0606061e+00   1.8787879e-01   9.4199082e+00
   1.0606061e+00   2.1212121e-01   9.4150597e+00
   1.0606061e+00   2.3636364e-01   9.4096235e+00
   1.0606061e+00   2.6060606e-01   9.4035996e+00
   1.0606061e+00   2.8484848e-01   9.3969881e+00
   1.0606061e+00   3.0909091e-01   9.3897888e+00
   1.0606061e+00   3.3333333e-01   9.3820018e+00
   1.0606061e+00   3.5757576e-01   9.3736272e+00
   1.0606061e+00   3.8181818e-01   9.3646648e+00
   1.0606061e+00   4.0606061e-01   9.3551148e+00
   1.0606061e+00   4.3030303e-01   9.3449770e+00
   1.0606061e+00   4.5454545e-01   9.3342516e+00
   1.0606061e+00   4.7878788e-01   9.3229385e+00
   1.0606061e+00   5.0303030e-01   9.3110376e+00
   1.0606061e+00   5.2727273e-01   9.2985491e+00
   1.0606061e+00   5.5151515e-01   9.2854729e+00
   1.0606061e+00   5.7575758e-01   9.2718090e+00
   1.0606061e+00   6.0000000e-01   9.2575574e+00
   1.0606061e+00   6.2424242e-01   9.2427181e+00
   1.0606061e+00   6.4848485e-01   9.2272911e+00
   1.0606061e+00   6.7272727e-01   9.2112764e+00
   1.0606061e+00   6.9696970e-01   9.1946740e+00
   1.0606061e+00   7.2121212e-01   9.1774839e+00
   1.0606061e+00   7.4545455e-01   9.1597062e+00
   1.0606061e+00   7.6969697e-01   9.1413407e+00
   1.0606061e+00   7.9393939e-01   9.1223875e+00
   1.0606061e+00   8.1818182e-01   9.1028466e+00
   1.0606061e+00   8.4242424e-01   9.0827181e+00
   1.0606061e+00   8.6666667e-01   9.0620018e+00
   1.0606061e+00   8.9090909e-01   9.0406979e+00
   1.0606061e+00   9.1515152e-01   9.0188062e+00
   1.0606061e+00   9.3939394e-01   8.9963269e+00
   1.0606061e+00   9.6363636e-01   8.9732599e+00
   1.0606061e+00   9.8787879e-01   8.9496051e+00
   1.0606061e+00   1.0121212e+00   8.9253627e+00
   1.0606061e+00   1.0363636e+00   8.9005326e+00
   1.0606061e+00   1.0606061e+00   8.8751148e+00
   1.0606061e+00   1.0848485e+00   8.8491093e+00
   1.0606061e+00   1.1090909e+00   8.8225161e+00
   1.0606061e+00   1.1333333e+00   8.7953352e+00
   1.0606061e+00   1.1575758e+00   8.7675666e+00
   1.0606061e+00   1.1818182e+00   8.7392103e+00
   1.0606061e+00   1.2060606e+00   8.7102663e+00
   1.0606061e+00   1.2303030e+00   8.6807346e+00
   1.0606061e+00   1.2545455e+00   8.6506152e+00
   1.0606061e+00   1.2787879e+00   8.6199082e+00
   1.0606061e+00   1.3030303e+00   8.5886134e+00
   1.0606061e+00   1.3272727e+00   8.5567309e+00
   1.0606061e+00   1.3515152e+00   8.5242608e+00
   1.0606061e+00   1.3757576e+00   8.4912029e+00
   1.0606061e+00   1.4000000e+00   8.4575574e+00
   1.0606061e+00   1.4242424e+00   8.4233242e+00
   1.0606061e+00   1.4484848e+00   8.3885032e+00
   1.0606061e+00   1.4727273e+00   8.3530946e+00
   1.0606061e+00   1.4969697e+00   8.3170983e+00
   1.0606061e+00   1.5212121e+00   8.2805142e+00
   1.0606061e+00   1.5454545e+00   8.2433425e+00
   1.0606061e+00   1.5696970e+00   8.2055831e+00
   1.0606061e+00   1.5939394e+00   8.1672360e+00
   1.0606061e+00   1.6181818e+00   8.1283012e+00
   1.0606061e+00   1.6424242e+00   8.0887787e+00
   1.0606061e+00   1.6666667e+00   8.0486685e+00
   1.0606061e+00   1.6909091e+00   8.0079706e+00
   1.0606061e+00   1.7151515e+00   7.9666850e+00
   1.0606061e+00   1.7393939e+00   7.9248118e+00
   1.0606061e+00   1.7636364e+00   7.8823508e+00
   1.0606061e+00   1.7878788e+00   7.8393021e+00
   1.0606061e+00   1.8121212e+00   7.7956657e+00
   1.0606061e+00   1.8363636e+00   7.7514417e+00
   1.0606061e+00   1.8606061e+00   7.7066299e+00
   1.0606061e+00   1.8848485e+00   7.6612305e+00
   1.0606061e+00   1.9090909e+00   7.6152433e+00
   1.0606061e+00   1.9333333e+00   7.5686685e+00
   1.0606061e+00   1.9575758e+00   7.5215060e+00
   1.0606061e+00   1.9818182e+00   7.4737557e+00
   1.0606061e+00   2.0060606e+00   7.4254178e+00
   1.0606061e+00   2.0303030e+00   7.3764922e+00
   1.0606061e+00   2.0545455e+00   7.3269789e+00
   1.0606061e+00   2.0787879e+00   7.2768779e+00
   1.0606061e+00   2.1030303e+00   7.2261892e+00
   1.0606061e+00   2.1272727e+00   7.1749128e+00
   1.0606061e+00   2.1515152e+00   7.1230487e+00
   1.0606061e+00   2.1757576e+00   7.0705969e+00
   1.0606061e+00   2.2000000e+00   7.0175574e+00
   1.0848485e+00  -2.0000000e-01   9.3915519e+00
   1.0848485e+00  -1.7575758e-01   9.3961065e+00
   1.0848485e+00  -1.5151515e-01   9.4000735e+00
   1.0848485e+00  -1.2727273e-01   9.4034527e+00
   1.0848485e+00  -1.0303030e-01   9.4062443e+00
   1.0848485e+00  -7.8787879e-02   9.4084481e+00
   1.0848485e+00  -5.4545455e-02   9.4100643e+00
   1.0848485e+00  -3.0303030e-02   9.4110927e+00
   1.0848485e+00  -6.0606061e-03   9.4115335e+00
   1.0848485e+00   1.8181818e-02   9.4113866e+00
   1.0848485e+00   4.2424242e-02   9.4106520e+00
   1.0848485e+00   6.6666667e-02   9.4093297e+00
   1.0848485e+00   9.0909091e-02   9.4074197e+00
   1.0848485e+00   1.1515152e-01   9.4049219e+00
   1.0848485e+00   1.3939394e-01   9.4018365e+00
   1.0848485e+00   1.6363636e-01   9.3981635e+00
   1.0848485e+00   1.8787879e-01   9.3939027e+00
   1.0848485e+00   2.1212121e-01   9.3890542e+00
   1.0848485e+00   2.3636364e-01   9.3836180e+00
   1.0848485e+00   2.6060606e-01   9.3775941e+00
   1.0848485e+00   2.8484848e-01   9.3709826e+00
   1.0848485e+00   3.0909091e-01   9.3637833e+00
   1.0848485e+00   3.3333333e-01   9.3559963e+00
   1.0848485e+00   3.5757576e-01   9.3476217e+00
   1.0848485e+00   3.8181818e-01   9.3386593e+00
   1.0848485e+00   4.0606061e-01   9.3291093e+00
   1.0848485e+00   4.3030303e-01   9.3189715e+00
   1.0848485e+00   4.5454545e-01   9.3082461e+00
   1.0848485e+00   4.7878788e-01   9.2969330e+00
   1.0848485e+00   5.0303030e-01   9.2850321e+00
   1.0848485e+00   5.2727273e-01   9.2725436e+00
   1.0848485e+00   5.5151515e-01   9.2594674e+00
   1.0848485e+00   5.7575758e-01   9.2458035e+00
   1.0848485e+00   6.0000000e-01   9.2315519e+00
   1.0848485e+00   6.2424242e-01   9.2167126e+00
   1.0848485e+00   6.4848485e-01   9.2012856e+00
   1.0848485e+00   6.7272727e-01   9.1852709e+00
   1.0848485e+00   6.9696970e-01   9.1686685e+00
   1.0848485e+00   7.2121212e-01   9.1514784e+00
   1.0848485e+00   7.4545455e-01   9.1337006e+00
   1.0848485e+00   7.6969697e-01   9.1153352e+00
   1.0848485e+00   7.9393939e-01   9.0963820e+00
   1.0848485e+00   8.1818182e-01   9.0768411e+00
   1.0848485e+00   8.4242424e-01   9.0567126e+00
   1.0848485e+00   8.6666667e-01   9.0359963e+00
   1.0848485e+00   8.9090909e-01   9.0146924e+00
   1.0848485e+00   9.1515152e-01   8.9928007e+00
   1.0848485e+00   9.3939394e-01   8.9703214e+00
   1.0848485e+00   9.6363636e-01   8.9472544e+00
   1.0848485e+00   9.8787879e-01   8.9235996e+00
   1.0848485e+00   1.0121212e+00   8.8993572e+00
   1.0848485e+00   1.0363636e+00   8.8745271e+00
   1.0848485e+00   1.0606061e+00   8.8491093e+00
   1.0848485e+00   1.0848485e+00   8.8231038e+00
   1.0848485e+00   1.1090909e+00   8.7965106e+00
   1.0848485e+00   1.1333333e+00   8.7693297e+00
   1.0848485e+00   1.1575758e+00   8.7415611e+00
   1.0848485e+00   1.1818182e+00   8.7132048e+00
   1.0848485e+00   1.2060606e+00   8.6842608e+00
   1.0848485e+00   1.2303030e+00   8.6547291e+00
   1.0848485e+00   1.2545455e+00   8.6246097e+00
   1.0848485e+00   1.2787879e+00   8.5939027e+00
   1.0848485e+00   1.3030303e+00   8.5626079e+00
   1.0848485e+00   1.3272727e+00   8.5307254e+00
   1.0848485e+00   1.3515152e+00   8.4982553e+00
   1.0848485e+00   1.3757576e+00   8.4651974e+00
   1.0848485e+00   1.4000000e+00   8.4315519e+00
   1.0848485e+00   1.4242424e+00   8.3973186e+00
   1.0848485e+00   1.4484848e+00   8.3624977e+00
   1.0848485e+00   1.4727273e+00   8.3270891e+00
   1.0848485e+00   1.4969697e+00   8.2910927e+00
   1.0848485e+00   1.5212121e+00   8.2545087e+00
   1.0848485e+00   1.5454545e+00   8.2173370e+00
   1.0848485e+00   1.5696970e+00   8.1795776e+00
   1.0848485e+00   1.5939394e+00   8.1412305e+00
   1.0848485e+00   1.6181818e+00   8.1022957e+00
   1.0848485e+00   1.6424242e+00   8.0627732e+00
   1.0848485e+00   1.6666667e+00   8.0226630e+00
   1.0848485e+00   1.6909091e+00   7.9819651e+00
   1.0848485e+00   1.7151515e+00   7.9406795e+00
   1.0848485e+00   1.7393939e+00   7.8988062e+00
   1.0848485e+00   1.7636364e+00   7.8563453e+00
   1.0848485e+00   1.7878788e+00   7.8132966e+00
   1.0848485e+00   1.8121212e+00   7.7696602e+00
   1.0848485e+00   1.8363636e+00   7.7254362e+00
   1.0848485e+00   1.8606061e+00   7.6806244e+00
   1.0848485e+00   1.8848485e+00   7.6352250e+00
   1.0848485e+00   1.9090909e+00   7.5892378e+00
   1.0848485e+00   1.9333333e+00   7.5426630e+00
   1.0848485e+00   1.9575758e+00   7.4955005e+00
   1.0848485e+00   1.9818182e+00   7.4477502e+00
   1.0848485e+00   2.0060606e+00   7.3994123e+00
   1.0848485e+00   2.0303030e+00   7.3504867e+00
   1.0848485e+00   2.0545455e+00   7.3009734e+00
   1.0848485e+00   2.0787879e+00   7.2508724e+00
   1.0848485e+00   2.1030303e+00   7.2001837e+00
   1.0848485e+00   2.1272727e+00   7.1489073e+00
   1.0848485e+00   2.1515152e+00   7.0970432e+00
   1.0848485e+00   2.1757576e+00   7.0445914e+00
   1.0848485e+00   2.2000000e+00   6.9915519e+00
   1.1090909e+00  -2.0000000e-01   9.3649587e+00
   1.1090909e+00  -1.7575758e-01   9.3695133e+00
   1.1090909e+00  -1.5151515e-01   9.3734803e+00
   1.1090909e+00  -1.2727273e-01   9.3768595e+00
   1.1090909e+00  -1.0303030e-01   9.3796511e+00
   1.1090909e+00  -7.8787879e-02   9.3818549e+00
   1.1090909e+00  -5.4545455e-02   9.3834711e+00
   1.1090909e+00  -3.0303030e-02   9.3844995e+00
   1.1090909e+00  -6.0606061e-03   9.3849403e+00
   1.1090909e+00   1.8181818e-02   9.3847934e+00
   1.1090909e+00   4.2424242e-02   9.3840588e+00
   1.1090909e+00   6.6666667e-02   9.3827365e+00
   1.1090909e+00   9.0909091e-02   9.3808264e+00
   1.1090909e+00   1.1515152e-01   9.3783287e+00
   1.1090909e+00   1.3939394e-01   9.3752433e+00
   1.1090909e+00   1.6363636e-01   9.3715702e+00
   1.1090909e+00   1.8787879e-01   9.3673095e+00
   1.1090909e+00   2.1212121e-01   9.3624610e+00
   1.1090909e+00   2.3636364e-01   9.3570248e+00
   1.1090909e+00   2.6060606e-01   9.3510009e+00
   1.1090909e+00   2.8484848e-01   9.3443893e+00
   1.1090909e+00   3.0909091e-01   9.3371901e+00
   1.1090909e+00   3.3333333e-01   9.3294031e+00
   1.1090909e+00   3.5757576e-01   9.3210285e+00
   1.1090909e+00   3.8181818e-01   9.3120661e+00
   1.1090909e+00   4.0606061e-01   9.3025161e+00
   1.1090909e+00   4.3030303e-01   9.2923783e+00
   1.1090909e+00   4.5454545e-01   9.2816529e+00
   1.1090909e+00   4.7878788e-01   9.2703398e+00
   1.1090909e+00   5.0303030e-01   9.2584389e+00
   1.1090909e+00   5.2727273e-01   9.2459504e+00
   1.1090909e+00   5.5151515e-01   9.2328742e+00
   1.1090909e+00   5.7575758e-01   9.2192103e+00
   1.1090909e+00   6.0000000e-01   9.2049587e+00
   1.1090909e+00   6.2424242e-01   9.1901194e+00
   1.1090909e+00   6.4848485e-01   9.1746924e+00
   1.1090909e+00   6.7272727e-01   9.1586777e+00
   1.1090909e+00   6.9696970e-01   9.1420753e+00
   1.1090909e+00   7.2121212e-01   9.1248852e+00
   1.1090909e+00   7.4545455e-01   9.1071074e+00
   1.1090909e+00   7.6969697e-01   9.0887420e+00
   1.1090909e+00   7.9393939e-01   9.0697888e+00
   1.1090909e+00   8.1818182e-01   9.0502479e+00
   1.1090909e+00   8.4242424e-01   9.0301194e+00
   1.1090909e+00   8.6666667e-01   9.0094031e+00
   1.1090909e+00   8.9090909e-01   8.9880992e+00
   1.1090909e+00   9.1515152e-01   8.9662075e+00
   1.1090909e+00   9.3939394e-01   8.9437282e+00
   1.1090909e+00   9.6363636e-01   8.9206612e+00
   1.1090909e+00   9.8787879e-01   8.8970064e+00
   1.1090909e+00   1.0121212e+00   8.8727640e+00
   1.1090909e+00   1.0363636e+00   8.8479339e+00
   1.1090909e+00   1.0606061e+00   8.8225161e+00
   1.1090909e+00   1.0848485e+00   8.7965106e+00
   1.1090909e+00   1.1090909e+00   8.7699174e+00
   1.1090909e+00   1.1333333e+00   8.7427365e+00
   1.1090909e+00   1.1575758e+00   8.7149679e+00
   1.1090909e+00   1.1818182e+00   8.6866116e+00
   1.1090909e+00   1.2060606e+00   8.6576676e+00
   1.1090909e+00   1.2303030e+00   8.6281359e+00
   1.1090909e+00   1.2545455e+00   8.5980165e+00
   1.1090909e+00   1.2787879e+00   8.5673095e+00
   1.1090909e+00   1.3030303e+00   8.5360147e+00
   1.1090909e+00   1.3272727e+00   8.5041322e+00
   1.1090909e+00   1.3515152e+00   8.4716621e+00
   1.1090909e+00   1.3757576e+00   8.4386042e+00
   1.1090909e+00   1.4000000e+00   8.4049587e+00
   1.1090909e+00   1.4242424e+00   8.3707254e+00
   1.1090909e+00   1.4484848e+00   8.3359045e+00
   1.1090909e+00   1.4727273e+00   8.3004959e+00
   1.1090909e+00   1.4969697e+00   8.2644995e+00
   1.1090909e+00   1.5212121e+00   8.2279155e+00
   1.1090909e+00   1.5454545e+00   8.1907438e+00
   1.1090909e+00   1.5696970e+00   8.1529844e+00
   1.1090909e+00   1.5939394e+00   8.1146373e+00
   1.1090909e+00   1.6181818e+00   8.0757025e+00
   1.1090909e+00   1.6424242e+00   8.0361800e+00
   1.1090909e+00   1.6666667e+00   7.9960698e+00
   1.1090909e+00   1.6909091e+00   7.9553719e+00
   1.1090909e+00   1.7151515e+00   7.9140863e+00
   1.1090909e+00   1.7393939e+00   7.8722130e+00
   1.1090909e+00   1.7636364e+00   7.8297521e+00
   1.1090909e+00   1.7878788e+00   7.7867034e+00
   1.1090909e+00   1.8121212e+00   7.7430670e+00
   1.1090909e+00   1.8363636e+00   7.6988430e+00
   1.1090909e+00   1.8606061e+00   7.6540312e+00
   1.1090909e+00   1.8848485e+00   7.6086318e+00
   1.1090909e+00   1.9090909e+00   7.5626446e+00
   1.1090909e+00   1.9333333e+00   7.5160698e+00
   1.1090909e+00   1.9575758e+00   7.4689073e+00
   1.1090909e+00   1.9818182e+00   7.4211570e+00
   1.1090909e+00   2.0060606e+00   7.3728191e+00
   1.1090909e+00   2.0303030e+00   7.3238935e+00
   1.1090909e+00   2.0545455e+00   7.2743802e+00
   1.1090909e+00   2.0787879e+00   7.2242792e+00
   1.1090909e+00   2.1030303e+00   7.1735904e+00
   1.1090909e+00   2.1272727e+00   7.1223140e+00
   1.1090909e+00   2.1515152e+00   7.0704500e+00
   1.1090909e+00   2.1757576e+00   7.0179982e+00
   1.1090909e+00   2.2000000e+00   6.9649587e+00
   1.1333333e+00  -2.0000000e-01   9.3377778e+00
   1.1333333e+00  -1.7575758e-01   9.3423324e+00
   1.1333333e+00  -1.5151515e-01   9.3462994e+00
   1.1333333e+00  -1.2727273e-01   9.3496786e+00
   1.1333333e+00  -1.0303030e-01   9.3524702e+00
   1.1333333e+00  -7.8787879e-02   9.3546740e+00
   1.1333333e+00  -5.4545455e-02   9.3562902e+00
   1.1333333e+00  -3.0303030e-02   9.3573186e+00
   1.1333333e+00  -6.0606061e-03   9.3577594e+00
   1.1333333e+00   1.8181818e-02   9.3576125e+00
   1.1333333e+00   4.2424242e-02   9.3568779e+00
   1.1333333e+00   6.6666667e-02   9.3555556e+00
   1.1333333e+00   9.0909091e-02   9.3536455e+00
   1.1333333e+00   1.1515152e-01   9.3511478e+00
   1.1333333e+00   1.3939394e-01   9.3480624e+00
   1.1333333e+00   1.6363636e-01   9.3443893e+00
   1.1333333e+00   1.8787879e-01   9.3401286e+00
   1.1333333e+00   2.1212121e-01   9.3352801e+00
   1.1333333e+00   2.3636364e-01   9.3298439e+00
   1.1333333e+00   2.6060606e-01   9.3238200e+00
   1.1333333e+00   2.8484848e-01   9.3172084e+00
   1.1333333e+00   3.0909091e-01   9.3100092e+00
   1.1333333e+00   3.3333333e-01   9.3022222e+00
   1.1333333e+00   3.5757576e-01   9.2938476e+00
   1.1333333e+00   3.8181818e-01   9.2848852e+00
   1.1333333e+00   4.0606061e-01   9.2753352e+00
   1.1333333e+00   4.3030303e-01   9.2651974e+00
   1.1333333e+00   4.5454545e-01   9.2544720e+00
   1.1333333e+00   4.7878788e-01   9.2431589e+00
   1.1333333e+00   5.0303030e-01   9.2312580e+00
   1.1333333e+00   5.2727273e-01   9.2187695e+00
   1.1333333e+00   5.5151515e-01   9.2056933e+00
   1.1333333e+00   5.7575758e-01   9.1920294e+00
   1.1333333e+00   6.0000000e-01   9.1777778e+00
   1.1333333e+00   6.2424242e-01   9.1629385e+00
   1.1333333e+00   6.4848485e-01   9.1475115e+00
   1.1333333e+00   6.7272727e-01   9.1314968e+00
   1.1333333e+00   6.9696970e-01   9.1148944e+00
   1.1333333e+00   7.2121212e-01   9.0977043e+00
   1.1333333e+00   7.4545455e-01   9.0799265e+00
   1.1333333e+00   7.6969697e-01   9.0615611e+00
   1.1333333e+00   7.9393939e-01   9.0426079e+00
   1.1333333e+00   8.1818182e-01   9.0230670e+00
   1.1333333e+00   8.4242424e-01   9.0029385e+00
   1.1333333e+00   8.6666667e-01   8.9822222e+00
   1.1333333e+00   8.9090909e-01   8.9609183e+00
   1.1333333e+00   9.1515152e-01   8.9390266e+00
   1.1333333e+00   9.3939394e-01   8.9165473e+00
   1.1333333e+00   9.6363636e-01   8.8934803e+00
   1.1333333e+00   9.8787879e-01   8.8698255e+00
   1.1333333e+00   1.0121212e+00   8.8455831e+00
   1.1333333e+00   1.0363636e+00   8.8207530e+00
   1.1333333e+00   1.0606061e+00   8.7953352e+00
   1.1333333e+00   1.0848485e+00   8.7693297e+00
   1.1333333e+00   1.1090909e+00   8.7427365e+00
   1.1333333e+00   1.1333333e+00   8.7155556e+00
   1.1333333e+00   1.1575758e+00   8.6877870e+00
   1.1333333e+00   1.1818182e+00   8.6594307e+00
   1.1333333e+00   1.2060606e+00   8.6304867e+00
   1.1333333e+00   1.2303030e+00   8.6009550e+00
   1.1333333e+00   1.2545455e+00   8.5708356e+00
   1.1333333e+00   1.2787879e+00   8.5401286e+00
   1.1333333e+00   1.3030303e+00   8.5088338e+00
   1.1333333e+00   1.3272727e+00   8.4769513e+00
   1.1333333e+00   1.3515152e+00   8.4444812e+00
   1.1333333e+00   1.3757576e+00   8.4114233e+00
   1.1333333e+00   1.4000000e+00   8.3777778e+00
   1.1333333e+00   1.4242424e+00   8.3435445e+00
   1.1333333e+00   1.4484848e+00   8.3087236e+00
   1.1333333e+00   1.4727273e+00   8.2733150e+00
   1.1333333e+00   1.4969697e+00   8.2373186e+00
   1.1333333e+00   1.5212121e+00   8.2007346e+00
   1.1333333e+00   1.5454545e+00   8.1635629e+00
   1.1333333e+00   1.5696970e+00   8.1258035e+00
   1.1333333e+00   1.5939394e+00   8.0874564e+00
   1.1333333e+00   1.6181818e+00   8.0485216e+00
   1.1333333e+00   1.6424242e+00   8.0089991e+00
   1.1333333e+00   1.6666667e+00   7.9688889e+00
   1.1333333e+00   1.6909091e+00   7.9281910e+00
   1.1333333e+00   1.7151515e+00   7.8869054e+00
   1.1333333e+00   1.7393939e+00   7.8450321e+00
   1.1333333e+00   1.7636364e+00   7.8025712e+00
   1.1333333e+00   1.7878788e+00   7.7595225e+00
   1.1333333e+00   1.8121212e+00   7.7158861e+00
   1.1333333e+00   1.8363636e+00   7.6716621e+00
   1.1333333e+00   1.8606061e+00   7.6268503e+00
   1.1333333e+00   1.8848485e+00   7.5814509e+00
   1.1333333e+00   1.9090909e+00   7.5354637e+00
   1.1333333e+00   1.9333333e+00   7.4888889e+00
   1.1333333e+00   1.9575758e+00   7.4417264e+00
   1.1333333e+00   1.9818182e+00   7.3939761e+00
   1.1333333e+00   2.0060606e+00   7.3456382e+00
   1.1333333e+00   2.0303030e+00   7.2967126e+00
   1.1333333e+00   2.0545455e+00   7.2471993e+00
   1.1333333e+00   2.0787879e+00   7.1970983e+00
   1.1333333e+00   2.1030303e+00   7.1464096e+00
   1.1333333e+00   2.1272727e+00   7.0951331e+00
   1.1333333e+00   2.1515152e+00   7.0432691e+00
   1.1333333e+00   2.1757576e+00   6.9908173e+00
   1.1333333e+00   2.2000000e+00   6.9377778e+00
   1.1575758e+00  -2.0000000e-01   9.3100092e+00
   1.1575758e+00  -1.7575758e-01   9.3145638e+00
   1.1575758e+00  -1.5151515e-01   9.3185308e+00
   1.1575758e+00  -1.2727273e-01   9.3219100e+00
   1.1575758e+00  -1.0303030e-01   9.3247016e+00
   1.1575758e+00  -7.8787879e-02   9.3269054e+00
   1.1575758e+00  -5.4545455e-02   9.3285216e+00
   1.1575758e+00  -3.0303030e-02   9.3295500e+00
   1.1575758e+00  -6.0606061e-03   9.3299908e+00
   1.1575758e+00   1.8181818e-02   9.3298439e+00
   1.1575758e+00   4.2424242e-02   9.3291093e+00
   1.1575758e+00   6.6666667e-02   9.3277870e+00
   1.1575758e+00   9.0909091e-02   9.3258770e+00
   1.1575758e+00   1.1515152e-01   9.3233792e+00
   1.1575758e+00   1.3939394e-01   9.3202938e+00
   1.1575758e+00   1.6363636e-01   9.3166208e+00
   1.1575758e+00   1.8787879e-01   9.3123600e+00
   1.1575758e+00   2.1212121e-01   9.3075115e+00
   1.1575758e+00   2.3636364e-01   9.3020753e+00
   1.1575758e+00   2.6060606e-01   9.2960514e+00
   1.1575758e+00   2.8484848e-01   9.2894399e+00
   1.1575758e+00   3.0909091e-01   9.2822406e+00
   1.1575758e+00   3.3333333e-01   9.2744536e+00
   1.1575758e+00   3.5757576e-01   9.2660790e+00
   1.1575758e+00   3.8181818e-01   9.2571166e+00
   1.1575758e+00   4.0606061e-01   9.2475666e+00
   1.1575758e+00   4.3030303e-01   9.2374288e+00
   1.1575758e+00   4.5454545e-01   9.2267034e+00
   1.1575758e+00   4.7878788e-01   9.2153903e+00
   1.1575758e+00   5.0303030e-01   9.2034894e+00
   1.1575758e+00   5.2727273e-01   9.1910009e+00
   1.1575758e+00   5.5151515e-01   9.1779247e+00
   1.1575758e+00   5.7575758e-01   9.1642608e+00
   1.1575758e+00   6.0000000e-01   9.1500092e+00
   1.1575758e+00   6.2424242e-01   9.1351699e+00
   1.1575758e+00   6.4848485e-01   9.1197429e+00
   1.1575758e+00   6.7272727e-01   9.1037282e+00
   1.1575758e+00   6.9696970e-01   9.0871258e+00
   1.1575758e+00   7.2121212e-01   9.0699357e+00
   1.1575758e+00   7.4545455e-01   9.0521579e+00
   1.1575758e+00   7.6969697e-01   9.0337925e+00
   1.1575758e+00   7.9393939e-01   9.0148393e+00
   1.1575758e+00   8.1818182e-01   8.9952984e+00
   1.1575758e+00   8.4242424e-01   8.9751699e+00
   1.1575758e+00   8.6666667e-01   8.9544536e+00
   1.1575758e+00   8.9090909e-01   8.9331497e+00
   1.1575758e+00   9.1515152e-01   8.9112580e+00
   1.1575758e+00   9.3939394e-01   8.8887787e+00
   1.1575758e+00   9.6363636e-01   8.8657117e+00
   1.1575758e+00   9.8787879e-01   8.8420569e+00
   1.1575758e+00   1.0121212e+00   8.8178145e+00
   1.1575758e+00   1.0363636e+00   8.7929844e+00
   1.1575758e+00   1.0606061e+00   8.7675666e+00
   1.1575758e+00   1.0848485e+00   8.7415611e+00
   1.1575758e+00   1.1090909e+00   8.7149679e+00
   1.1575758e+00   1.1333333e+00   8.6877870e+00
   1.1575758e+00   1.1575758e+00   8.6600184e+00
   1.1575758e+00   1.1818182e+00   8.6316621e+00
   1.1575758e+00   1.2060606e+00   8.6027181e+00
   1.1575758e+00   1.2303030e+00   8.5731864e+00
   1.1575758e+00   1.2545455e+00   8.5430670e+00
   1.1575758e+00   1.2787879e+00   8.5123600e+00
   1.1575758e+00   1.3030303e+00   8.4810652e+00
   1.1575758e+00   1.3272727e+00   8.4491827e+00
   1.1575758e+00   1.3515152e+00   8.4167126e+00
   1.1575758e+00   1.3757576e+00   8.3836547e+00
   1.1575758e+00   1.4000000e+00   8.3500092e+00
   1.1575758e+00   1.4242424e+00   8.3157759e+00
   1.1575758e+00   1.4484848e+00   8.2809550e+00
   1.1575758e+00   1.4727273e+00   8.2455464e+00
   1.1575758e+00   1.4969697e+00   8.2095500e+00
   1.1575758e+00   1.5212121e+00   8.1729660e+00
   1.1575758e+00   1.5454545e+00   8.1357943e+00
   1.1575758e+00   1.5696970e+00   8.0980349e+00
   1.1575758e+00   1.5939394e+00   8.0596878e+00
   1.1575758e+00   1.6181818e+00   8.0207530e+00
   1.1575758e+00   1.6424242e+00   7.9812305e+00
   1.1575758e+00   1.6666667e+00   7.9411203e+00
   1.1575758e+00   1.6909091e+00   7.9004224e+00
   1.1575758e+00   1.7151515e+00   7.8591368e+00
   1.1575758e+00   1.7393939e+00   7.8172635e+00
   1.1575758e+00   1.7636364e+00   7.7748026e+00
   1.1575758e+00   1.7878788e+00   7.7317539e+00
   1.1575758e+00   1.8121212e+00   7.6881175e+00
   1.1575758e+00   1.8363636e+00   7.6438935e+00
   1.1575758e+00   1.8606061e+00   7.5990817e+00
   1.1575758e+00   1.8848485e+00   7.5536823e+00
   1.1575758e+00   1.9090909e+00   7.5076951e+00
   1.1575758e+00   1.9333333e+00   7.4611203e+00
   1.1575758e+00   1.9575758e+00   7.4139578e+00
   1.1575758e+00   1.9818182e+00   7.3662075e+00
   1.1575758e+00   2.0060606e+00   7.3178696e+00
   1.1575758e+00   2.0303030e+00   7.2689440e+00
   1.1575758e+00   2.0545455e+00   7.2194307e+00
   1.1575758e+00   2.0787879e+00   7.1693297e+00
   1.1575758e+00   2.1030303e+00   7.1186410e+00
   1.1575758e+00   2.1272727e+00   7.0673646e+00
   1.1575758e+00   2.1515152e+00   7.0155005e+00
   1.1575758e+00   2.1757576e+00   6.9630487e+00
   1.1575758e+00   2.2000000e+00   6.9100092e+00
   1.1818182e+00  -2.0000000e-01   9.2816529e+00
   1.1818182e+00  -1.7575758e-01   9.2862075e+00
   1.1818182e+00  -1.5151515e-01   9.2901745e+00
   1.1818182e+00  -1.2727273e-01   9.2935537e+00
   1.1818182e+00  -1.0303030e-01   9.2963453e+00
   1.1818182e+00  -7.8787879e-02   9.2985491e+00
   1.1818182e+00  -5.4545455e-02   9.3001653e+00
   1.1818182e+00  -3.0303030e-02   9.3011938e+00
   1.1818182e+00  -6.0606061e-03   9.3016345e+00
   1.1818182e+00   1.8181818e-02   9.3014876e+00
   1.1818182e+00   4.2424242e-02   9.3007530e+00
   1.1818182e+00   6.6666667e-02   9.2994307e+00
   1.1818182e+00   9.0909091e-02   9.2975207e+00
   1.1818182e+00   1.1515152e-01   9.2950230e+00
   1.1818182e+00   1.3939394e-01   9.2919376e+00
   1.1818182e+00   1.6363636e-01   9.2882645e+00
   1.1818182e+00   1.8787879e-01   9.2840037e+00
   1.1818182e+00   2.1212121e-01   9.2791552e+00
   1.1818182e+00   2.3636364e-01   9.2737190e+00
   1.1818182e+00   2.6060606e-01   9.2676951e+00
   1.1818182e+00   2.8484848e-01   9.2610836e+00
   1.1818182e+00   3.0909091e-01   9.2538843e+00
   1.1818182e+00   3.3333333e-01   9.2460973e+00
   1.1818182e+00   3.5757576e-01   9.2377227e+00
   1.1818182e+00   3.8181818e-01   9.2287603e+00
   1.1818182e+00   4.0606061e-01   9.2192103e+00
   1.1818182e+00   4.3030303e-01   9.2090725e+00
   1.1818182e+00   4.5454545e-01   9.1983471e+00
   1.1818182e+00   4.7878788e-01   9.1870340e+00
   1.1818182e+00   5.0303030e-01   9.1751331e+00
   1.1818182e+00   5.2727273e-01   9.1626446e+00
   1.1818182e+00   5.5151515e-01   9.1495684e+00
   1.1818182e+00   5.7575758e-01   9.1359045e+00
   1.1818182e+00   6.0000000e-01   9.1216529e+00
   1.1818182e+00   6.2424242e-01   9.1068136e+00
   1.1818182e+00   6.4848485e-01   9.0913866e+00
   1.1818182e+00   6.7272727e-01   9.0753719e+00
   1.1818182e+00   6.9696970e-01   9.0587695e+00
   1.1818182e+00   7.2121212e-01   9.0415794e+00
   1.1818182e+00   7.4545455e-01   9.0238017e+00
   1.1818182e+00   7.6969697e-01   9.0054362e+00
   1.1818182e+00   7.9393939e-01   8.9864830e+00
   1.1818182e+00   8.1818182e-01   8.9669421e+00
   1.1818182e+00   8.4242424e-01   8.9468136e+00
   1.1818182e+00   8.6666667e-01   8.9260973e+00
   1.1818182e+00   8.9090909e-01   8.9047934e+00
   1.1818182e+00   9.1515152e-01   8.8829017e+00
   1.1818182e+00   9.3939394e-01   8.8604224e+00
   1.1818182e+00   9.6363636e-01   8.8373554e+00
   1.1818182e+00   9.8787879e-01   8.8137006e+00
   1.1818182e+00   1.0121212e+00   8.7894582e+00
   1.1818182e+00   1.0363636e+00   8.7646281e+00
   1.1818182e+00   1.0606061e+00   8.7392103e+00
   1.1818182e+00   1.0848485e+00   8.7132048e+00
   1.1818182e+00   1.1090909e+00   8.6866116e+00
   1.1818182e+00   1.1333333e+00   8.6594307e+00
   1.1818182e+00   1.1575758e+00   8.6316621e+00
   1.1818182e+00   1.1818182e+00   8.6033058e+00
   1.1818182e+00   1.2060606e+00   8.5743618e+00
   1.1818182e+00   1.2303030e+00   8.5448301e+00
   1.1818182e+00   1.2545455e+00   8.5147107e+00
   1.1818182e+00   1.2787879e+00   8.4840037e+00
   1.1818182e+00   1.3030303e+00   8.4527089e+00
   1.1818182e+00   1.3272727e+00   8.4208264e+00
   1.1818182e+00   1.3515152e+00   8.3883563e+00
   1.1818182e+00   1.3757576e+00   8.3552984e+00
   1.1818182e+00   1.4000000e+00   8.3216529e+00
   1.1818182e+00   1.4242424e+00   8.2874197e+00
   1.1818182e+00   1.4484848e+00   8.2525987e+00
   1.1818182e+00   1.4727273e+00   8.2171901e+00
   1.1818182e+00   1.4969697e+00   8.1811938e+00
   1.1818182e+00   1.5212121e+00   8.1446097e+00
   1.1818182e+00   1.5454545e+00   8.1074380e+00
   1.1818182e+00   1.5696970e+00   8.0696786e+00
   1.1818182e+00   1.5939394e+00   8.0313315e+00
   1.1818182e+00   1.6181818e+00   7.9923967e+00
   1.1818182e+00   1.6424242e+00   7.9528742e+00
   1.1818182e+00   1.6666667e+00   7.9127640e+00
   1.1818182e+00   1.6909091e+00   7.8720661e+00
   1.1818182e+00   1.7151515e+00   7.8307805e+00
   1.1818182e+00   1.7393939e+00   7.7889073e+00
   1.1818182e+00   1.7636364e+00   7.7464463e+00
   1.1818182e+00   1.7878788e+00   7.7033976e+00
   1.1818182e+00   1.8121212e+00   7.6597612e+00
   1.1818182e+00   1.8363636e+00   7.6155372e+00
   1.1818182e+00   1.8606061e+00   7.5707254e+00
   1.1818182e+00   1.8848485e+00   7.5253260e+00
   1.1818182e+00   1.9090909e+00   7.4793388e+00
   1.1818182e+00   1.9333333e+00   7.4327640e+00
   1.1818182e+00   1.9575758e+00   7.3856015e+00
   1.1818182e+00   1.9818182e+00   7.3378512e+00
   1.1818182e+00   2.0060606e+00   7.2895133e+00
   1.1818182e+00   2.0303030e+00   7.2405877e+00
   1.1818182e+00   2.0545455e+00   7.1910744e+00
   1.1818182e+00   2.0787879e+00   7.1409734e+00
   1.1818182e+00   2.1030303e+00   7.0902847e+00
   1.1818182e+00   2.1272727e+00   7.0390083e+00
   1.1818182e+00   2.1515152e+00   6.9871442e+00
   1.1818182e+00   2.1757576e+00   6.9346924e+00
   1.1818182e+00   2.2000000e+00   6.8816529e+00
   1.2060606e+00  -2.0000000e-01   9.2527089e+00
   1.2060606e+00  -1.7575758e-01   9.2572635e+00
   1.2060606e+00  -1.5151515e-01   9.2612305e+00
   1.2060606e+00  -1.2727273e-01   9.2646097e+00
   1.2060606e+00  -1.0303030e-01   9.2674013e+00
   1.2060606e+00  -7.8787879e-02   9.2696051e+00
   1.2060606e+00  -5.4545455e-02   9.2712213e+00
   1.2060606e+00  -3.0303030e-02   9.2722498e+00
   1.2060606e+00  -6.0606061e-03   9.2726905e+00
   1.2060606e+00   1.8181818e-02   9.2725436e+00
   1.2060606e+00   4.2424242e-02   9.2718090e+00
   1.2060606e+00   6.6666667e-02   9.2704867e+00
   1.2060606e+00   9.0909091e-02   9.2685767e+00
   1.2060606e+00   1.1515152e-01   9.2660790e+00
   1.2060606e+00   1.3939394e-01   9.2629936e+00
   1.2060606e+00   1.6363636e-01   9.2593205e+00
   1.2060606e+00   1.8787879e-01   9.2550597e+00
   1.2060606e+00   2.1212121e-01   9.2502112e+00
   1.2060606e+00   2.3636364e-01   9.2447750e+00
   1.2060606e+00   2.6060606e-01   9.2387511e+00
   1.2060606e+00   2.8484848e-01   9.2321396e+00
   1.2060606e+00   3.0909091e-01   9.2249403e+00
   1.2060606e+00   3.3333333e-01   9.2171534e+00
   1.2060606e+00   3.5757576e-01   9.2087787e+00
   1.2060606e+00   3.8181818e-01   9.1998163e+00
   1.2060606e+00   4.0606061e-01   9.1902663e+00
   1.2060606e+00   4.3030303e-01   9.1801286e+00
   1.2060606e+00   4.5454545e-01   9.1694031e+00
   1.2060606e+00   4.7878788e-01   9.1580900e+00
   1.2060606e+00   5.0303030e-01   9.1461892e+00
   1.2060606e+00   5.2727273e-01   9.1337006e+00
   1.2060606e+00   5.5151515e-01   9.1206244e+00
   1.2060606e+00   5.7575758e-01   9.1069605e+00
   1.2060606e+00   6.0000000e-01   9.0927089e+00
   1.2060606e+00   6.2424242e-01   9.0778696e+00
   1.2060606e+00   6.4848485e-01   9.0624426e+00
   1.2060606e+00   6.7272727e-01   9.0464279e+00
   1.2060606e+00   6.9696970e-01   9.0298255e+00
   1.2060606e+00   7.2121212e-01   9.0126354e+00
   1.2060606e+00   7.4545455e-01   8.9948577e+00
   1.2060606e+00   7.6969697e-01   8.9764922e+00
   1.2060606e+00   7.9393939e-01   8.9575390e+00
   1.2060606e+00   8.1818182e-01   8.9379982e+00
   1.2060606e+00   8.4242424e-01   8.9178696e+00
   1.2060606e+00   8.6666667e-01   8.8971534e+00
   1.2060606e+00   8.9090909e-01   8.8758494e+00
   1.2060606e+00   9.1515152e-01   8.8539578e+00
   1.2060606e+00   9.3939394e-01   8.8314784e+00
   1.2060606e+00   9.6363636e-01   8.8084114e+00
   1.2060606e+00   9.8787879e-01   8.7847567e+00
   1.2060606e+00   1.0121212e+00   8.7605142e+00
   1.2060606e+00   1.0363636e+00   8.7356841e+00
   1.2060606e+00   1.0606061e+00   8.7102663e+00
   1.2060606e+00   1.0848485e+00   8.6842608e+00
   1.2060606e+00   1.1090909e+00   8.6576676e+00
   1.2060606e+00   1.1333333e+00   8.6304867e+00
   1.2060606e+00   1.1575758e+00   8.6027181e+00
   1.2060606e+00   1.1818182e+00   8.5743618e+00
   1.2060606e+00   1.2060606e+00   8.5454178e+00
   1.2060606e+00   1.2303030e+00   8.5158861e+00
   1.2060606e+00   1.2545455e+00   8.4857668e+00
   1.2060606e+00   1.2787879e+00   8.4550597e+00
   1.2060606e+00   1.3030303e+00   8.4237649e+00
   1.2060606e+00   1.3272727e+00   8.3918825e+00
   1.2060606e+00   1.3515152e+00   8.3594123e+00
   1.2060606e+00   1.3757576e+00   8.3263545e+00
   1.2060606e+00   1.4000000e+00   8.2927089e+00
   1.2060606e+00   1.4242424e+00   8.2584757e+00
   1.2060606e+00   1.4484848e+00   8.2236547e+00
   1.2060606e+00   1.4727273e+00   8.1882461e+00
   1.2060606e+00   1.4969697e+00   8.1522498e+00
   1.2060606e+00   1.5212121e+00   8.1156657e+00
   1.2060606e+00   1.5454545e+00   8.0784940e+00
   1.2060606e+00   1.5696970e+00   8.0407346e+00
   1.2060606e+00   1.5939394e+00   8.0023875e+00
   1.2060606e+00   1.6181818e+00   7.9634527e+00
   1.2060606e+00   1.6424242e+00   7.9239302e+00
   1.2060606e+00   1.6666667e+00   7.8838200e+00
   1.2060606e+00   1.6909091e+00   7.8431221e+00
   1.2060606e+00   1.7151515e+00   7.8018365e+00
   1.2060606e+00   1.7393939e+00   7.7599633e+00
   1.2060606e+00   1.7636364e+00   7.7175023e+00
   1.2060606e+00   1.7878788e+00   7.6744536e+00
   1.2060606e+00   1.8121212e+00   7.6308173e+00
   1.2060606e+00   1.8363636e+00   7.5865932e+00
   1.2060606e+00   1.8606061e+00   7.5417815e+00
   1.2060606e+00   1.8848485e+00   7.4963820e+00
   1.2060606e+00   1.9090909e+00   7.4503949e+00
   1.2060606e+00   1.9333333e+00   7.4038200e+00
   1.2060606e+00   1.9575758e+00   7.3566575e+00
   1.2060606e+00   1.9818182e+00   7.3089073e+00
   1.2060606e+00   2.0060606e+00   7.2605693e+00
   1.2060606e+00   2.0303030e+00   7.2116437e+00
   1.2060606e+00   2.0545455e+00   7.1621304e+00
   1.2060606e+00   2.0787879e+00   7.1120294e+00
   1.2060606e+00   2.1030303e+00   7.0613407e+00
   1.2060606e+00   2.1272727e+00   7.0100643e+00
   1.2060606e+00   2.1515152e+00   6.9582002e+00
   1.2060606e+00   2.1757576e+00   6.9057484e+00
   1.2060606e+00   2.2000000e+00   6.8527089e+00
   1.2303030e+00  -2.0000000e-01   9.2231772e+00
   1.2303030e+00  -1.7575758e-01   9.2277319e+00
   1.2303030e+00  -1.5151515e-01   9.2316988e+00
   1.2303030e+00  -1.2727273e-01   9.2350781e+00
   1.2303030e+00  -1.0303030e-01   9.2378696e+00
   1.2303030e+00  -7.8787879e-02   9.2400735e+00
   1.2303030e+00  -5.4545455e-02   9.2416896e+00
   1.2303030e+00  -3.0303030e-02   9.2427181e+00
   1.2303030e+00  -6.0606061e-03   9.2431589e+00
   1.2303030e+00   1.8181818e-02   9.2430119e+00
   1.2303030e+00   4.2424242e-02   9.2422773e+00
   1.2303030e+00   6.6666667e-02   9.2409550e+00
   1.2303030e+00   9.0909091e-02   9.2390450e+00
   1.2303030e+00   1.1515152e-01   9.2365473e+00
   1.2303030e+00   1.3939394e-01   9.2334619e+00
   1.2303030e+00   1.6363636e-01   9.2297888e+00
   1.2303030e+00   1.8787879e-01   9.2255280e+00
   1.2303030e+00   2.1212121e-01   9.2206795e+00
   1.2303030e+00   2.3636364e-01   9.2152433e+00
   1.2303030e+00   2.6060606e-01   9.2092195e+00
   1.2303030e+00   2.8484848e-01   9.2026079e+00
   1.2303030e+00   3.0909091e-01   9.1954086e+00
   1.2303030e+00   3.3333333e-01   9.1876217e+00
   1.2303030e+00   3.5757576e-01   9.1792470e+00
   1.2303030e+00   3.8181818e-01   9.1702847e+00
   1.2303030e+00   4.0606061e-01   9.1607346e+00
   1.2303030e+00   4.3030303e-01   9.1505969e+00
   1.2303030e+00   4.5454545e-01   9.1398714e+00
   1.2303030e+00   4.7878788e-01   9.1285583e+00
   1.2303030e+00   5.0303030e-01   9.1166575e+00
   1.2303030e+00   5.2727273e-01   9.1041690e+00
   1.2303030e+00   5.5151515e-01   9.0910927e+00
   1.2303030e+00   5.7575758e-01   9.0774288e+00
   1.2303030e+00   6.0000000e-01   9.0631772e+00
   1.2303030e+00   6.2424242e-01   9.0483379e+00
   1.2303030e+00   6.4848485e-01   9.0329109e+00
   1.2303030e+00   6.7272727e-01   9.0168962e+00
   1.2303030e+00   6.9696970e-01   9.0002938e+00
   1.2303030e+00   7.2121212e-01   8.9831038e+00
   1.2303030e+00   7.4545455e-01   8.9653260e+00
   1.2303030e+00   7.6969697e-01   8.9469605e+00
   1.2303030e+00   7.9393939e-01   8.9280073e+00
   1.2303030e+00   8.1818182e-01   8.9084665e+00
   1.2303030e+00   8.4242424e-01   8.8883379e+00
   1.2303030e+00   8.6666667e-01   8.8676217e+00
   1.2303030e+00   8.9090909e-01   8.8463177e+00
   1.2303030e+00   9.1515152e-01   8.8244261e+00
   1.2303030e+00   9.3939394e-01   8.8019467e+00
   1.2303030e+00   9.6363636e-01   8.7788797e+00
   1.2303030e+00   9.8787879e-01   8.7552250e+00
   1.2303030e+00   1.0121212e+00   8.7309826e+00
   1.2303030e+00   1.0363636e+00   8.7061524e+00
   1.2303030e+00   1.0606061e+00   8.6807346e+00
   1.2303030e+00   1.0848485e+00   8.6547291e+00
   1.2303030e+00   1.1090909e+00   8.6281359e+00
   1.2303030e+00   1.1333333e+00   8.6009550e+00
   1.2303030e+00   1.1575758e+00   8.5731864e+00
   1.2303030e+00   1.1818182e+00   8.5448301e+00
   1.2303030e+00   1.2060606e+00   8.5158861e+00
   1.2303030e+00   1.2303030e+00   8.4863545e+00
   1.2303030e+00   1.2545455e+00   8.4562351e+00
   1.2303030e+00   1.2787879e+00   8.4255280e+00
   1.2303030e+00   1.3030303e+00   8.3942332e+00
   1.2303030e+00   1.3272727e+00   8.3623508e+00
   1.2303030e+00   1.3515152e+00   8.3298806e+00
   1.2303030e+00   1.3757576e+00   8.2968228e+00
   1.2303030e+00   1.4000000e+00   8.2631772e+00
   1.2303030e+00   1.4242424e+00   8.2289440e+00
   1.2303030e+00   1.4484848e+00   8.1941230e+00
   1.2303030e+00   1.4727273e+00   8.1587144e+00
   1.2303030e+00   1.4969697e+00   8.1227181e+00
   1.2303030e+00   1.5212121e+00   8.0861341e+00
   1.2303030e+00   1.5454545e+00   8.0489624e+00
   1.2303030e+00   1.5696970e+00   8.0112029e+00
   1.2303030e+00   1.5939394e+00   7.9728558e+00
   1.2303030e+00   1.6181818e+00   7.9339210e+00
   1.2303030e+00   1.6424242e+00   7.8943985e+00
   1.2303030e+00   1.6666667e+00   7.8542883e+00
   1.2303030e+00   1.6909091e+00   7.8135904e+00
   1.2303030e+00   1.7151515e+00   7.7723049e+00
   1.2303030e+00   1.7393939e+00   7.7304316e+00
   1.2303030e+00   1.7636364e+00   7.6879706e+00
   1.2303030e+00   1.7878788e+00   7.6449219e+00
   1.2303030e+00   1.8121212e+00   7.6012856e+00
   1.2303030e+00   1.8363636e+00   7.5570615e+00
   1.2303030e+00   1.8606061e+00   7.5122498e+00
   1.2303030e+00   1.8848485e+00   7.4668503e+00
   1.2303030e+00   1.9090909e+00   7.4208632e+00
   1.2303030e+00   1.9333333e+00   7.3742883e+00
   1.2303030e+00   1.9575758e+00   7.3271258e+00
   1.2303030e+00   1.9818182e+00   7.2793756e+00
   1.2303030e+00   2.0060606e+00   7.2310376e+00
   1.2303030e+00   2.0303030e+00   7.1821120e+00
   1.2303030e+00   2.0545455e+00   7.1325987e+00
   1.2303030e+00   2.0787879e+00   7.0824977e+00
   1.2303030e+00   2.1030303e+00   7.0318090e+00
   1.2303030e+00   2.1272727e+00   6.9805326e+00
   1.2303030e+00   2.1515152e+00   6.9286685e+00
   1.2303030e+00   2.1757576e+00   6.8762167e+00
   1.2303030e+00   2.2000000e+00   6.8231772e+00
   1.2545455e+00  -2.0000000e-01   9.1930579e+00
   1.2545455e+00  -1.7575758e-01   9.1976125e+00
   1.2545455e+00  -1.5151515e-01   9.2015794e+00
   1.2545455e+00  -1.2727273e-01   9.2049587e+00
   1.2545455e+00  -1.0303030e-01   9.2077502e+00
   1.2545455e+00  -7.8787879e-02   9.2099541e+00
   1.2545455e+00  -5.4545455e-02   9.2115702e+00
   1.2545455e+00  -3.0303030e-02   9.2125987e+00
   1.2545455e+00  -6.0606061e-03   9.2130395e+00
   1.2545455e+00   1.8181818e-02   9.2128926e+00
   1.2545455e+00   4.2424242e-02   9.2121579e+00
   1.2545455e+00   6.6666667e-02   9.2108356e+00
   1.2545455e+00   9.0909091e-02   9.2089256e+00
   1.2545455e+00   1.1515152e-01   9.2064279e+00
   1.2545455e+00   1.3939394e-01   9.2033425e+00
   1.2545455e+00   1.6363636e-01   9.1996694e+00
   1.2545455e+00   1.8787879e-01   9.1954086e+00
   1.2545455e+00   2.1212121e-01   9.1905601e+00
   1.2545455e+00   2.3636364e-01   9.1851240e+00
   1.2545455e+00   2.6060606e-01   9.1791001e+00
   1.2545455e+00   2.8484848e-01   9.1724885e+00
   1.2545455e+00   3.0909091e-01   9.1652893e+00
   1.2545455e+00   3.3333333e-01   9.1575023e+00
   1.2545455e+00   3.5757576e-01   9.1491276e+00
   1.2545455e+00   3.8181818e-01   9.1401653e+00
   1.2545455e+00   4.0606061e-01   9.1306152e+00
   1.2545455e+00   4.3030303e-01   9.1204775e+00
   1.2545455e+00   4.5454545e-01   9.1097521e+00
   1.2545455e+00   4.7878788e-01   9.0984389e+00
   1.2545455e+00   5.0303030e-01   9.0865381e+00
   1.2545455e+00   5.2727273e-01   9.0740496e+00
   1.2545455e+00   5.5151515e-01   9.0609734e+00
   1.2545455e+00   5.7575758e-01   9.0473095e+00
   1.2545455e+00   6.0000000e-01   9.0330579e+00
   1.2545455e+00   6.2424242e-01   9.0182185e+00
   1.2545455e+00   6.4848485e-01   9.0027916e+00
   1.2545455e+00   6.7272727e-01   8.9867769e+00
   1.2545455e+00   6.9696970e-01   8.9701745e+00
   1.2545455e+00   7.2121212e-01   8.9529844e+00
   1.2545455e+00   7.4545455e-01   8.9352066e+00
   1.2545455e+00   7.6969697e-01   8.9168411e+00
   1.2545455e+00   7.9393939e-01   8.8978880e+00
   1.2545455e+00   8.1818182e-01   8.8783471e+00
   1.2545455e+00   8.4242424e-01   8.8582185e+00
   1.2545455e+00   8.6666667e-01   8.8375023e+00
   1.2545455e+00   8.9090909e-01   8.8161983e+00
   1.2545455e+00   9.1515152e-01   8.7943067e+00
   1.2545455e+00   9.3939394e-01   8.7718274e+00
   1.2545455e+00   9.6363636e-01   8.7487603e+00
   1.2545455e+00   9.8787879e-01   8.7251056e+00
   1.2545455e+00   1.0121212e+00   8.7008632e+00
   1.2545455e+00   1.0363636e+00   8.6760331e+00
   1.2545455e+00   1.0606061e+00   8.6506152e+00
   1.2545455e+00   1.0848485e+00   8.6246097e+00
   1.2545455e+00   1.1090909e+00   8.5980165e+00
   1.2545455e+00   1.1333333e+00   8.5708356e+00
   1.2545455e+00   1.1575758e+00   8.5430670e+00
   1.2545455e+00   1.1818182e+00   8.5147107e+00
   1.2545455e+00   1.2060606e+00   8.4857668e+00
   1.2545455e+00   1.2303030e+00   8.4562351e+00
   1.2545455e+00   1.2545455e+00   8.4261157e+00
   1.2545455e+00   1.2787879e+00   8.3954086e+00
   1.2545455e+00   1.3030303e+00   8.3641139e+00
   1.2545455e+00   1.3272727e+00   8.3322314e+00
   1.2545455e+00   1.3515152e+00   8.2997612e+00
   1.2545455e+00   1.3757576e+00   8.2667034e+00
   1.2545455e+00   1.4000000e+00   8.2330579e+00
   1.2545455e+00   1.4242424e+00   8.1988246e+00
   1.2545455e+00   1.4484848e+00   8.1640037e+00
   1.2545455e+00   1.4727273e+00   8.1285950e+00
   1.2545455e+00   1.4969697e+00   8.0925987e+00
   1.2545455e+00   1.5212121e+00   8.0560147e+00
   1.2545455e+00   1.5454545e+00   8.0188430e+00
   1.2545455e+00   1.5696970e+00   7.9810836e+00
   1.2545455e+00   1.5939394e+00   7.9427365e+00
   1.2545455e+00   1.6181818e+00   7.9038017e+00
   1.2545455e+00   1.6424242e+00   7.8642792e+00
   1.2545455e+00   1.6666667e+00   7.8241690e+00
   1.2545455e+00   1.6909091e+00   7.7834711e+00
   1.2545455e+00   1.7151515e+00   7.7421855e+00
   1.2545455e+00   1.7393939e+00   7.7003122e+00
   1.2545455e+00   1.7636364e+00   7.6578512e+00
   1.2545455e+00   1.7878788e+00   7.6148026e+00
   1.2545455e+00   1.8121212e+00   7.5711662e+00
   1.2545455e+00   1.8363636e+00   7.5269421e+00
   1.2545455e+00   1.8606061e+00   7.4821304e+00
   1.2545455e+00   1.8848485e+00   7.4367309e+00
   1.2545455e+00   1.9090909e+00   7.3907438e+00
   1.2545455e+00   1.9333333e+00   7.3441690e+00
   1.2545455e+00   1.9575758e+00   7.2970064e+00
   1.2545455e+00   1.9818182e+00   7.2492562e+00
   1.2545455e+00   2.0060606e+00   7.2009183e+00
   1.2545455e+00   2.0303030e+00   7.1519927e+00
   1.2545455e+00   2.0545455e+00   7.1024793e+00
   1.2545455e+00   2.0787879e+00   7.0523783e+00
   1.2545455e+00   2.1030303e+00   7.0016896e+00
   1.2545455e+00   2.1272727e+00   6.9504132e+00
   1.2545455e+00   2.1515152e+00   6.8985491e+00
   1.2545455e+00   2.1757576e+00   6.8460973e+00
   1.2545455e+00   2.2000000e+00   6.7930579e+00
   1.2787879e+00  -2.0000000e-01   9.1623508e+00
   1.2787879e+00  -1.7575758e-01   9.1669054e+00
   1.2787879e+00  -1.5151515e-01   9.1708724e+00
   1.2787879e+00  -1.2727273e-01   9.1742516e+00
   1.2787879e+00  -1.0303030e-01   9.1770432e+00
   1.2787879e+00  -7.8787879e-02   9.1792470e+00
   1.2787879e+00  -5.4545455e-02   9.1808632e+00
   1.2787879e+00  -3.0303030e-02   9.1818916e+00
   1.2787879e+00  -6.0606061e-03   9.1823324e+00
   1.2787879e+00   1.8181818e-02   9.1821855e+00
   1.2787879e+00   4.2424242e-02   9.1814509e+00
   1.2787879e+00   6.6666667e-02   9.1801286e+00
   1.2787879e+00   9.0909091e-02   9.1782185e+00
   1.2787879e+00   1.1515152e-01   9.1757208e+00
   1.2787879e+00   1.3939394e-01   9.1726354e+00
   1.2787879e+00   1.6363636e-01   9.1689624e+00
   1.2787879e+00   1.8787879e-01   9.1647016e+00
   1.2787879e+00   2.1212121e-01   9.1598531e+00
   1.2787879e+00   2.3636364e-01   9.1544169e+00
   1.2787879e+00   2.6060606e-01   9.1483930e+00
   1.2787879e+00   2.8484848e-01   9.1417815e+00
   1.2787879e+00   3.0909091e-01   9.1345822e+00
   1.2787879e+00   3.3333333e-01   9.1267952e+00
   1.2787879e+00   3.5757576e-01   9.1184206e+00
   1.2787879e+00   3.8181818e-01   9.1094582e+00
   1.2787879e+00   4.0606061e-01   9.0999082e+00
   1.2787879e+00   4.3030303e-01   9.0897704e+00
   1.2787879e+00   4.5454545e-01   9.0790450e+00
   1.2787879e+00   4.7878788e-01   9.0677319e+00
   1.2787879e+00   5.0303030e-01   9.0558310e+00
   1.2787879e+00   5.2727273e-01   9.0433425e+00
   1.2787879e+00   5.5151515e-01   9.0302663e+00
   1.2787879e+00   5.7575758e-01   9.0166024e+00
   1.2787879e+00   6.0000000e-01   9.0023508e+00
   1.2787879e+00   6.2424242e-01   8.9875115e+00
   1.2787879e+00   6.4848485e-01   8.9720845e+00
   1.2787879e+00   6.7272727e-01   8.9560698e+00
   1.2787879e+00   6.9696970e-01   8.9394674e+00
   1.2787879e+00   7.2121212e-01   8.9222773e+00
   1.2787879e+00   7.4545455e-01   8.9044995e+00
   1.2787879e+00   7.6969697e-01   8.8861341e+00
   1.2787879e+00   7.9393939e-01   8.8671809e+00
   1.2787879e+00   8.1818182e-01   8.8476400e+00
   1.2787879e+00   8.4242424e-01   8.8275115e+00
   1.2787879e+00   8.6666667e-01   8.8067952e+00
   1.2787879e+00   8.9090909e-01   8.7854913e+00
   1.2787879e+00   9.1515152e-01   8.7635996e+00
   1.2787879e+00   9.3939394e-01   8.7411203e+00
   1.2787879e+00   9.6363636e-01   8.7180533e+00
   1.2787879e+00   9.8787879e-01   8.6943985e+00
   1.2787879e+00   1.0121212e+00   8.6701561e+00
   1.2787879e+00   1.0363636e+00   8.6453260e+00
   1.2787879e+00   1.0606061e+00   8.6199082e+00
   1.2787879e+00   1.0848485e+00   8.5939027e+00
   1.2787879e+00   1.1090909e+00   8.5673095e+00
   1.2787879e+00   1.1333333e+00   8.5401286e+00
   1.2787879e+00   1.1575758e+00   8.5123600e+00
   1.2787879e+00   1.1818182e+00   8.4840037e+00
   1.2787879e+00   1.2060606e+00   8.4550597e+00
   1.2787879e+00   1.2303030e+00   8.4255280e+00
   1.2787879e+00   1.2545455e+00   8.3954086e+00
   1.2787879e+00   1.2787879e+00   8.3647016e+00
   1.2787879e+00   1.3030303e+00   8.3334068e+00
   1.2787879e+00   1.3272727e+00   8.3015243e+00
   1.2787879e+00   1.3515152e+00   8.2690542e+00
   1.2787879e+00   1.3757576e+00   8.2359963e+00
   1.2787879e+00   1.4000000e+00   8.2023508e+00
   1.2787879e+00   1.4242424e+00   8.1681175e+00
   1.2787879e+00   1.4484848e+00   8.1332966e+00
   1.2787879e+00   1.4727273e+00   8.0978880e+00
   1.2787879e+00   1.4969697e+00   8.0618916e+00
   1.2787879e+00   1.5212121e+00   8.0253076e+00
   1.2787879e+00   1.5454545e+00   7.9881359e+00
   1.2787879e+00   1.5696970e+00   7.9503765e+00
   1.2787879e+00   1.5939394e+00   7.9120294e+00
   1.2787879e+00   1.6181818e+00   7.8730946e+00
   1.2787879e+00   1.6424242e+00   7.8335721e+00
   1.2787879e+00   1.6666667e+00   7.7934619e+00
   1.2787879e+00   1.6909091e+00   7.7527640e+00
   1.2787879e+00   1.7151515e+00   7.7114784e+00
   1.2787879e+00   1.7393939e+00   7.6696051e+00
   1.2787879e+00   1.7636364e+00   7.6271442e+00
   1.2787879e+00   1.7878788e+00   7.5840955e+00
   1.2787879e+00   1.8121212e+00   7.5404591e+00
   1.2787879e+00   1.8363636e+00   7.4962351e+00
   1.2787879e+00   1.8606061e+00   7.4514233e+00
   1.2787879e+00   1.8848485e+00   7.4060239e+00
   1.2787879e+00   1.9090909e+00   7.3600367e+00
   1.2787879e+00   1.9333333e+00   7.3134619e+00
   1.2787879e+00   1.9575758e+00   7.2662994e+00
   1.2787879e+00   1.9818182e+00   7.2185491e+00
   1.2787879e+00   2.0060606e+00   7.1702112e+00
   1.2787879e+00   2.0303030e+00   7.1212856e+00
   1.2787879e+00   2.0545455e+00   7.0717723e+00
   1.2787879e+00   2.0787879e+00   7.0216713e+00
   1.2787879e+00   2.1030303e+00   6.9709826e+00
   1.2787879e+00   2.1272727e+00   6.9197062e+00
   1.2787879e+00   2.1515152e+00   6.8678421e+00
   1.2787879e+00   2.1757576e+00   6.8153903e+00
   1.2787879e+00   2.2000000e+00   6.7623508e+00
   1.3030303e+00  -2.0000000e-01   9.1310560e+00
   1.3030303e+00  -1.7575758e-01   9.1356107e+00
   1.3030303e+00  -1.5151515e-01   9.1395776e+00
   1.3030303e+00  -1.2727273e-01   9.1429568e+00
   1.3030303e+00  -1.0303030e-01   9.1457484e+00
   1.3030303e+00  -7.8787879e-02   9.1479522e+00
   1.3030303e+00  -5.4545455e-02   9.1495684e+00
   1.3030303e+00  -3.0303030e-02   9.1505969e+00
   1.3030303e+00  -6.0606061e-03   9.1510376e+00
   1.3030303e+00   1.8181818e-02   9.1508907e+00
   1.3030303e+00   4.2424242e-02   9.1501561e+00
   1.3030303e+00   6.6666667e-02   9.1488338e+00
   1.3030303e+00   9.0909091e-02   9.1469238e+00
   1.3030303e+00   1.1515152e-01   9.1444261e+00
   1.3030303e+00   1.3939394e-01   9.1413407e+00
   1.3030303e+00   1.6363636e-01   9.1376676e+00
   1.3030303e+00   1.8787879e-01   9.1334068e+00
   1.3030303e+00   2.1212121e-01   9.1285583e+00
   1.3030303e+00   2.3636364e-01   9.1231221e+00
   1.3030303e+00   2.6060606e-01   9.1170983e+00
   1.3030303e+00   2.8484848e-01   9.1104867e+00
   1.3030303e+00   3.0909091e-01   9.1032874e+00
   1.3030303e+00   3.3333333e-01   9.0955005e+00
   1.3030303e+00   3.5757576e-01   9.0871258e+00
   1.3030303e+00   3.8181818e-01   9.0781635e+00
   1.3030303e+00   4.0606061e-01   9.0686134e+00
   1.3030303e+00   4.3030303e-01   9.0584757e+00
   1.3030303e+00   4.5454545e-01   9.0477502e+00
   1.3030303e+00   4.7878788e-01   9.0364371e+00
   1.3030303e+00   5.0303030e-01   9.0245363e+00
   1.3030303e+00   5.2727273e-01   9.0120478e+00
   1.3030303e+00   5.5151515e-01   8.9989715e+00
   1.3030303e+00   5.7575758e-01   8.9853076e+00
   1.3030303e+00   6.0000000e-01   8.9710560e+00
   1.3030303e+00   6.2424242e-01   8.9562167e+00
   1.3030303e+00   6.4848485e-01   8.9407897e+00
   1.3030303e+00   6.7272727e-01   8.9247750e+00
   1.3030303e+00   6.9696970e-01   8.9081726e+00
   1.3030303e+00   7.2121212e-01   8.8909826e+00
   1.3030303e+00   7.4545455e-01   8.8732048e+00
   1.3030303e+00   7.6969697e-01   8.8548393e+00
   1.3030303e+00   7.9393939e-01   8.8358861e+00
   1.3030303e+00   8.1818182e-01   8.8163453e+00
   1.3030303e+00   8.4242424e-01   8.7962167e+00
   1.3030303e+00   8.6666667e-01   8.7755005e+00
   1.3030303e+00   8.9090909e-01   8.7541965e+00
   1.3030303e+00   9.1515152e-01   8.7323049e+00
   1.3030303e+00   9.3939394e-01   8.7098255e+00
   1.3030303e+00   9.6363636e-01   8.6867585e+00
   1.3030303e+00   9.8787879e-01   8.6631038e+00
   1.3030303e+00   1.0121212e+00   8.6388613e+00
   1.3030303e+00   1.0363636e+00   8.6140312e+00
   1.3030303e+00   1.0606061e+00   8.5886134e+00
   1.3030303e+00   1.0848485e+00   8.5626079e+00
   1.3030303e+00   1.1090909e+00   8.5360147e+00
   1.3030303e+00   1.1333333e+00   8.5088338e+00
   1.3030303e+00   1.1575758e+00   8.4810652e+00
   1.3030303e+00   1.1818182e+00   8.4527089e+00
   1.3030303e+00   1.2060606e+00   8.4237649e+00
   1.3030303e+00   1.2303030e+00   8.3942332e+00
   1.3030303e+00   1.2545455e+00   8.3641139e+00
   1.3030303e+00   1.2787879e+00   8.3334068e+00
   1.3030303e+00   1.3030303e+00   8.3021120e+00
   1.3030303e+00   1.3272727e+00   8.2702296e+00
   1.3030303e+00   1.3515152e+00   8.2377594e+00
   1.3030303e+00   1.3757576e+00   8.2047016e+00
   1.3030303e+00   1.4000000e+00   8.1710560e+00
   1.3030303e+00   1.4242424e+00   8.1368228e+00
   1.3030303e+00   1.4484848e+00   8.1020018e+00
   1.3030303e+00   1.4727273e+00   8.0665932e+00
   1.3030303e+00   1.4969697e+00   8.0305969e+00
   1.3030303e+00   1.5212121e+00   7.9940129e+00
   1.3030303e+00   1.5454545e+00   7.9568411e+00
   1.3030303e+00   1.5696970e+00   7.9190817e+00
   1.3030303e+00   1.5939394e+00   7.8807346e+00
   1.3030303e+00   1.6181818e+00   7.8417998e+00
   1.3030303e+00   1.6424242e+00   7.8022773e+00
   1.3030303e+00   1.6666667e+00   7.7621671e+00
   1.3030303e+00   1.6909091e+00   7.7214692e+00
   1.3030303e+00   1.7151515e+00   7.6801837e+00
   1.3030303e+00   1.7393939e+00   7.6383104e+00
   1.3030303e+00   1.7636364e+00   7.5958494e+00
   1.3030303e+00   1.7878788e+00   7.5528007e+00
   1.3030303e+00   1.8121212e+00   7.5091644e+00
   1.3030303e+00   1.8363636e+00   7.4649403e+00
   1.3030303e+00   1.8606061e+00   7.4201286e+00
   1.3030303e+00   1.8848485e+00   7.3747291e+00
   1.3030303e+00   1.9090909e+00   7.3287420e+00
   1.3030303e+00   1.9333333e+00   7.2821671e+00
   1.3030303e+00   1.9575758e+00   7.2350046e+00
   1.3030303e+00   1.9818182e+00   7.1872544e+00
   1.3030303e+00   2.0060606e+00   7.1389164e+00
   1.3030303e+00   2.0303030e+00   7.0899908e+00
   1.3030303e+00   2.0545455e+00   7.0404775e+00
   1.3030303e+00   2.0787879e+00   6.9903765e+00
   1.3030303e+00   2.1030303e+00   6.9396878e+00
   1.3030303e+00   2.1272727e+00   6.8884114e+00
   1.3030303e+00   2.1515152e+00   6.8365473e+00
   1.3030303e+00   2.1757576e+00   6.7840955e+00
   1.3030303e+00   2.2000000e+00   6.7310560e+00
   1.3272727e+00  -2.0000000e-01   9.0991736e+00
   1.3272727e+00  -1.7575758e-01   9.1037282e+00
   1.3272727e+00  -1.5151515e-01   9.1076951e+00
   1.3272727e+00  -1.2727273e-01   9.1110744e+00
   1.3272727e+00  -1.0303030e-01   9.1138659e+00
   1.3272727e+00  -7.8787879e-02   9.1160698e+00
   1.3272727e+00  -5.4545455e-02   9.1176860e+00
   1.3272727e+00  -3.0303030e-02   9.1187144e+00
   1.3272727e+00  -6.0606061e-03   9.1191552e+00
   1.3272727e+00   1.8181818e-02   9.1190083e+00
   1.3272727e+00   4.2424242e-02   9.1182736e+00
   1.3272727e+00   6.6666667e-02   9.1169513e+00
   1.3272727e+00   9.0909091e-02   9.1150413e+00
   1.3272727e+00   1.1515152e-01   9.1125436e+00
   1.3272727e+00   1.3939394e-01   9.1094582e+00
   1.3272727e+00   1.6363636e-01   9.1057851e+00
   1.3272727e+00   1.8787879e-01   9.1015243e+00
   1.3272727e+00   2.1212121e-01   9.0966758e+00
   1.3272727e+00   2.3636364e-01   9.0912397e+00
   1.3272727e+00   2.6060606e-01   9.0852158e+00
   1.3272727e+00   2.8484848e-01   9.0786042e+00
   1.3272727e+00   3.0909091e-01   9.0714050e+00
   1.3272727e+00   3.3333333e-01   9.0636180e+00
   1.3272727e+00   3.5757576e-01   9.0552433e+00
   1.3272727e+00   3.8181818e-01   9.0462810e+00
   1.3272727e+00   4.0606061e-01   9.0367309e+00
   1.3272727e+00   4.3030303e-01   9.0265932e+00
   1.3272727e+00   4.5454545e-01   9.0158678e+00
   1.3272727e+00   4.7878788e-01   9.0045546e+00
   1.3272727e+00   5.0303030e-01   8.9926538e+00
   1.3272727e+00   5.2727273e-01   8.9801653e+00
   1.3272727e+00   5.5151515e-01   8.9670891e+00
   1.3272727e+00   5.7575758e-01   8.9534252e+00
   1.3272727e+00   6.0000000e-01   8.9391736e+00
   1.3272727e+00   6.2424242e-01   8.9243343e+00
   1.3272727e+00   6.4848485e-01   8.9089073e+00
   1.3272727e+00   6.7272727e-01   8.8928926e+00
   1.3272727e+00   6.9696970e-01   8.8762902e+00
   1.3272727e+00   7.2121212e-01   8.8591001e+00
   1.3272727e+00   7.4545455e-01   8.8413223e+00
   1.3272727e+00   7.6969697e-01   8.8229568e+00
   1.3272727e+00   7.9393939e-01   8.8040037e+00
   1.3272727e+00   8.1818182e-01   8.7844628e+00
   1.3272727e+00   8.4242424e-01   8.7643343e+00
   1.3272727e+00   8.6666667e-01   8.7436180e+00
   1.3272727e+00   8.9090909e-01   8.7223140e+00
   1.3272727e+00   9.1515152e-01   8.7004224e+00
   1.3272727e+00   9.3939394e-01   8.6779431e+00
   1.3272727e+00   9.6363636e-01   8.6548760e+00
   1.3272727e+00   9.8787879e-01   8.6312213e+00
   1.3272727e+00   1.0121212e+00   8.6069789e+00
   1.3272727e+00   1.0363636e+00   8.5821488e+00
   1.3272727e+00   1.0606061e+00   8.5567309e+00
   1.3272727e+00   1.0848485e+00   8.5307254e+00
   1.3272727e+00   1.1090909e+00   8.5041322e+00
   1.3272727e+00   1.1333333e+00   8.4769513e+00
   1.3272727e+00   1.1575758e+00   8.4491827e+00
   1.3272727e+00   1.1818182e+00   8.4208264e+00
   1.3272727e+00   1.2060606e+00   8.3918825e+00
   1.3272727e+00   1.2303030e+00   8.3623508e+00
   1.3272727e+00   1.2545455e+00   8.3322314e+00
   1.3272727e+00   1.2787879e+00   8.3015243e+00
   1.3272727e+00   1.3030303e+00   8.2702296e+00
   1.3272727e+00   1.3272727e+00   8.2383471e+00
   1.3272727e+00   1.3515152e+00   8.2058770e+00
   1.3272727e+00   1.3757576e+00   8.1728191e+00
   1.3272727e+00   1.4000000e+00   8.1391736e+00
   1.3272727e+00   1.4242424e+00   8.1049403e+00
   1.3272727e+00   1.4484848e+00   8.0701194e+00
   1.3272727e+00   1.4727273e+00   8.0347107e+00
   1.3272727e+00   1.4969697e+00   7.9987144e+00
   1.3272727e+00   1.5212121e+00   7.9621304e+00
   1.3272727e+00   1.5454545e+00   7.9249587e+00
   1.3272727e+00   1.5696970e+00   7.8871993e+00
   1.3272727e+00   1.5939394e+00   7.8488522e+00
   1.3272727e+00   1.6181818e+00   7.8099174e+00
   1.3272727e+00   1.6424242e+00   7.7703949e+00
   1.3272727e+00   1.6666667e+00   7.7302847e+00
   1.3272727e+00   1.6909091e+00   7.6895868e+00
   1.3272727e+00   1.7151515e+00   7.6483012e+00
   1.3272727e+00   1.7393939e+00   7.6064279e+00
   1.3272727e+00   1.7636364e+00   7.5639669e+00
   1.3272727e+00   1.7878788e+00   7.5209183e+00
   1.3272727e+00   1.8121212e+00   7.4772819e+00
   1.3272727e+00   1.8363636e+00   7.4330579e+00
   1.3272727e+00   1.8606061e+00   7.3882461e+00
   1.3272727e+00   1.8848485e+00   7.3428466e+00
   1.3272727e+00   1.9090909e+00   7.2968595e+00
   1.3272727e+00   1.9333333e+00   7.2502847e+00
   1.3272727e+00   1.9575758e+00   7.2031221e+00
   1.3272727e+00   1.9818182e+00   7.1553719e+00
   1.3272727e+00   2.0060606e+00   7.1070340e+00
   1.3272727e+00   2.0303030e+00   7.0581084e+00
   1.3272727e+00   2.0545455e+00   7.0085950e+00
   1.3272727e+00   2.0787879e+00   6.9584940e+00
   1.3272727e+00   2.1030303e+00   6.9078053e+00
   1.3272727e+00   2.1272727e+00   6.8565289e+00
   1.3272727e+00   2.1515152e+00   6.8046648e+00
   1.3272727e+00   2.1757576e+00   6.7522130e+00
   1.3272727e+00   2.2000000e+00   6.6991736e+00
   1.3515152e+00  -2.0000000e-01   9.0667034e+00
   1.3515152e+00  -1.7575758e-01   9.0712580e+00
   1.3515152e+00  -1.5151515e-01   9.0752250e+00
   1.3515152e+00  -1.2727273e-01   9.0786042e+00
   1.3515152e+00  -1.0303030e-01   9.0813958e+00
   1.3515152e+00  -7.8787879e-02   9.0835996e+00
   1.3515152e+00  -5.4545455e-02   9.0852158e+00
   1.3515152e+00  -3.0303030e-02   9.0862443e+00
   1.3515152e+00  -6.0606061e-03   9.0866850e+00
   1.3515152e+00   1.8181818e-02   9.0865381e+00
   1.3515152e+00   4.2424242e-02   9.0858035e+00
   1.3515152e+00   6.6666667e-02   9.0844812e+00
   1.3515152e+00   9.0909091e-02   9.0825712e+00
   1.3515152e+00   1.1515152e-01   9.0800735e+00
   1.3515152e+00   1.3939394e-01   9.0769881e+00
   1.3515152e+00   1.6363636e-01   9.0733150e+00
   1.3515152e+00   1.8787879e-01   9.0690542e+00
   1.3515152e+00   2.1212121e-01   9.0642057e+00
   1.3515152e+00   2.3636364e-01   9.0587695e+00
   1.3515152e+00   2.6060606e-01   9.0527456e+00
   1.3515152e+00   2.8484848e-01   9.0461341e+00
   1.3515152e+00   3.0909091e-01   9.0389348e+00
   1.3515152e+00   3.3333333e-01   9.0311478e+00
   1.3515152e+00   3.5757576e-01   9.0227732e+00
   1.3515152e+00   3.8181818e-01   9.0138108e+00
   1.3515152e+00   4.0606061e-01   9.0042608e+00
   1.3515152e+00   4.3030303e-01   8.9941230e+00
   1.3515152e+00   4.5454545e-01   8.9833976e+00
   1.3515152e+00   4.7878788e-01   8.9720845e+00
   1.3515152e+00   5.0303030e-01   8.9601837e+00
   1.3515152e+00   5.2727273e-01   8.9476951e+00
   1.3515152e+00   5.5151515e-01   8.9346189e+00
   1.3515152e+00   5.7575758e-01   8.9209550e+00
   1.3515152e+00   6.0000000e-01   8.9067034e+00
   1.3515152e+00   6.2424242e-01   8.8918641e+00
   1.3515152e+00   6.4848485e-01   8.8764371e+00
   1.3515152e+00   6.7272727e-01   8.8604224e+00
   1.3515152e+00   6.9696970e-01   8.8438200e+00
   1.3515152e+00   7.2121212e-01   8.8266299e+00
   1.3515152e+00   7.4545455e-01   8.8088522e+00
   1.3515152e+00   7.6969697e-01   8.7904867e+00
   1.3515152e+00   7.9393939e-01   8.7715335e+00
   1.3515152e+00   8.1818182e-01   8.7519927e+00
   1.3515152e+00   8.4242424e-01   8.7318641e+00
   1.3515152e+00   8.6666667e-01   8.7111478e+00
   1.3515152e+00   8.9090909e-01   8.6898439e+00
   1.3515152e+00   9.1515152e-01   8.6679522e+00
   1.3515152e+00   9.3939394e-01   8.6454729e+00
   1.3515152e+00   9.6363636e-01   8.6224059e+00
   1.3515152e+00   9.8787879e-01   8.5987511e+00
   1.3515152e+00   1.0121212e+00   8.5745087e+00
   1.3515152e+00   1.0363636e+00   8.5496786e+00
   1.3515152e+00   1.0606061e+00   8.5242608e+00
   1.3515152e+00   1.0848485e+00   8.4982553e+00
   1.3515152e+00   1.1090909e+00   8.4716621e+00
   1.3515152e+00   1.1333333e+00   8.4444812e+00
   1.3515152e+00   1.1575758e+00   8.4167126e+00
   1.3515152e+00   1.1818182e+00   8.3883563e+00
   1.3515152e+00   1.2060606e+00   8.3594123e+00
   1.3515152e+00   1.2303030e+00   8.3298806e+00
   1.3515152e+00   1.2545455e+00   8.2997612e+00
   1.3515152e+00   1.2787879e+00   8.2690542e+00
   1.3515152e+00   1.3030303e+00   8.2377594e+00
   1.3515152e+00   1.3272727e+00   8.2058770e+00
   1.3515152e+00   1.3515152e+00   8.1734068e+00
   1.3515152e+00   1.3757576e+00   8.1403489e+00
   1.3515152e+00   1.4000000e+00   8.1067034e+00
   1.3515152e+00   1.4242424e+00   8.0724702e+00
   1.3515152e+00   1.4484848e+00   8.0376492e+00
   1.3515152e+00   1.4727273e+00   8.0022406e+00
   1.3515152e+00   1.4969697e+00   7.9662443e+00
   1.3515152e+00   1.5212121e+00   7.9296602e+00
   1.3515152e+00   1.5454545e+00   7.8924885e+00
   1.3515152e+00   1.5696970e+00   7.8547291e+00
   1.3515152e+00   1.5939394e+00   7.8163820e+00
   1.3515152e+00   1.6181818e+00   7.7774472e+00
   1.3515152e+00   1.6424242e+00   7.7379247e+00
   1.3515152e+00   1.6666667e+00   7.6978145e+00
   1.3515152e+00   1.6909091e+00   7.6571166e+00
   1.3515152e+00   1.7151515e+00   7.6158310e+00
   1.3515152e+00   1.7393939e+00   7.5739578e+00
   1.3515152e+00   1.7636364e+00   7.5314968e+00
   1.3515152e+00   1.7878788e+00   7.4884481e+00
   1.3515152e+00   1.8121212e+00   7.4448118e+00
   1.3515152e+00   1.8363636e+00   7.4005877e+00
   1.3515152e+00   1.8606061e+00   7.3557759e+00
   1.3515152e+00   1.8848485e+00   7.3103765e+00
   1.3515152e+00   1.9090909e+00   7.2643893e+00
   1.3515152e+00   1.9333333e+00   7.2178145e+00
   1.3515152e+00   1.9575758e+00   7.1706520e+00
   1.3515152e+00   1.9818182e+00   7.1229017e+00
   1.3515152e+00   2.0060606e+00   7.0745638e+00
   1.3515152e+00   2.0303030e+00   7.0256382e+00
   1.3515152e+00   2.0545455e+00   6.9761249e+00
   1.3515152e+00   2.0787879e+00   6.9260239e+00
   1.3515152e+00   2.1030303e+00   6.8753352e+00
   1.3515152e+00   2.1272727e+00   6.8240588e+00
   1.3515152e+00   2.1515152e+00   6.7721947e+00
   1.3515152e+00   2.1757576e+00   6.7197429e+00
   1.3515152e+00   2.2000000e+00   6.6667034e+00
   1.3757576e+00  -2.0000000e-01   9.0336455e+00
   1.3757576e+00  -1.7575758e-01   9.0382002e+00
   1.3757576e+00  -1.5151515e-01   9.0421671e+00
   1.3757576e+00  -1.2727273e-01   9.0455464e+00
   1.3757576e+00  -1.0303030e-01   9.0483379e+00
   1.3757576e+00  -7.8787879e-02   9.0505418e+00
   1.3757576e+00  -5.4545455e-02   9.0521579e+00
   1.3757576e+00  -3.0303030e-02   9.0531864e+00
   1.3757576e+00  -6.0606061e-03   9.0536272e+00
   1.3757576e+00   1.8181818e-02   9.0534803e+00
   1.3757576e+00   4.2424242e-02   9.0527456e+00
   1.3757576e+00   6.6666667e-02   9.0514233e+00
   1.3757576e+00   9.0909091e-02   9.0495133e+00
   1.3757576e+00   1.1515152e-01   9.0470156e+00
   1.3757576e+00   1.3939394e-01   9.0439302e+00
   1.3757576e+00   1.6363636e-01   9.0402571e+00
   1.3757576e+00   1.8787879e-01   9.0359963e+00
   1.3757576e+00   2.1212121e-01   9.0311478e+00
   1.3757576e+00   2.3636364e-01   9.0257117e+00
   1.3757576e+00   2.6060606e-01   9.0196878e+00
   1.3757576e+00   2.8484848e-01   9.0130762e+00
   1.3757576e+00   3.0909091e-01   9.0058770e+00
   1.3757576e+00   3.3333333e-01   8.9980900e+00
   1.3757576e+00   3.5757576e-01   8.9897153e+00
   1.3757576e+00   3.8181818e-01   8.9807530e+00
   1.3757576e+00   4.0606061e-01   8.9712029e+00
   1.3757576e+00   4.3030303e-01   8.9610652e+00
   1.3757576e+00   4.5454545e-01   8.9503398e+00
   1.3757576e+00   4.7878788e-01   8.9390266e+00
   1.3757576e+00   5.0303030e-01   8.9271258e+00
   1.3757576e+00   5.2727273e-01   8.9146373e+00
   1.3757576e+00   5.5151515e-01   8.9015611e+00
   1.3757576e+00   5.7575758e-01   8.8878972e+00
   1.3757576e+00   6.0000000e-01   8.8736455e+00
   1.3757576e+00   6.2424242e-01   8.8588062e+00
   1.3757576e+00   6.4848485e-01   8.8433792e+00
   1.3757576e+00   6.7272727e-01   8.8273646e+00
   1.3757576e+00   6.9696970e-01   8.8107622e+00
   1.3757576e+00   7.2121212e-01   8.7935721e+00
   1.3757576e+00   7.4545455e-01   8.7757943e+00
   1.3757576e+00   7.6969697e-01   8.7574288e+00
   1.3757576e+00   7.9393939e-01   8.7384757e+00
   1.3757576e+00   8.1818182e-01   8.7189348e+00
   1.3757576e+00   8.4242424e-01   8.6988062e+00
   1.3757576e+00   8.6666667e-01   8.6780900e+00
   1.3757576e+00   8.9090909e-01   8.6567860e+00
   1.3757576e+00   9.1515152e-01   8.6348944e+00
   1.3757576e+00   9.3939394e-01   8.6124151e+00
   1.3757576e+00   9.6363636e-01   8.5893480e+00
   1.3757576e+00   9.8787879e-01   8.5656933e+00
   1.3757576e+00   1.0121212e+00   8.5414509e+00
   1.3757576e+00   1.0363636e+00   8.5166208e+00
   1.3757576e+00   1.0606061e+00   8.4912029e+00
   1.3757576e+00   1.0848485e+00   8.4651974e+00
   1.3757576e+00   1.1090909e+00   8.4386042e+00
   1.3757576e+00   1.1333333e+00   8.4114233e+00
   1.3757576e+00   1.1575758e+00   8.3836547e+00
   1.3757576e+00   1.1818182e+00   8.3552984e+00
   1.3757576e+00   1.2060606e+00   8.3263545e+00
   1.3757576e+00   1.2303030e+00   8.2968228e+00
   1.3757576e+00   1.2545455e+00   8.2667034e+00
   1.3757576e+00   1.2787879e+00   8.2359963e+00
   1.3757576e+00   1.3030303e+00   8.2047016e+00
   1.3757576e+00   1.3272727e+00   8.1728191e+00
   1.3757576e+00   1.3515152e+00   8.1403489e+00
   1.3757576e+00   1.3757576e+00   8.1072911e+00
   1.3757576e+00   1.4000000e+00   8.0736455e+00
   1.3757576e+00   1.4242424e+00   8.0394123e+00
   1.3757576e+00   1.4484848e+00   8.0045914e+00
   1.3757576e+00   1.4727273e+00   7.9691827e+00
   1.3757576e+00   1.4969697e+00   7.9331864e+00
   1.3757576e+00   1.5212121e+00   7.8966024e+00
   1.3757576e+00   1.5454545e+00   7.8594307e+00
   1.3757576e+00   1.5696970e+00   7.8216713e+00
   1.3757576e+00   1.5939394e+00   7.7833242e+00
   1.3757576e+00   1.6181818e+00   7.7443893e+00
   1.3757576e+00   1.6424242e+00   7.7048669e+00
   1.3757576e+00   1.6666667e+00   7.6647567e+00
   1.3757576e+00   1.6909091e+00   7.6240588e+00
   1.3757576e+00   1.7151515e+00   7.5827732e+00
   1.3757576e+00   1.7393939e+00   7.5408999e+00
   1.3757576e+00   1.7636364e+00   7.4984389e+00
   1.3757576e+00   1.7878788e+00   7.4553903e+00
   1.3757576e+00   1.8121212e+00   7.4117539e+00
   1.3757576e+00   1.8363636e+00   7.3675298e+00
   1.3757576e+00   1.8606061e+00   7.3227181e+00
   1.3757576e+00   1.8848485e+00   7.2773186e+00
   1.3757576e+00   1.9090909e+00   7.2313315e+00
   1.3757576e+00   1.9333333e+00   7.1847567e+00
   1.3757576e+00   1.9575758e+00   7.1375941e+00
   1.3757576e+00   1.9818182e+00   7.0898439e+00
   1.3757576e+00   2.0060606e+00   7.0415060e+00
   1.3757576e+00   2.0303030e+00   6.9925803e+00
   1.3757576e+00   2.0545455e+00   6.9430670e+00
   1.3757576e+00   2.0787879e+00   6.8929660e+00
   1.3757576e+00   2.1030303e+00   6.8422773e+00
   1.3757576e+00   2.1272727e+00   6.7910009e+00
   1.3757576e+00   2.1515152e+00   6.7391368e+00
   1.3757576e+00   2.1757576e+00   6.6866850e+00
   1.3757576e+00   2.2000000e+00   6.6336455e+00
   1.4000000e+00  -2.0000000e-01   9.0000000e+00
   1.4000000e+00  -1.7575758e-01   9.0045546e+00
   1.4000000e+00  -1.5151515e-01   9.0085216e+00
   1.4000000e+00  -1.2727273e-01   9.0119008e+00
   1.4000000e+00  -1.0303030e-01   9.0146924e+00
   1.4000000e+00  -7.8787879e-02   9.0168962e+00
   1.4000000e+00  -5.4545455e-02   9.0185124e+00
   1.4000000e+00  -3.0303030e-02   9.0195409e+00
   1.4000000e+00  -6.0606061e-03   9.0199816e+00
   1.4000000e+00   1.8181818e-02   9.0198347e+00
   1.4000000e+00   4.2424242e-02   9.0191001e+00
   1.4000000e+00   6.6666667e-02   9.0177778e+00
   1.4000000e+00   9.0909091e-02   9.0158678e+00
   1.4000000e+00   1.1515152e-01   9.0133701e+00
   1.4000000e+00   1.3939394e-01   9.0102847e+00
   1.4000000e+00   1.6363636e-01   9.0066116e+00
   1.4000000e+00   1.8787879e-01   9.0023508e+00
   1.4000000e+00   2.1212121e-01   8.9975023e+00
   1.4000000e+00   2.3636364e-01   8.9920661e+00
   1.4000000e+00   2.6060606e-01   8.9860422e+00
   1.4000000e+00   2.8484848e-01   8.9794307e+00
   1.4000000e+00   3.0909091e-01   8.9722314e+00
   1.4000000e+00   3.3333333e-01   8.9644444e+00
   1.4000000e+00   3.5757576e-01   8.9560698e+00
   1.4000000e+00   3.8181818e-01   8.9471074e+00
   1.4000000e+00   4.0606061e-01   8.9375574e+00
   1.4000000e+00   4.3030303e-01   8.9274197e+00
   1.4000000e+00   4.5454545e-01   8.9166942e+00
   1.4000000e+00   4.7878788e-01   8.9053811e+00
   1.4000000e+00   5.0303030e-01   8.8934803e+00
   1.4000000e+00   5.2727273e-01   8.8809917e+00
   1.4000000e+00   5.5151515e-01   8.8679155e+00
   1.4000000e+00   5.7575758e-01   8.8542516e+00
   1.4000000e+00   6.0000000e-01   8.8400000e+00
   1.4000000e+00   6.2424242e-01   8.8251607e+00
   1.4000000e+00   6.4848485e-01   8.8097337e+00
   1.4000000e+00   6.7272727e-01   8.7937190e+00
   1.4000000e+00   6.9696970e-01   8.7771166e+00
   1.4000000e+00   7.2121212e-01   8.7599265e+00
   1.4000000e+00   7.4545455e-01   8.7421488e+00
   1.4000000e+00   7.6969697e-01   8.7237833e+00
   1.4000000e+00   7.9393939e-01   8.7048301e+00
   1.4000000e+00   8.1818182e-01   8.6852893e+00
   1.4000000e+00   8.4242424e-01   8.6651607e+00
   1.4000000e+00   8.6666667e-01   8.6444444e+00
   1.4000000e+00   8.9090909e-01   8.6231405e+00
   1.4000000e+00   9.1515152e-01   8.6012489e+00
   1.4000000e+00   9.3939394e-01   8.5787695e+00
   1.4000000e+00   9.6363636e-01   8.5557025e+00
   1.4000000e+00   9.8787879e-01   8.5320478e+00
   1.4000000e+00   1.0121212e+00   8.5078053e+00
   1.4000000e+00   1.0363636e+00   8.4829752e+00
   1.4000000e+00   1.0606061e+00   8.4575574e+00
   1.4000000e+00   1.0848485e+00   8.4315519e+00
   1.4000000e+00   1.1090909e+00   8.4049587e+00
   1.4000000e+00   1.1333333e+00   8.3777778e+00
   1.4000000e+00   1.1575758e+00   8.3500092e+00
   1.4000000e+00   1.1818182e+00   8.3216529e+00
   1.4000000e+00   1.2060606e+00   8.2927089e+00
   1.4000000e+00   1.2303030e+00   8.2631772e+00
   1.4000000e+00   1.2545455e+00   8.2330579e+00
   1.4000000e+00   1.2787879e+00   8.2023508e+00
   1.4000000e+00   1.3030303e+00   8.1710560e+00
   1.4000000e+00   1.3272727e+00   8.1391736e+00
   1.4000000e+00   1.3515152e+00   8.1067034e+00
   1.4000000e+00   1.3757576e+00   8.0736455e+00
   1.4000000e+00   1.4000000e+00   8.0400000e+00
   1.4000000e+00   1.4242424e+00   8.0057668e+00
   1.4000000e+00   1.4484848e+00   7.9709458e+00
   1.4000000e+00   1.4727273e+00   7.9355372e+00
   1.4000000e+00   1.4969697e+00   7.8995409e+00
   1.4000000e+00   1.5212121e+00   7.8629568e+00
   1.4000000e+00   1.5454545e+00   7.8257851e+00
   1.4000000e+00   1.5696970e+00   7.7880257e+00
   1.4000000e+00   1.5939394e+00   7.7496786e+00
   1.4000000e+00   1.6181818e+00   7.7107438e+00
   1.4000000e+00   1.6424242e+00   7.6712213e+00
   1.4000000e+00   1.6666667e+00   7.6311111e+00
   1.4000000e+00   1.6909091e+00   7.5904132e+00
   1.4000000e+00   1.7151515e+00   7.5491276e+00
   1.4000000e+00   1.7393939e+00   7.5072544e+00
   1.4000000e+00   1.7636364e+00   7.4647934e+00
   1.4000000e+00   1.7878788e+00   7.4217447e+00
   1.4000000e+00   1.8121212e+00   7.3781084e+00
   1.4000000e+00   1.8363636e+00   7.3338843e+00
   1.4000000e+00   1.8606061e+00   7.2890725e+00
   1.4000000e+00   1.8848485e+00   7.2436731e+00
   1.4000000e+00   1.9090909e+00   7.1976860e+00
   1.4000000e+00   1.9333333e+00   7.1511111e+00
   1.4000000e+00   1.9575758e+00   7.1039486e+00
   1.4000000e+00   1.9818182e+00   7.0561983e+00
   1.4000000e+00   2.0060606e+00   7.0078604e+00
   1.4000000e+00   2.0303030e+00   6.9589348e+00
   1.4000000e+00   2.0545455e+00   6.9094215e+00
   1.4000000e+00   2.0787879e+00   6.8593205e+00
   1.4000000e+00   2.1030303e+00   6.8086318e+00
   1.4000000e+00   2.1272727e+00   6.7573554e+00
   1.4000000e+00   2.1515152e+00   6.7054913e+00
   1.4000000e+00   2.1757576e+00   6.6530395e+00
   1.4000000e+00   2.2000000e+00   6.6000000e+00
   1.4242424e+00  -2.0000000e-01   8.9657668e+00
   1.4242424e+00  -1.7575758e-01   8.9703214e+00
   1.4242424e+00  -1.5151515e-01   8.9742883e+00
   1.4242424e+00  -1.2727273e-01   8.9776676e+00
   1.4242424e+00  -1.0303030e-01   8.9804591e+00
   1.4242424e+00  -7.8787879e-02   8.9826630e+00
   1.4242424e+00  -5.4545455e-02   8.9842792e+00
   1.4242424e+00  -3.0303030e-02   8.9853076e+00
   1.4242424e+00  -6.0606061e-03   8.9857484e+00
   1.4242424e+00   1.8181818e-02   8.9856015e+00
   1.4242424e+00   4.2424242e-02   8.9848669e+00
   1.4242424e+00   6.6666667e-02   8.9835445e+00
   1.4242424e+00   9.0909091e-02   8.9816345e+00
   1.4242424e+00   1.1515152e-01   8.9791368e+00
   1.4242424e+00   1.3939394e-01   8.9760514e+00
   1.4242424e+00   1.6363636e-01   8.9723783e+00
   1.4242424e+00   1.8787879e-01   8.9681175e+00
   1.4242424e+00   2.1212121e-01   8.9632691e+00
   1.4242424e+00   2.3636364e-01   8.9578329e+00
   1.4242424e+00   2.6060606e-01   8.9518090e+00
   1.4242424e+00   2.8484848e-01   8.9451974e+00
   1.4242424e+00   3.0909091e-01   8.9379982e+00
   1.4242424e+00   3.3333333e-01   8.9302112e+00
   1.4242424e+00   3.5757576e-01   8.9218365e+00
   1.4242424e+00   3.8181818e-01   8.9128742e+00
   1.4242424e+00   4.0606061e-01   8.9033242e+00
   1.4242424e+00   4.3030303e-01   8.8931864e+00
   1.4242424e+00   4.5454545e-01   8.8824610e+00
   1.4242424e+00   4.7878788e-01   8.8711478e+00
   1.4242424e+00   5.0303030e-01   8.8592470e+00
   1.4242424e+00   5.2727273e-01   8.8467585e+00
   1.4242424e+00   5.5151515e-01   8.8336823e+00
   1.4242424e+00   5.7575758e-01   8.8200184e+00
   1.4242424e+00   6.0000000e-01   8.8057668e+00
   1.4242424e+00   6.2424242e-01   8.7909275e+00
   1.4242424e+00   6.4848485e-01   8.7755005e+00
   1.4242424e+00   6.7272727e-01   8.7594858e+00
   1.4242424e+00   6.9696970e-01   8.7428834e+00
   1.4242424e+00   7.2121212e-01   8.7256933e+00
   1.4242424e+00   7.4545455e-01   8.7079155e+00
   1.4242424e+00   7.6969697e-01   8.6895500e+00
   1.4242424e+00   7.9393939e-01   8.6705969e+00
   1.4242424e+00   8.1818182e-01   8.6510560e+00
   1.4242424e+00   8.4242424e-01   8.6309275e+00
   1.4242424e+00   8.6666667e-01   8.6102112e+00
   1.4242424e+00   8.9090909e-01   8.5889073e+00
   1.4242424e+00   9.1515152e-01   8.5670156e+00
   1.4242424e+00   9.3939394e-01   8.5445363e+00
   1.4242424e+00   9.6363636e-01   8.5214692e+00
   1.4242424e+00   9.8787879e-01   8.4978145e+00
   1.4242424e+00   1.0121212e+00   8.4735721e+00
   1.4242424e+00   1.0363636e+00   8.4487420e+00
   1.4242424e+00   1.0606061e+00   8.4233242e+00
   1.4242424e+00   1.0848485e+00   8.3973186e+00
   1.4242424e+00   1.1090909e+00   8.3707254e+00
   1.4242424e+00   1.1333333e+00   8.3435445e+00
   1.4242424e+00   1.1575758e+00   8.3157759e+00
   1.4242424e+00   1.1818182e+00   8.2874197e+00
   1.4242424e+00   1.2060606e+00   8.2584757e+00
   1.4242424e+00   1.2303030e+00   8.2289440e+00
   1.4242424e+00   1.2545455e+00   8.1988246e+00
   1.4242424e+00   1.2787879e+00   8.1681175e+00
   1.4242424e+00   1.3030303e+00   8.1368228e+00
   1.4242424e+00   1.3272727e+00   8.1049403e+00
   1.4242424e+00   1.3515152e+00   8.0724702e+00
   1.4242424e+00   1.3757576e+00   8.0394123e+00
   1.4242424e+00   1.4000000e+00   8.0057668e+00
   1.4242424e+00   1.4242424e+00   7.9715335e+00
   1.4242424e+00   1.4484848e+00   7.9367126e+00
   1.4242424e+00   1.4727273e+00   7.9013039e+00
   1.4242424e+00   1.4969697e+00   7.8653076e+00
   1.4242424e+00   1.5212121e+00   7.8287236e+00
   1.4242424e+00   1.5454545e+00   7.7915519e+00
   1.4242424e+00   1.5696970e+00   7.7537925e+00
   1.4242424e+00   1.5939394e+00   7.7154454e+00
   1.4242424e+00   1.6181818e+00   7.6765106e+00
   1.4242424e+00   1.6424242e+00   7.6369881e+00
   1.4242424e+00   1.6666667e+00   7.5968779e+00
   1.4242424e+00   1.6909091e+00   7.5561800e+00
   1.4242424e+00   1.7151515e+00   7.5148944e+00
   1.4242424e+00   1.7393939e+00   7.4730211e+00
   1.4242424e+00   1.7636364e+00   7.4305601e+00
   1.4242424e+00   1.7878788e+00   7.3875115e+00
   1.4242424e+00   1.8121212e+00   7.3438751e+00
   1.4242424e+00   1.8363636e+00   7.2996511e+00
   1.4242424e+00   1.8606061e+00   7.2548393e+00
   1.4242424e+00   1.8848485e+00   7.2094399e+00
   1.4242424e+00   1.9090909e+00   7.1634527e+00
   1.4242424e+00   1.9333333e+00   7.1168779e+00
   1.4242424e+00   1.9575758e+00   7.0697153e+00
   1.4242424e+00   1.9818182e+00   7.0219651e+00
   1.4242424e+00   2.0060606e+00   6.9736272e+00
   1.4242424e+00   2.0303030e+00   6.9247016e+00
   1.4242424e+00   2.0545455e+00   6.8751882e+00
   1.4242424e+00   2.0787879e+00   6.8250872e+00
   1.4242424e+00   2.1030303e+00   6.7743985e+00
   1.4242424e+00   2.1272727e+00   6.7231221e+00
   1.4242424e+00   2.1515152e+00   6.6712580e+00
   1.4242424e+00   2.1757576e+00   6.6188062e+00
   1.4242424e+00   2.2000000e+00   6.5657668e+00
   1.4484848e+00  -2.0000000e-01   8.9309458e+00
   1.4484848e+00  -1.7575758e-01   8.9355005e+00
   1.4484848e+00  -1.5151515e-01   8.9394674e+00
   1.4484848e+00  -1.2727273e-01   8.9428466e+00
   1.4484848e+00  -1.0303030e-01   8.9456382e+00
   1.4484848e+00  -7.8787879e-02   8.9478421e+00
   1.4484848e+00  -5.4545455e-02   8.9494582e+00
   1.4484848e+00  -3.0303030e-02   8.9504867e+00
   1.4484848e+00  -6.0606061e-03   8.9509275e+00
   1.4484848e+00   1.8181818e-02   8.9507805e+00
   1.4484848e+00   4.2424242e-02   8.9500459e+00
   1.4484848e+00   6.6666667e-02   8.9487236e+00
   1.4484848e+00   9.0909091e-02   8.9468136e+00
   1.4484848e+00   1.1515152e-01   8.9443159e+00
   1.4484848e+00   1.3939394e-01   8.9412305e+00
   1.4484848e+00   1.6363636e-01   8.9375574e+00
   1.4484848e+00   1.8787879e-01   8.9332966e+00
   1.4484848e+00   2.1212121e-01   8.9284481e+00
   1.4484848e+00   2.3636364e-01   8.9230119e+00
   1.4484848e+00   2.6060606e-01   8.9169881e+00
   1.4484848e+00   2.8484848e-01   8.9103765e+00
   1.4484848e+00   3.0909091e-01   8.9031772e+00
   1.4484848e+00   3.3333333e-01   8.8953903e+00
   1.4484848e+00   3.5757576e-01   8.8870156e+00
   1.4484848e+00   3.8181818e-01   8.8780533e+00
   1.4484848e+00   4.0606061e-01   8.8685032e+00
   1.4484848e+00   4.3030303e-01   8.8583655e+00
   1.4484848e+00   4.5454545e-01   8.8476400e+00
   1.4484848e+00   4.7878788e-01   8.8363269e+00
   1.4484848e+00   5.0303030e-01   8.8244261e+00
   1.4484848e+00   5.2727273e-01   8.8119376e+00
   1.4484848e+00   5.5151515e-01   8.7988613e+00
   1.4484848e+00   5.7575758e-01   8.7851974e+00
   1.4484848e+00   6.0000000e-01   8.7709458e+00
   1.4484848e+00   6.2424242e-01   8.7561065e+00
   1.4484848e+00   6.4848485e-01   8.7406795e+00
   1.4484848e+00   6.7272727e-01   8.7246648e+00
   1.4484848e+00   6.9696970e-01   8.7080624e+00
   1.4484848e+00   7.2121212e-01   8.6908724e+00
   1.4484848e+00   7.4545455e-01   8.6730946e+00
   1.4484848e+00   7.6969697e-01   8.6547291e+00
   1.4484848e+00   7.9393939e-01   8.6357759e+00
   1.4484848e+00   8.1818182e-01   8.6162351e+00
   1.4484848e+00   8.4242424e-01   8.5961065e+00
   1.4484848e+00   8.6666667e-01   8.5753903e+00
   1.4484848e+00   8.9090909e-01   8.5540863e+00
   1.4484848e+00   9.1515152e-01   8.5321947e+00
   1.4484848e+00   9.3939394e-01   8.5097153e+00
   1.4484848e+00   9.6363636e-01   8.4866483e+00
   1.4484848e+00   9.8787879e-01   8.4629936e+00
   1.4484848e+00   1.0121212e+00   8.4387511e+00
   1.4484848e+00   1.0363636e+00   8.4139210e+00
   1.4484848e+00   1.0606061e+00   8.3885032e+00
   1.4484848e+00   1.0848485e+00   8.3624977e+00
   1.4484848e+00   1.1090909e+00   8.3359045e+00
   1.4484848e+00   1.1333333e+00   8.3087236e+00
   1.4484848e+00   1.1575758e+00   8.2809550e+00
   1.4484848e+00   1.1818182e+00   8.2525987e+00
   1.4484848e+00   1.2060606e+00   8.2236547e+00
   1.4484848e+00   1.2303030e+00   8.1941230e+00
   1.4484848e+00   1.2545455e+00   8.1640037e+00
   1.4484848e+00   1.2787879e+00   8.1332966e+00
   1.4484848e+00   1.3030303e+00   8.1020018e+00
   1.4484848e+00   1.3272727e+00   8.0701194e+00
   1.4484848e+00   1.3515152e+00   8.0376492e+00
   1.4484848e+00   1.3757576e+00   8.0045914e+00
   1.4484848e+00   1.4000000e+00   7.9709458e+00
   1.4484848e+00   1.4242424e+00   7.9367126e+00
   1.4484848e+00   1.4484848e+00   7.9018916e+00
   1.4484848e+00   1.4727273e+00   7.8664830e+00
   1.4484848e+00   1.4969697e+00   7.8304867e+00
   1.4484848e+00   1.5212121e+00   7.7939027e+00
   1.4484848e+00   1.5454545e+00   7.7567309e+00
   1.4484848e+00   1.5696970e+00   7.7189715e+00
   1.4484848e+00   1.5939394e+00   7.6806244e+00
   1.4484848e+00   1.6181818e+00   7.6416896e+00
   1.4484848e+00   1.6424242e+00   7.6021671e+00
   1.4484848e+00   1.6666667e+00   7.5620569e+00
   1.4484848e+00   1.6909091e+00   7.5213590e+00
   1.4484848e+00   1.7151515e+00   7.4800735e+00
   1.4484848e+00   1.7393939e+00   7.4382002e+00
   1.4484848e+00   1.7636364e+00   7.3957392e+00
   1.4484848e+00   1.7878788e+00   7.3526905e+00
   1.4484848e+00   1.8121212e+00   7.3090542e+00
   1.4484848e+00   1.8363636e+00   7.2648301e+00
   1.4484848e+00   1.8606061e+00   7.2200184e+00
   1.4484848e+00   1.8848485e+00   7.1746189e+00
   1.4484848e+00   1.9090909e+00   7.1286318e+00
   1.4484848e+00   1.9333333e+00   7.0820569e+00
   1.4484848e+00   1.9575758e+00   7.0348944e+00
   1.4484848e+00   1.9818182e+00   6.9871442e+00
   1.4484848e+00   2.0060606e+00   6.9388062e+00
   1.4484848e+00   2.0303030e+00   6.8898806e+00
   1.4484848e+00   2.0545455e+00   6.8403673e+00
   1.4484848e+00   2.0787879e+00   6.7902663e+00
   1.4484848e+00   2.1030303e+00   6.7395776e+00
   1.4484848e+00   2.1272727e+00   6.6883012e+00
   1.4484848e+00   2.1515152e+00   6.6364371e+00
   1.4484848e+00   2.1757576e+00   6.5839853e+00
   1.4484848e+00   2.2000000e+00   6.5309458e+00
   1.4727273e+00  -2.0000000e-01   8.8955372e+00
   1.4727273e+00  -1.7575758e-01   8.9000918e+00
   1.4727273e+00  -1.5151515e-01   8.9040588e+00
   1.4727273e+00  -1.2727273e-01   8.9074380e+00
   1.4727273e+00  -1.0303030e-01   8.9102296e+00
   1.4727273e+00  -7.8787879e-02   8.9124334e+00
   1.4727273e+00  -5.4545455e-02   8.9140496e+00
   1.4727273e+00  -3.0303030e-02   8.9150781e+00
   1.4727273e+00  -6.0606061e-03   8.9155188e+00
   1.4727273e+00   1.8181818e-02   8.9153719e+00
   1.4727273e+00   4.2424242e-02   8.9146373e+00
   1.4727273e+00   6.6666667e-02   8.9133150e+00
   1.4727273e+00   9.0909091e-02   8.9114050e+00
   1.4727273e+00   1.1515152e-01   8.9089073e+00
   1.4727273e+00   1.3939394e-01   8.9058219e+00
   1.4727273e+00   1.6363636e-01   8.9021488e+00
   1.4727273e+00   1.8787879e-01   8.8978880e+00
   1.4727273e+00   2.1212121e-01   8.8930395e+00
   1.4727273e+00   2.3636364e-01   8.8876033e+00
   1.4727273e+00   2.6060606e-01   8.8815794e+00
   1.4727273e+00   2.8484848e-01   8.8749679e+00
   1.4727273e+00   3.0909091e-01   8.8677686e+00
   1.4727273e+00   3.3333333e-01   8.8599816e+00
   1.4727273e+00   3.5757576e-01   8.8516070e+00
   1.4727273e+00   3.8181818e-01   8.8426446e+00
   1.4727273e+00   4.0606061e-01   8.8330946e+00
   1.4727273e+00   4.3030303e-01   8.8229568e+00
   1.4727273e+00   4.5454545e-01   8.8122314e+00
   1.4727273e+00   4.7878788e-01   8.8009183e+00
   1.4727273e+00   5.0303030e-01   8.7890174e+00
   1.4727273e+00   5.2727273e-01   8.7765289e+00
   1.4727273e+00   5.5151515e-01   8.7634527e+00
   1.4727273e+00   5.7575758e-01   8.7497888e+00
   1.4727273e+00   6.0000000e-01   8.7355372e+00
   1.4727273e+00   6.2424242e-01   8.7206979e+00
   1.4727273e+00   6.4848485e-01   8.7052709e+00
   1.4727273e+00   6.7272727e-01   8.6892562e+00
   1.4727273e+00   6.9696970e-01   8.6726538e+00
   1.4727273e+00   7.2121212e-01   8.6554637e+00
   1.4727273e+00   7.4545455e-01   8.6376860e+00
   1.4727273e+00   7.6969697e-01   8.6193205e+00
   1.4727273e+00   7.9393939e-01   8.6003673e+00
   1.4727273e+00   8.1818182e-01   8.5808264e+00
   1.4727273e+00   8.4242424e-01   8.5606979e+00
   1.4727273e+00   8.6666667e-01   8.5399816e+00
   1.4727273e+00   8.9090909e-01   8.5186777e+00
   1.4727273e+00   9.1515152e-01   8.4967860e+00
   1.4727273e+00   9.3939394e-01   8.4743067e+00
   1.4727273e+00   9.6363636e-01   8.4512397e+00
   1.4727273e+00   9.8787879e-01   8.4275849e+00
   1.4727273e+00   1.0121212e+00   8.4033425e+00
   1.4727273e+00   1.0363636e+00   8.3785124e+00
   1.4727273e+00   1.0606061e+00   8.3530946e+00
   1.4727273e+00   1.0848485e+00   8.3270891e+00
   1.4727273e+00   1.1090909e+00   8.3004959e+00
   1.4727273e+00   1.1333333e+00   8.2733150e+00
   1.4727273e+00   1.1575758e+00   8.2455464e+00
   1.4727273e+00   1.1818182e+00   8.2171901e+00
   1.4727273e+00   1.2060606e+00   8.1882461e+00
   1.4727273e+00   1.2303030e+00   8.1587144e+00
   1.4727273e+00   1.2545455e+00   8.1285950e+00
   1.4727273e+00   1.2787879e+00   8.0978880e+00
   1.4727273e+00   1.3030303e+00   8.0665932e+00
   1.4727273e+00   1.3272727e+00   8.0347107e+00
   1.4727273e+00   1.3515152e+00   8.0022406e+00
   1.4727273e+00   1.3757576e+00   7.9691827e+00
   1.4727273e+00   1.4000000e+00   7.9355372e+00
   1.4727273e+00   1.4242424e+00   7.9013039e+00
   1.4727273e+00   1.4484848e+00   7.8664830e+00
   1.4727273e+00   1.4727273e+00   7.8310744e+00
   1.4727273e+00   1.4969697e+00   7.7950781e+00
   1.4727273e+00   1.5212121e+00   7.7584940e+00
   1.4727273e+00   1.5454545e+00   7.7213223e+00
   1.4727273e+00   1.5696970e+00   7.6835629e+00
   1.4727273e+00   1.5939394e+00   7.6452158e+00
   1.4727273e+00   1.6181818e+00   7.6062810e+00
   1.4727273e+00   1.6424242e+00   7.5667585e+00
   1.4727273e+00   1.6666667e+00   7.5266483e+00
   1.4727273e+00   1.6909091e+00   7.4859504e+00
   1.4727273e+00   1.7151515e+00   7.4446648e+00
   1.4727273e+00   1.7393939e+00   7.4027916e+00
   1.4727273e+00   1.7636364e+00   7.3603306e+00
   1.4727273e+00   1.7878788e+00   7.3172819e+00
   1.4727273e+00   1.8121212e+00   7.2736455e+00
   1.4727273e+00   1.8363636e+00   7.2294215e+00
   1.4727273e+00   1.8606061e+00   7.1846097e+00
   1.4727273e+00   1.8848485e+00   7.1392103e+00
   1.4727273e+00   1.9090909e+00   7.0932231e+00
   1.4727273e+00   1.9333333e+00   7.0466483e+00
   1.4727273e+00   1.9575758e+00   6.9994858e+00
   1.4727273e+00   1.9818182e+00   6.9517355e+00
   1.4727273e+00   2.0060606e+00   6.9033976e+00
   1.4727273e+00   2.0303030e+00   6.8544720e+00
   1.4727273e+00   2.0545455e+00   6.8049587e+00
   1.4727273e+00   2.0787879e+00   6.7548577e+00
   1.4727273e+00   2.1030303e+00   6.7041690e+00
   1.4727273e+00   2.1272727e+00   6.6528926e+00
   1.4727273e+00   2.1515152e+00   6.6010285e+00
   1.4727273e+00   2.1757576e+00   6.5485767e+00
   1.4727273e+00   2.2000000e+00   6.4955372e+00
   1.4969697e+00  -2.0000000e-01   8.8595409e+00
   1.4969697e+00  -1.7575758e-01   8.8640955e+00
   1.4969697e+00  -1.5151515e-01   8.8680624e+00
   1.4969697e+00  -1.2727273e-01   8.8714417e+00
   1.4969697e+00  -1.0303030e-01   8.8742332e+00
   1.4969697e+00  -7.8787879e-02   8.8764371e+00
   1.4969697e+00  -5.4545455e-02   8.8780533e+00
   1.4969697e+00  -3.0303030e-02   8.8790817e+00
   1.4969697e+00  -6.0606061e-03   8.8795225e+00
   1.4969697e+00   1.8181818e-02   8.8793756e+00
   1.4969697e+00   4.2424242e-02   8.8786410e+00
   1.4969697e+00   6.6666667e-02   8.8773186e+00
   1.4969697e+00   9.0909091e-02   8.8754086e+00
   1.4969697e+00   1.1515152e-01   8.8729109e+00
   1.4969697e+00   1.3939394e-01   8.8698255e+00
   1.4969697e+00   1.6363636e-01   8.8661524e+00
   1.4969697e+00   1.8787879e-01   8.8618916e+00
   1.4969697e+00   2.1212121e-01   8.8570432e+00
   1.4969697e+00   2.3636364e-01   8.8516070e+00
   1.4969697e+00   2.6060606e-01   8.8455831e+00
   1.4969697e+00   2.8484848e-01   8.8389715e+00
   1.4969697e+00   3.0909091e-01   8.8317723e+00
   1.4969697e+00   3.3333333e-01   8.8239853e+00
   1.4969697e+00   3.5757576e-01   8.8156107e+00
   1.4969697e+00   3.8181818e-01   8.8066483e+00
   1.4969697e+00   4.0606061e-01   8.7970983e+00
   1.4969697e+00   4.3030303e-01   8.7869605e+00
   1.4969697e+00   4.5454545e-01   8.7762351e+00
   1.4969697e+00   4.7878788e-01   8.7649219e+00
   1.4969697e+00   5.0303030e-01   8.7530211e+00
   1.4969697e+00   5.2727273e-01   8.7405326e+00
   1.4969697e+00   5.5151515e-01   8.7274564e+00
   1.4969697e+00   5.7575758e-01   8.7137925e+00
   1.4969697e+00   6.0000000e-01   8.6995409e+00
   1.4969697e+00   6.2424242e-01   8.6847016e+00
   1.4969697e+00   6.4848485e-01   8.6692746e+00
   1.4969697e+00   6.7272727e-01   8.6532599e+00
   1.4969697e+00   6.9696970e-01   8.6366575e+00
   1.4969697e+00   7.2121212e-01   8.6194674e+00
   1.4969697e+00   7.4545455e-01   8.6016896e+00
   1.4969697e+00   7.6969697e-01   8.5833242e+00
   1.4969697e+00   7.9393939e-01   8.5643710e+00
   1.4969697e+00   8.1818182e-01   8.5448301e+00
   1.4969697e+00   8.4242424e-01   8.5247016e+00
   1.4969697e+00   8.6666667e-01   8.5039853e+00
   1.4969697e+00   8.9090909e-01   8.4826814e+00
   1.4969697e+00   9.1515152e-01   8.4607897e+00
   1.4969697e+00   9.3939394e-01   8.4383104e+00
   1.4969697e+00   9.6363636e-01   8.4152433e+00
   1.4969697e+00   9.8787879e-01   8.3915886e+00
   1.4969697e+00   1.0121212e+00   8.3673462e+00
   1.4969697e+00   1.0363636e+00   8.3425161e+00
   1.4969697e+00   1.0606061e+00   8.3170983e+00
   1.4969697e+00   1.0848485e+00   8.2910927e+00
   1.4969697e+00   1.1090909e+00   8.2644995e+00
   1.4969697e+00   1.1333333e+00   8.2373186e+00
   1.4969697e+00   1.1575758e+00   8.2095500e+00
   1.4969697e+00   1.1818182e+00   8.1811938e+00
   1.4969697e+00   1.2060606e+00   8.1522498e+00
   1.4969697e+00   1.2303030e+00   8.1227181e+00
   1.4969697e+00   1.2545455e+00   8.0925987e+00
   1.4969697e+00   1.2787879e+00   8.0618916e+00
   1.4969697e+00   1.3030303e+00   8.0305969e+00
   1.4969697e+00   1.3272727e+00   7.9987144e+00
   1.4969697e+00   1.3515152e+00   7.9662443e+00
   1.4969697e+00   1.3757576e+00   7.9331864e+00
   1.4969697e+00   1.4000000e+00   7.8995409e+00
   1.4969697e+00   1.4242424e+00   7.8653076e+00
   1.4969697e+00   1.4484848e+00   7.8304867e+00
   1.4969697e+00   1.4727273e+00   7.7950781e+00
   1.4969697e+00   1.4969697e+00   7.7590817e+00
   1.4969697e+00   1.5212121e+00   7.7224977e+00
   1.4969697e+00   1.5454545e+00   7.6853260e+00
   1.4969697e+00   1.5696970e+00   7.6475666e+00
   1.4969697e+00   1.5939394e+00   7.6092195e+00
   1.4969697e+00   1.6181818e+00   7.5702847e+00
   1.4969697e+00   1.6424242e+00   7.5307622e+00
   1.4969697e+00   1.6666667e+00   7.4906520e+00
   1.4969697e+00   1.6909091e+00   7.4499541e+00
   1.4969697e+00   1.7151515e+00   7.4086685e+00
   1.4969697e+00   1.7393939e+00   7.3667952e+00
   1.4969697e+00   1.7636364e+00   7.3243343e+00
   1.4969697e+00   1.7878788e+00   7.2812856e+00
   1.4969697e+00   1.8121212e+00   7.2376492e+00
   1.4969697e+00   1.8363636e+00   7.1934252e+00
   1.4969697e+00   1.8606061e+00   7.1486134e+00
   1.4969697e+00   1.8848485e+00   7.1032140e+00
   1.4969697e+00   1.9090909e+00   7.0572268e+00
   1.4969697e+00   1.9333333e+00   7.0106520e+00
   1.4969697e+00   1.9575758e+00   6.9634894e+00
   1.4969697e+00   1.9818182e+00   6.9157392e+00
   1.4969697e+00   2.0060606e+00   6.8674013e+00
   1.4969697e+00   2.0303030e+00   6.8184757e+00
   1.4969697e+00   2.0545455e+00   6.7689624e+00
   1.4969697e+00   2.0787879e+00   6.7188613e+00
   1.4969697e+00   2.1030303e+00   6.6681726e+00
   1.4969697e+00   2.1272727e+00   6.6168962e+00
   1.4969697e+00   2.1515152e+00   6.5650321e+00
   1.4969697e+00   2.1757576e+00   6.5125803e+00
   1.4969697e+00   2.2000000e+00   6.4595409e+00
   1.5212121e+00  -2.0000000e-01   8.8229568e+00
   1.5212121e+00  -1.7575758e-01   8.8275115e+00
   1.5212121e+00  -1.5151515e-01   8.8314784e+00
   1.5212121e+00  -1.2727273e-01   8.8348577e+00
   1.5212121e+00  -1.0303030e-01   8.8376492e+00
   1.5212121e+00  -7.8787879e-02   8.8398531e+00
   1.5212121e+00  -5.4545455e-02   8.8414692e+00
   1.5212121e+00  -3.0303030e-02   8.8424977e+00
   1.5212121e+00  -6.0606061e-03   8.8429385e+00
   1.5212121e+00   1.8181818e-02   8.8427916e+00
   1.5212121e+00   4.2424242e-02   8.8420569e+00
   1.5212121e+00   6.6666667e-02   8.8407346e+00
   1.5212121e+00   9.0909091e-02   8.8388246e+00
   1.5212121e+00   1.1515152e-01   8.8363269e+00
   1.5212121e+00   1.3939394e-01   8.8332415e+00
   1.5212121e+00   1.6363636e-01   8.8295684e+00
   1.5212121e+00   1.8787879e-01   8.8253076e+00
   1.5212121e+00   2.1212121e-01   8.8204591e+00
   1.5212121e+00   2.3636364e-01   8.8150230e+00
   1.5212121e+00   2.6060606e-01   8.8089991e+00
   1.5212121e+00   2.8484848e-01   8.8023875e+00
   1.5212121e+00   3.0909091e-01   8.7951882e+00
   1.5212121e+00   3.3333333e-01   8.7874013e+00
   1.5212121e+00   3.5757576e-01   8.7790266e+00
   1.5212121e+00   3.8181818e-01   8.7700643e+00
   1.5212121e+00   4.0606061e-01   8.7605142e+00
   1.5212121e+00   4.3030303e-01   8.7503765e+00
   1.5212121e+00   4.5454545e-01   8.7396511e+00
   1.5212121e+00   4.7878788e-01   8.7283379e+00
   1.5212121e+00   5.0303030e-01   8.7164371e+00
   1.5212121e+00   5.2727273e-01   8.7039486e+00
   1.5212121e+00   5.5151515e-01   8.6908724e+00
   1.5212121e+00   5.7575758e-01   8.6772084e+00
   1.5212121e+00   6.0000000e-01   8.6629568e+00
   1.5212121e+00   6.2424242e-01   8.6481175e+00
   1.5212121e+00   6.4848485e-01   8.6326905e+00
   1.5212121e+00   6.7272727e-01   8.6166758e+00
   1.5212121e+00   6.9696970e-01   8.6000735e+00
   1.5212121e+00   7.2121212e-01   8.5828834e+00
   1.5212121e+00   7.4545455e-01   8.5651056e+00
   1.5212121e+00   7.6969697e-01   8.5467401e+00
   1.5212121e+00   7.9393939e-01   8.5277870e+00
   1.5212121e+00   8.1818182e-01   8.5082461e+00
   1.5212121e+00   8.4242424e-01   8.4881175e+00
   1.5212121e+00   8.6666667e-01   8.4674013e+00
   1.5212121e+00   8.9090909e-01   8.4460973e+00
   1.5212121e+00   9.1515152e-01   8.4242057e+00
   1.5212121e+00   9.3939394e-01   8.4017264e+00
   1.5212121e+00   9.6363636e-01   8.3786593e+00
   1.5212121e+00   9.8787879e-01   8.3550046e+00
   1.5212121e+00   1.0121212e+00   8.3307622e+00
   1.5212121e+00   1.0363636e+00   8.3059320e+00
   1.5212121e+00   1.0606061e+00   8.2805142e+00
   1.5212121e+00   1.0848485e+00   8.2545087e+00
   1.5212121e+00   1.1090909e+00   8.2279155e+00
   1.5212121e+00   1.1333333e+00   8.2007346e+00
   1.5212121e+00   1.1575758e+00   8.1729660e+00
   1.5212121e+00   1.1818182e+00   8.1446097e+00
   1.5212121e+00   1.2060606e+00   8.1156657e+00
   1.5212121e+00   1.2303030e+00   8.0861341e+00
   1.5212121e+00   1.2545455e+00   8.0560147e+00
   1.5212121e+00   1.2787879e+00   8.0253076e+00
   1.5212121e+00   1.3030303e+00   7.9940129e+00
   1.5212121e+00   1.3272727e+00   7.9621304e+00
   1.5212121e+00   1.3515152e+00   7.9296602e+00
   1.5212121e+00   1.3757576e+00   7.8966024e+00
   1.5212121e+00   1.4000000e+00   7.8629568e+00
   1.5212121e+00   1.4242424e+00   7.8287236e+00
   1.5212121e+00   1.4484848e+00   7.7939027e+00
   1.5212121e+00   1.4727273e+00   7.7584940e+00
   1.5212121e+00   1.4969697e+00   7.7224977e+00
   1.5212121e+00   1.5212121e+00   7.6859137e+00
   1.5212121e+00   1.5454545e+00   7.6487420e+00
   1.5212121e+00   1.5696970e+00   7.6109826e+00
   1.5212121e+00   1.5939394e+00   7.5726354e+00
   1.5212121e+00   1.6181818e+00   7.5337006e+00
   1.5212121e+00   1.6424242e+00   7.4941781e+00
   1.5212121e+00   1.6666667e+00   7.4540680e+00
   1.5212121e+00   1.6909091e+00   7.4133701e+00
   1.5212121e+00   1.7151515e+00   7.3720845e+00
   1.5212121e+00   1.7393939e+00   7.3302112e+00
   1.5212121e+00   1.7636364e+00   7.2877502e+00
   1.5212121e+00   1.7878788e+00   7.2447016e+00
   1.5212121e+00   1.8121212e+00   7.2010652e+00
   1.5212121e+00   1.8363636e+00   7.1568411e+00
   1.5212121e+00   1.8606061e+00   7.1120294e+00
   1.5212121e+00   1.8848485e+00   7.0666299e+00
   1.5212121e+00   1.9090909e+00   7.0206428e+00
   1.5212121e+00   1.9333333e+00   6.9740680e+00
   1.5212121e+00   1.9575758e+00   6.9269054e+00
   1.5212121e+00   1.9818182e+00   6.8791552e+00
   1.5212121e+00   2.0060606e+00   6.8308173e+00
   1.5212121e+00   2.0303030e+00   6.7818916e+00
   1.5212121e+00   2.0545455e+00   6.7323783e+00
   1.5212121e+00   2.0787879e+00   6.6822773e+00
   1.5212121e+00   2.1030303e+00   6.6315886e+00
   1.5212121e+00   2.1272727e+00   6.5803122e+00
   1.5212121e+00   2.1515152e+00   6.5284481e+00
   1.5212121e+00   2.1757576e+00   6.4759963e+00
   1.5212121e+00   2.2000000e+00   6.4229568e+00
   1.5454545e+00  -2.0000000e-01   8.7857851e+00
   1.5454545e+00  -1.7575758e-01   8.7903398e+00
   1.5454545e+00  -1.5151515e-01   8.7943067e+00
   1.5454545e+00  -1.2727273e-01   8.7976860e+00
   1.5454545e+00  -1.0303030e-01   8.8004775e+00
   1.5454545e+00  -7.8787879e-02   8.8026814e+00
   1.5454545e+00  -5.4545455e-02   8.8042975e+00
   1.5454545e+00  -3.0303030e-02   8.8053260e+00
   1.5454545e+00  -6.0606061e-03   8.8057668e+00
   1.5454545e+00   1.8181818e-02   8.8056198e+00
   1.5454545e+00   4.2424242e-02   8.8048852e+00
   1.5454545e+00   6.6666667e-02   8.8035629e+00
   1.5454545e+00   9.0909091e-02   8.8016529e+00
   1.5454545e+00   1.1515152e-01   8.7991552e+00
   1.5454545e+00   1.3939394e-01   8.7960698e+00
   1.5454545e+00   1.6363636e-01   8.7923967e+00
   1.5454545e+00   1.8787879e-01   8.7881359e+00
   1.5454545e+00   2.1212121e-01   8.7832874e+00
   1.5454545e+00   2.3636364e-01   8.7778512e+00
   1.5454545e+00   2.6060606e-01   8.7718274e+00
   1.5454545e+00   2.8484848e-01   8.7652158e+00
   1.5454545e+00   3.0909091e-01   8.7580165e+00
   1.5454545e+00   3.3333333e-01   8.7502296e+00
   1.5454545e+00   3.5757576e-01   8.7418549e+00
   1.5454545e+00   3.8181818e-01   8.7328926e+00
   1.5454545e+00   4.0606061e-01   8.7233425e+00
   1.5454545e+00   4.3030303e-01   8.7132048e+00
   1.5454545e+00   4.5454545e-01   8.7024793e+00
   1.5454545e+00   4.7878788e-01   8.6911662e+00
   1.5454545e+00   5.0303030e-01   8.6792654e+00
   1.5454545e+00   5.2727273e-01   8.6667769e+00
   1.5454545e+00   5.5151515e-01   8.6537006e+00
   1.5454545e+00   5.7575758e-01   8.6400367e+00
   1.5454545e+00   6.0000000e-01   8.6257851e+00
   1.5454545e+00   6.2424242e-01   8.6109458e+00
   1.5454545e+00   6.4848485e-01   8.5955188e+00
   1.5454545e+00   6.7272727e-01   8.5795041e+00
   1.5454545e+00   6.9696970e-01   8.5629017e+00
   1.5454545e+00   7.2121212e-01   8.5457117e+00
   1.5454545e+00   7.4545455e-01   8.5279339e+00
   1.5454545e+00   7.6969697e-01   8.5095684e+00
   1.5454545e+00   7.9393939e-01   8.4906152e+00
   1.5454545e+00   8.1818182e-01   8.4710744e+00
   1.5454545e+00   8.4242424e-01   8.4509458e+00
   1.5454545e+00   8.6666667e-01   8.4302296e+00
   1.5454545e+00   8.9090909e-01   8.4089256e+00
   1.5454545e+00   9.1515152e-01   8.3870340e+00
   1.5454545e+00   9.3939394e-01   8.3645546e+00
   1.5454545e+00   9.6363636e-01   8.3414876e+00
   1.5454545e+00   9.8787879e-01   8.3178329e+00
   1.5454545e+00   1.0121212e+00   8.2935904e+00
   1.5454545e+00   1.0363636e+00   8.2687603e+00
   1.5454545e+00   1.0606061e+00   8.2433425e+00
   1.5454545e+00   1.0848485e+00   8.2173370e+00
   1.5454545e+00   1.1090909e+00   8.1907438e+00
   1.5454545e+00   1.1333333e+00   8.1635629e+00
   1.5454545e+00   1.1575758e+00   8.1357943e+00
   1.5454545e+00   1.1818182e+00   8.1074380e+00
   1.5454545e+00   1.2060606e+00   8.0784940e+00
   1.5454545e+00   1.2303030e+00   8.0489624e+00
   1.5454545e+00   1.2545455e+00   8.0188430e+00
   1.5454545e+00   1.2787879e+00   7.9881359e+00
   1.5454545e+00   1.3030303e+00   7.9568411e+00
   1.5454545e+00   1.3272727e+00   7.9249587e+00
   1.5454545e+00   1.3515152e+00   7.8924885e+00
   1.5454545e+00   1.3757576e+00   7.8594307e+00
   1.5454545e+00   1.4000000e+00   7.8257851e+00
   1.5454545e+00   1.4242424e+00   7.7915519e+00
   1.5454545e+00   1.4484848e+00   7.7567309e+00
   1.5454545e+00   1.4727273e+00   7.7213223e+00
   1.5454545e+00   1.4969697e+00   7.6853260e+00
   1.5454545e+00   1.5212121e+00   7.6487420e+00
   1.5454545e+00   1.5454545e+00   7.6115702e+00
   1.5454545e+00   1.5696970e+00   7.5738108e+00
   1.5454545e+00   1.5939394e+00   7.5354637e+00
   1.5454545e+00   1.6181818e+00   7.4965289e+00
   1.5454545e+00   1.6424242e+00   7.4570064e+00
   1.5454545e+00   1.6666667e+00   7.4168962e+00
   1.5454545e+00   1.6909091e+00   7.3761983e+00
   1.5454545e+00   1.7151515e+00   7.3349128e+00
   1.5454545e+00   1.7393939e+00   7.2930395e+00
   1.5454545e+00   1.7636364e+00   7.2505785e+00
   1.5454545e+00   1.7878788e+00   7.2075298e+00
   1.5454545e+00   1.8121212e+00   7.1638935e+00
   1.5454545e+00   1.8363636e+00   7.1196694e+00
   1.5454545e+00   1.8606061e+00   7.0748577e+00
   1.5454545e+00   1.8848485e+00   7.0294582e+00
   1.5454545e+00   1.9090909e+00   6.9834711e+00
   1.5454545e+00   1.9333333e+00   6.9368962e+00
   1.5454545e+00   1.9575758e+00   6.8897337e+00
   1.5454545e+00   1.9818182e+00   6.8419835e+00
   1.5454545e+00   2.0060606e+00   6.7936455e+00
   1.5454545e+00   2.0303030e+00   6.7447199e+00
   1.5454545e+00   2.0545455e+00   6.6952066e+00
   1.5454545e+00   2.0787879e+00   6.6451056e+00
   1.5454545e+00   2.1030303e+00   6.5944169e+00
   1.5454545e+00   2.1272727e+00   6.5431405e+00
   1.5454545e+00   2.1515152e+00   6.4912764e+00
   1.5454545e+00   2.1757576e+00   6.4388246e+00
   1.5454545e+00   2.2000000e+00   6.3857851e+00
   1.5696970e+00  -2.0000000e-01   8.7480257e+00
   1.5696970e+00  -1.7575758e-01   8.7525803e+00
   1.5696970e+00  -1.5151515e-01   8.7565473e+00
   1.5696970e+00  -1.2727273e-01   8.7599265e+00
   1.5696970e+00  -1.0303030e-01   8.7627181e+00
   1.5696970e+00  -7.8787879e-02   8.7649219e+00
   1.5696970e+00  -5.4545455e-02   8.7665381e+00
   1.5696970e+00  -3.0303030e-02   8.7675666e+00
   1.5696970e+00  -6.0606061e-03   8.7680073e+00
   1.5696970e+00   1.8181818e-02   8.7678604e+00
   1.5696970e+00   4.2424242e-02   8.7671258e+00
   1.5696970e+00   6.6666667e-02   8.7658035e+00
   1.5696970e+00   9.0909091e-02   8.7638935e+00
   1.5696970e+00   1.1515152e-01   8.7613958e+00
   1.5696970e+00   1.3939394e-01   8.7583104e+00
   1.5696970e+00   1.6363636e-01   8.7546373e+00
   1.5696970e+00   1.8787879e-01   8.7503765e+00
   1.5696970e+00   2.1212121e-01   8.7455280e+00
   1.5696970e+00   2.3636364e-01   8.7400918e+00
   1.5696970e+00   2.6060606e-01   8.7340680e+00
   1.5696970e+00   2.8484848e-01   8.7274564e+00
   1.5696970e+00   3.0909091e-01   8.7202571e+00
   1.5696970e+00   3.3333333e-01   8.7124702e+00
   1.5696970e+00   3.5757576e-01   8.7040955e+00
   1.5696970e+00   3.8181818e-01   8.6951331e+00
   1.5696970e+00   4.0606061e-01   8.6855831e+00
   1.5696970e+00   4.3030303e-01   8.6754454e+00
   1.5696970e+00   4.5454545e-01   8.6647199e+00
   1.5696970e+00   4.7878788e-01   8.6534068e+00
   1.5696970e+00   5.0303030e-01   8.6415060e+00
   1.5696970e+00   5.2727273e-01   8.6290174e+00
   1.5696970e+00   5.5151515e-01   8.6159412e+00
   1.5696970e+00   5.7575758e-01   8.6022773e+00
   1.5696970e+00   6.0000000e-01   8.5880257e+00
   1.5696970e+00   6.2424242e-01   8.5731864e+00
   1.5696970e+00   6.4848485e-01   8.5577594e+00
   1.5696970e+00   6.7272727e-01   8.5417447e+00
   1.5696970e+00   6.9696970e-01   8.5251423e+00
   1.5696970e+00   7.2121212e-01   8.5079522e+00
   1.5696970e+00   7.4545455e-01   8.4901745e+00
   1.5696970e+00   7.6969697e-01   8.4718090e+00
   1.5696970e+00   7.9393939e-01   8.4528558e+00
   1.5696970e+00   8.1818182e-01   8.4333150e+00
   1.5696970e+00   8.4242424e-01   8.4131864e+00
   1.5696970e+00   8.6666667e-01   8.3924702e+00
   1.5696970e+00   8.9090909e-01   8.3711662e+00
   1.5696970e+00   9.1515152e-01   8.3492746e+00
   1.5696970e+00   9.3939394e-01   8.3267952e+00
   1.5696970e+00   9.6363636e-01   8.3037282e+00
   1.5696970e+00   9.8787879e-01   8.2800735e+00
   1.5696970e+00   1.0121212e+00   8.2558310e+00
   1.5696970e+00   1.0363636e+00   8.2310009e+00
   1.5696970e+00   1.0606061e+00   8.2055831e+00
   1.5696970e+00   1.0848485e+00   8.1795776e+00
   1.5696970e+00   1.1090909e+00   8.1529844e+00
   1.5696970e+00   1.1333333e+00   8.1258035e+00
   1.5696970e+00   1.1575758e+00   8.0980349e+00
   1.5696970e+00   1.1818182e+00   8.0696786e+00
   1.5696970e+00   1.2060606e+00   8.0407346e+00
   1.5696970e+00   1.2303030e+00   8.0112029e+00
   1.5696970e+00   1.2545455e+00   7.9810836e+00
   1.5696970e+00   1.2787879e+00   7.9503765e+00
   1.5696970e+00   1.3030303e+00   7.9190817e+00
   1.5696970e+00   1.3272727e+00   7.8871993e+00
   1.5696970e+00   1.3515152e+00   7.8547291e+00
   1.5696970e+00   1.3757576e+00   7.8216713e+00
   1.5696970e+00   1.4000000e+00   7.7880257e+00
   1.5696970e+00   1.4242424e+00   7.7537925e+00
   1.5696970e+00   1.4484848e+00   7.7189715e+00
   1.5696970e+00   1.4727273e+00   7.6835629e+00
   1.5696970e+00   1.4969697e+00   7.6475666e+00
   1.5696970e+00   1.5212121e+00   7.6109826e+00
   1.5696970e+00   1.5454545e+00   7.5738108e+00
   1.5696970e+00   1.5696970e+00   7.5360514e+00
   1.5696970e+00   1.5939394e+00   7.4977043e+00
   1.5696970e+00   1.6181818e+00   7.4587695e+00
   1.5696970e+00   1.6424242e+00   7.4192470e+00
   1.5696970e+00   1.6666667e+00   7.3791368e+00
   1.5696970e+00   1.6909091e+00   7.3384389e+00
   1.5696970e+00   1.7151515e+00   7.2971534e+00
   1.5696970e+00   1.7393939e+00   7.2552801e+00
   1.5696970e+00   1.7636364e+00   7.2128191e+00
   1.5696970e+00   1.7878788e+00   7.1697704e+00
   1.5696970e+00   1.8121212e+00   7.1261341e+00
   1.5696970e+00   1.8363636e+00   7.0819100e+00
   1.5696970e+00   1.8606061e+00   7.0370983e+00
   1.5696970e+00   1.8848485e+00   6.9916988e+00
   1.5696970e+00   1.9090909e+00   6.9457117e+00
   1.5696970e+00   1.9333333e+00   6.8991368e+00
   1.5696970e+00   1.9575758e+00   6.8519743e+00
   1.5696970e+00   1.9818182e+00   6.8042241e+00
   1.5696970e+00   2.0060606e+00   6.7558861e+00
   1.5696970e+00   2.0303030e+00   6.7069605e+00
   1.5696970e+00   2.0545455e+00   6.6574472e+00
   1.5696970e+00   2.0787879e+00   6.6073462e+00
   1.5696970e+00   2.1030303e+00   6.5566575e+00
   1.5696970e+00   2.1272727e+00   6.5053811e+00
   1.5696970e+00   2.1515152e+00   6.4535170e+00
   1.5696970e+00   2.1757576e+00   6.4010652e+00
   1.5696970e+00   2.2000000e+00   6.3480257e+00
   1.5939394e+00  -2.0000000e-01   8.7096786e+00
   1.5939394e+00  -1.7575758e-01   8.7142332e+00
   1.5939394e+00  -1.5151515e-01   8.7182002e+00
   1.5939394e+00  -1.2727273e-01   8.7215794e+00
   1.5939394e+00  -1.0303030e-01   8.7243710e+00
   1.5939394e+00  -7.8787879e-02   8.7265748e+00
   1.5939394e+00  -5.4545455e-02   8.7281910e+00
   1.5939394e+00  -3.0303030e-02   8.7292195e+00
   1.5939394e+00  -6.0606061e-03   8.7296602e+00
   1.5939394e+00   1.8181818e-02   8.7295133e+00
   1.5939394e+00   4.2424242e-02   8.7287787e+00
   1.5939394e+00   6.6666667e-02   8.7274564e+00
   1.5939394e+00   9.0909091e-02   8.7255464e+00
   1.5939394e+00   1.1515152e-01   8.7230487e+00
   1.5939394e+00   1.3939394e-01   8.7199633e+00
   1.5939394e+00   1.6363636e-01   8.7162902e+00
   1.5939394e+00   1.8787879e-01   8.7120294e+00
   1.5939394e+00   2.1212121e-01   8.7071809e+00
   1.5939394e+00   2.3636364e-01   8.7017447e+00
   1.5939394e+00   2.6060606e-01   8.6957208e+00
   1.5939394e+00   2.8484848e-01   8.6891093e+00
   1.5939394e+00   3.0909091e-01   8.6819100e+00
   1.5939394e+00   3.3333333e-01   8.6741230e+00
   1.5939394e+00   3.5757576e-01   8.6657484e+00
   1.5939394e+00   3.8181818e-01   8.6567860e+00
   1.5939394e+00   4.0606061e-01   8.6472360e+00
   1.5939394e+00   4.3030303e-01   8.6370983e+00
   1.5939394e+00   4.5454545e-01   8.6263728e+00
   1.5939394e+00   4.7878788e-01   8.6150597e+00
   1.5939394e+00   5.0303030e-01   8.6031589e+00
   1.5939394e+00   5.2727273e-01   8.5906703e+00
   1.5939394e+00   5.5151515e-01   8.5775941e+00
   1.5939394e+00   5.7575758e-01   8.5639302e+00
   1.5939394e+00   6.0000000e-01   8.5496786e+00
   1.5939394e+00   6.2424242e-01   8.5348393e+00
   1.5939394e+00   6.4848485e-01   8.5194123e+00
   1.5939394e+00   6.7272727e-01   8.5033976e+00
   1.5939394e+00   6.9696970e-01   8.4867952e+00
   1.5939394e+00   7.2121212e-01   8.4696051e+00
   1.5939394e+00   7.4545455e-01   8.4518274e+00
   1.5939394e+00   7.6969697e-01   8.4334619e+00
   1.5939394e+00   7.9393939e-01   8.4145087e+00
   1.5939394e+00   8.1818182e-01   8.3949679e+00
   1.5939394e+00   8.4242424e-01   8.3748393e+00
   1.5939394e+00   8.6666667e-01   8.3541230e+00
   1.5939394e+00   8.9090909e-01   8.3328191e+00
   1.5939394e+00   9.1515152e-01   8.3109275e+00
   1.5939394e+00   9.3939394e-01   8.2884481e+00
   1.5939394e+00   9.6363636e-01   8.2653811e+00
   1.5939394e+00   9.8787879e-01   8.2417264e+00
   1.5939394e+00   1.0121212e+00   8.2174839e+00
   1.5939394e+00   1.0363636e+00   8.1926538e+00
   1.5939394e+00   1.0606061e+00   8.1672360e+00
   1.5939394e+00   1.0848485e+00   8.1412305e+00
   1.5939394e+00   1.1090909e+00   8.1146373e+00
   1.5939394e+00   1.1333333e+00   8.0874564e+00
   1.5939394e+00   1.1575758e+00   8.0596878e+00
   1.5939394e+00   1.1818182e+00   8.0313315e+00
   1.5939394e+00   1.2060606e+00   8.0023875e+00
   1.5939394e+00   1.2303030e+00   7.9728558e+00
   1.5939394e+00   1.2545455e+00   7.9427365e+00
   1.5939394e+00   1.2787879e+00   7.9120294e+00
   1.5939394e+00   1.3030303e+00   7.8807346e+00
   1.5939394e+00   1.3272727e+00   7.8488522e+00
   1.5939394e+00   1.3515152e+00   7.8163820e+00
   1.5939394e+00   1.3757576e+00   7.7833242e+00
   1.5939394e+00   1.4000000e+00   7.7496786e+00
   1.5939394e+00   1.4242424e+00   7.7154454e+00
   1.5939394e+00   1.4484848e+00   7.6806244e+00
   1.5939394e+00   1.4727273e+00   7.6452158e+00
   1.5939394e+00   1.4969697e+00   7.6092195e+00
   1.5939394e+00   1.5212121e+00   7.5726354e+00
   1.5939394e+00   1.5454545e+00   7.5354637e+00
   1.5939394e+00   1.5696970e+00   7.4977043e+00
   1.5939394e+00   1.5939394e+00   7.4593572e+00
   1.5939394e+00   1.6181818e+00   7.4204224e+00
   1.5939394e+00   1.6424242e+00   7.3808999e+00
   1.5939394e+00   1.6666667e+00   7.3407897e+00
   1.5939394e+00   1.6909091e+00   7.3000918e+00
   1.5939394e+00   1.7151515e+00   7.2588062e+00
   1.5939394e+00   1.7393939e+00   7.2169330e+00
   1.5939394e+00   1.7636364e+00   7.1744720e+00
   1.5939394e+00   1.7878788e+00   7.1314233e+00
   1.5939394e+00   1.8121212e+00   7.0877870e+00
   1.5939394e+00   1.8363636e+00   7.0435629e+00
   1.5939394e+00   1.8606061e+00   6.9987511e+00
   1.5939394e+00   1.8848485e+00   6.9533517e+00
   1.5939394e+00   1.9090909e+00   6.9073646e+00
   1.5939394e+00   1.9333333e+00   6.8607897e+00
   1.5939394e+00   1.9575758e+00   6.8136272e+00
   1.5939394e+00   1.9818182e+00   6.7658770e+00
   1.5939394e+00   2.0060606e+00   6.7175390e+00
   1.5939394e+00   2.0303030e+00   6.6686134e+00
   1.5939394e+00   2.0545455e+00   6.6191001e+00
   1.5939394e+00   2.0787879e+00   6.5689991e+00
   1.5939394e+00   2.1030303e+00   6.5183104e+00
   1.5939394e+00   2.1272727e+00   6.4670340e+00
   1.5939394e+00   2.1515152e+00   6.4151699e+00
   1.5939394e+00   2.1757576e+00   6.3627181e+00
   1.5939394e+00   2.2000000e+00   6.3096786e+00
   1.6181818e+00  -2.0000000e-01   8.6707438e+00
   1.6181818e+00  -1.7575758e-01   8.6752984e+00
   1.6181818e+00  -1.5151515e-01   8.6792654e+00
   1.6181818e+00  -1.2727273e-01   8.6826446e+00
   1.6181818e+00  -1.0303030e-01   8.6854362e+00
   1.6181818e+00  -7.8787879e-02   8.6876400e+00
   1.6181818e+00  -5.4545455e-02   8.6892562e+00
   1.6181818e+00  -3.0303030e-02   8.6902847e+00
   1.6181818e+00  -6.0606061e-03   8.6907254e+00
   1.6181818e+00   1.8181818e-02   8.6905785e+00
   1.6181818e+00   4.2424242e-02   8.6898439e+00
   1.6181818e+00   6.6666667e-02   8.6885216e+00
   1.6181818e+00   9.0909091e-02   8.6866116e+00
   1.6181818e+00   1.1515152e-01   8.6841139e+00
   1.6181818e+00   1.3939394e-01   8.6810285e+00
   1.6181818e+00   1.6363636e-01   8.6773554e+00
   1.6181818e+00   1.8787879e-01   8.6730946e+00
   1.6181818e+00   2.1212121e-01   8.6682461e+00
   1.6181818e+00   2.3636364e-01   8.6628099e+00
   1.6181818e+00   2.6060606e-01   8.6567860e+00
   1.6181818e+00   2.8484848e-01   8.6501745e+00
   1.6181818e+00   3.0909091e-01   8.6429752e+00
   1.6181818e+00   3.3333333e-01   8.6351882e+00
   1.6181818e+00   3.5757576e-01   8.6268136e+00
   1.6181818e+00   3.8181818e-01   8.6178512e+00
   1.6181818e+00   4.0606061e-01   8.6083012e+00
   1.6181818e+00   4.3030303e-01   8.5981635e+00
   1.6181818e+00   4.5454545e-01   8.5874380e+00
   1.6181818e+00   4.7878788e-01   8.5761249e+00
   1.6181818e+00   5.0303030e-01   8.5642241e+00
   1.6181818e+00   5.2727273e-01   8.5517355e+00
   1.6181818e+00   5.5151515e-01   8.5386593e+00
   1.6181818e+00   5.7575758e-01   8.5249954e+00
   1.6181818e+00   6.0000000e-01   8.5107438e+00
   1.6181818e+00   6.2424242e-01   8.4959045e+00
   1.6181818e+00   6.4848485e-01   8.4804775e+00
   1.6181818e+00   6.7272727e-01   8.4644628e+00
   1.6181818e+00   6.9696970e-01   8.4478604e+00
   1.6181818e+00   7.2121212e-01   8.4306703e+00
   1.6181818e+00   7.4545455e-01   8.4128926e+00
   1.6181818e+00   7.6969697e-01   8.3945271e+00
   1.6181818e+00   7.9393939e-01   8.3755739e+00
   1.6181818e+00   8.1818182e-01   8.3560331e+00
   1.6181818e+00   8.4242424e-01   8.3359045e+00
   1.6181818e+00   8.6666667e-01   8.3151882e+00
   1.6181818e+00   8.9090909e-01   8.2938843e+00
   1.6181818e+00   9.1515152e-01   8.2719927e+00
   1.6181818e+00   9.3939394e-01   8.2495133e+00
   1.6181818e+00   9.6363636e-01   8.2264463e+00
   1.6181818e+00   9.8787879e-01   8.2027916e+00
   1.6181818e+00   1.0121212e+00   8.1785491e+00
   1.6181818e+00   1.0363636e+00   8.1537190e+00
   1.6181818e+00   1.0606061e+00   8.1283012e+00
   1.6181818e+00   1.0848485e+00   8.1022957e+00
   1.6181818e+00   1.1090909e+00   8.0757025e+00
   1.6181818e+00   1.1333333e+00   8.0485216e+00
   1.6181818e+00   1.1575758e+00   8.0207530e+00
   1.6181818e+00   1.1818182e+00   7.9923967e+00
   1.6181818e+00   1.2060606e+00   7.9634527e+00
   1.6181818e+00   1.2303030e+00   7.9339210e+00
   1.6181818e+00   1.2545455e+00   7.9038017e+00
   1.6181818e+00   1.2787879e+00   7.8730946e+00
   1.6181818e+00   1.3030303e+00   7.8417998e+00
   1.6181818e+00   1.3272727e+00   7.8099174e+00
   1.6181818e+00   1.3515152e+00   7.7774472e+00
   1.6181818e+00   1.3757576e+00   7.7443893e+00
   1.6181818e+00   1.4000000e+00   7.7107438e+00
   1.6181818e+00   1.4242424e+00   7.6765106e+00
   1.6181818e+00   1.4484848e+00   7.6416896e+00
   1.6181818e+00   1.4727273e+00   7.6062810e+00
   1.6181818e+00   1.4969697e+00   7.5702847e+00
   1.6181818e+00   1.5212121e+00   7.5337006e+00
   1.6181818e+00   1.5454545e+00   7.4965289e+00
   1.6181818e+00   1.5696970e+00   7.4587695e+00
   1.6181818e+00   1.5939394e+00   7.4204224e+00
   1.6181818e+00   1.6181818e+00   7.3814876e+00
   1.6181818e+00   1.6424242e+00   7.3419651e+00
   1.6181818e+00   1.6666667e+00   7.3018549e+00
   1.6181818e+00   1.6909091e+00   7.2611570e+00
   1.6181818e+00   1.7151515e+00   7.2198714e+00
   1.6181818e+00   1.7393939e+00   7.1779982e+00
   1.6181818e+00   1.7636364e+00   7.1355372e+00
   1.6181818e+00   1.7878788e+00   7.0924885e+00
   1.6181818e+00   1.8121212e+00   7.0488522e+00
   1.6181818e+00   1.8363636e+00   7.0046281e+00
   1.6181818e+00   1.8606061e+00   6.9598163e+00
   1.6181818e+00   1.8848485e+00   6.9144169e+00
   1.6181818e+00   1.9090909e+00   6.8684298e+00
   1.6181818e+00   1.9333333e+00   6.8218549e+00
   1.6181818e+00   1.9575758e+00   6.7746924e+00
   1.6181818e+00   1.9818182e+00   6.7269421e+00
   1.6181818e+00   2.0060606e+00   6.6786042e+00
   1.6181818e+00   2.0303030e+00   6.6296786e+00
   1.6181818e+00   2.0545455e+00   6.5801653e+00
   1.6181818e+00   2.0787879e+00   6.5300643e+00
   1.6181818e+00   2.1030303e+00   6.4793756e+00
   1.6181818e+00   2.1272727e+00   6.4280992e+00
   1.6181818e+00   2.1515152e+00   6.3762351e+00
   1.6181818e+00   2.1757576e+00   6.3237833e+00
   1.6181818e+00   2.2000000e+00   6.2707438e+00
   1.6424242e+00  -2.0000000e-01   8.6312213e+00
   1.6424242e+00  -1.7575758e-01   8.6357759e+00
   1.6424242e+00  -1.5151515e-01   8.6397429e+00
   1.6424242e+00  -1.2727273e-01   8.6431221e+00
   1.6424242e+00  -1.0303030e-01   8.6459137e+00
   1.6424242e+00  -7.8787879e-02   8.6481175e+00
   1.6424242e+00  -5.4545455e-02   8.6497337e+00
   1.6424242e+00  -3.0303030e-02   8.6507622e+00
   1.6424242e+00  -6.0606061e-03   8.6512029e+00
   1.6424242e+00   1.8181818e-02   8.6510560e+00
   1.6424242e+00   4.2424242e-02   8.6503214e+00
   1.6424242e+00   6.6666667e-02   8.6489991e+00
   1.6424242e+00   9.0909091e-02   8.6470891e+00
   1.6424242e+00   1.1515152e-01   8.6445914e+00
   1.6424242e+00   1.3939394e-01   8.6415060e+00
   1.6424242e+00   1.6363636e-01   8.6378329e+00
   1.6424242e+00   1.8787879e-01   8.6335721e+00
   1.6424242e+00   2.1212121e-01   8.6287236e+00
   1.6424242e+00   2.3636364e-01   8.6232874e+00
   1.6424242e+00   2.6060606e-01   8.6172635e+00
   1.6424242e+00   2.8484848e-01   8.6106520e+00
   1.6424242e+00   3.0909091e-01   8.6034527e+00
   1.6424242e+00   3.3333333e-01   8.5956657e+00
   1.6424242e+00   3.5757576e-01   8.5872911e+00
   1.6424242e+00   3.8181818e-01   8.5783287e+00
   1.6424242e+00   4.0606061e-01   8.5687787e+00
   1.6424242e+00   4.3030303e-01   8.5586410e+00
   1.6424242e+00   4.5454545e-01   8.5479155e+00
   1.6424242e+00   4.7878788e-01   8.5366024e+00
   1.6424242e+00   5.0303030e-01   8.5247016e+00
   1.6424242e+00   5.2727273e-01   8.5122130e+00
   1.6424242e+00   5.5151515e-01   8.4991368e+00
   1.6424242e+00   5.7575758e-01   8.4854729e+00
   1.6424242e+00   6.0000000e-01   8.4712213e+00
   1.6424242e+00   6.2424242e-01   8.4563820e+00
   1.6424242e+00   6.4848485e-01   8.4409550e+00
   1.6424242e+00   6.7272727e-01   8.4249403e+00
   1.6424242e+00   6.9696970e-01   8.4083379e+00
   1.6424242e+00   7.2121212e-01   8.3911478e+00
   1.6424242e+00   7.4545455e-01   8.3733701e+00
   1.6424242e+00   7.6969697e-01   8.3550046e+00
   1.6424242e+00   7.9393939e-01   8.3360514e+00
   1.6424242e+00   8.1818182e-01   8.3165106e+00
   1.6424242e+00   8.4242424e-01   8.2963820e+00
   1.6424242e+00   8.6666667e-01   8.2756657e+00
   1.6424242e+00   8.9090909e-01   8.2543618e+00
   1.6424242e+00   9.1515152e-01   8.2324702e+00
   1.6424242e+00   9.3939394e-01   8.2099908e+00
   1.6424242e+00   9.6363636e-01   8.1869238e+00
   1.6424242e+00   9.8787879e-01   8.1632691e+00
   1.6424242e+00   1.0121212e+00   8.1390266e+00
   1.6424242e+00   1.0363636e+00   8.1141965e+00
   1.6424242e+00   1.0606061e+00   8.0887787e+00
   1.6424242e+00   1.0848485e+00   8.0627732e+00
   1.6424242e+00   1.1090909e+00   8.0361800e+00
   1.6424242e+00   1.1333333e+00   8.0089991e+00
   1.6424242e+00   1.1575758e+00   7.9812305e+00
   1.6424242e+00   1.1818182e+00   7.9528742e+00
   1.6424242e+00   1.2060606e+00   7.9239302e+00
   1.6424242e+00   1.2303030e+00   7.8943985e+00
   1.6424242e+00   1.2545455e+00   7.8642792e+00
   1.6424242e+00   1.2787879e+00   7.8335721e+00
   1.6424242e+00   1.3030303e+00   7.8022773e+00
   1.6424242e+00   1.3272727e+00   7.7703949e+00
   1.6424242e+00   1.3515152e+00   7.7379247e+00
   1.6424242e+00   1.3757576e+00   7.7048669e+00
   1.6424242e+00   1.4000000e+00   7.6712213e+00
   1.6424242e+00   1.4242424e+00   7.6369881e+00
   1.6424242e+00   1.4484848e+00   7.6021671e+00
   1.6424242e+00   1.4727273e+00   7.5667585e+00
   1.6424242e+00   1.4969697e+00   7.5307622e+00
   1.6424242e+00   1.5212121e+00   7.4941781e+00
   1.6424242e+00   1.5454545e+00   7.4570064e+00
   1.6424242e+00   1.5696970e+00   7.4192470e+00
   1.6424242e+00   1.5939394e+00   7.3808999e+00
   1.6424242e+00   1.6181818e+00   7.3419651e+00
   1.6424242e+00   1.6424242e+00   7.3024426e+00
   1.6424242e+00   1.6666667e+00   7.2623324e+00
   1.6424242e+00   1.6909091e+00   7.2216345e+00
   1.6424242e+00   1.7151515e+00   7.1803489e+00
   1.6424242e+00   1.7393939e+00   7.1384757e+00
   1.6424242e+00   1.7636364e+00   7.0960147e+00
   1.6424242e+00   1.7878788e+00   7.0529660e+00
   1.6424242e+00   1.8121212e+00   7.0093297e+00
   1.6424242e+00   1.8363636e+00   6.9651056e+00
   1.6424242e+00   1.8606061e+00   6.9202938e+00
   1.6424242e+00   1.8848485e+00   6.8748944e+00
   1.6424242e+00   1.9090909e+00   6.8289073e+00
   1.6424242e+00   1.9333333e+00   6.7823324e+00
   1.6424242e+00   1.9575758e+00   6.7351699e+00
   1.6424242e+00   1.9818182e+00   6.6874197e+00
   1.6424242e+00   2.0060606e+00   6.6390817e+00
   1.6424242e+00   2.0303030e+00   6.5901561e+00
   1.6424242e+00   2.0545455e+00   6.5406428e+00
   1.6424242e+00   2.0787879e+00   6.4905418e+00
   1.6424242e+00   2.1030303e+00   6.4398531e+00
   1.6424242e+00   2.1272727e+00   6.3885767e+00
   1.6424242e+00   2.1515152e+00   6.3367126e+00
   1.6424242e+00   2.1757576e+00   6.2842608e+00
   1.6424242e+00   2.2000000e+00   6.2312213e+00
   1.6666667e+00  -2.0000000e-01   8.5911111e+00
   1.6666667e+00  -1.7575758e-01   8.5956657e+00
   1.6666667e+00  -1.5151515e-01   8.5996327e+00
   1.6666667e+00  -1.2727273e-01   8.6030119e+00
   1.6666667e+00  -1.0303030e-01   8.6058035e+00
   1.6666667e+00  -7.8787879e-02   8.6080073e+00
   1.6666667e+00  -5.4545455e-02   8.6096235e+00
   1.6666667e+00  -3.0303030e-02   8.6106520e+00
   1.6666667e+00  -6.0606061e-03   8.6110927e+00
   1.6666667e+00   1.8181818e-02   8.6109458e+00
   1.6666667e+00   4.2424242e-02   8.6102112e+00
   1.6666667e+00   6.6666667e-02   8.6088889e+00
   1.6666667e+00   9.0909091e-02   8.6069789e+00
   1.6666667e+00   1.1515152e-01   8.6044812e+00
   1.6666667e+00   1.3939394e-01   8.6013958e+00
   1.6666667e+00   1.6363636e-01   8.5977227e+00
   1.6666667e+00   1.8787879e-01   8.5934619e+00
   1.6666667e+00   2.1212121e-01   8.5886134e+00
   1.6666667e+00   2.3636364e-01   8.5831772e+00
   1.6666667e+00   2.6060606e-01   8.5771534e+00
   1.6666667e+00   2.8484848e-01   8.5705418e+00
   1.6666667e+00   3.0909091e-01   8.5633425e+00
   1.6666667e+00   3.3333333e-01   8.5555556e+00
   1.6666667e+00   3.5757576e-01   8.5471809e+00
   1.6666667e+00   3.8181818e-01   8.5382185e+00
   1.6666667e+00   4.0606061e-01   8.5286685e+00
   1.6666667e+00   4.3030303e-01   8.5185308e+00
   1.6666667e+00   4.5454545e-01   8.5078053e+00
   1.6666667e+00   4.7878788e-01   8.4964922e+00
   1.6666667e+00   5.0303030e-01   8.4845914e+00
   1.6666667e+00   5.2727273e-01   8.4721028e+00
   1.6666667e+00   5.5151515e-01   8.4590266e+00
   1.6666667e+00   5.7575758e-01   8.4453627e+00
   1.6666667e+00   6.0000000e-01   8.4311111e+00
   1.6666667e+00   6.2424242e-01   8.4162718e+00
   1.6666667e+00   6.4848485e-01   8.4008448e+00
   1.6666667e+00   6.7272727e-01   8.3848301e+00
   1.6666667e+00   6.9696970e-01   8.3682277e+00
   1.6666667e+00   7.2121212e-01   8.3510376e+00
   1.6666667e+00   7.4545455e-01   8.3332599e+00
   1.6666667e+00   7.6969697e-01   8.3148944e+00
   1.6666667e+00   7.9393939e-01   8.2959412e+00
   1.6666667e+00   8.1818182e-01   8.2764004e+00
   1.6666667e+00   8.4242424e-01   8.2562718e+00
   1.6666667e+00   8.6666667e-01   8.2355556e+00
   1.6666667e+00   8.9090909e-01   8.2142516e+00
   1.6666667e+00   9.1515152e-01   8.1923600e+00
   1.6666667e+00   9.3939394e-01   8.1698806e+00
   1.6666667e+00   9.6363636e-01   8.1468136e+00
   1.6666667e+00   9.8787879e-01   8.1231589e+00
   1.6666667e+00   1.0121212e+00   8.0989164e+00
   1.6666667e+00   1.0363636e+00   8.0740863e+00
   1.6666667e+00   1.0606061e+00   8.0486685e+00
   1.6666667e+00   1.0848485e+00   8.0226630e+00
   1.6666667e+00   1.1090909e+00   7.9960698e+00
   1.6666667e+00   1.1333333e+00   7.9688889e+00
   1.6666667e+00   1.1575758e+00   7.9411203e+00
   1.6666667e+00   1.1818182e+00   7.9127640e+00
   1.6666667e+00   1.2060606e+00   7.8838200e+00
   1.6666667e+00   1.2303030e+00   7.8542883e+00
   1.6666667e+00   1.2545455e+00   7.8241690e+00
   1.6666667e+00   1.2787879e+00   7.7934619e+00
   1.6666667e+00   1.3030303e+00   7.7621671e+00
   1.6666667e+00   1.3272727e+00   7.7302847e+00
   1.6666667e+00   1.3515152e+00   7.6978145e+00
   1.6666667e+00   1.3757576e+00   7.6647567e+00
   1.6666667e+00   1.4000000e+00   7.6311111e+00
   1.6666667e+00   1.4242424e+00   7.5968779e+00
   1.6666667e+00   1.4484848e+00   7.5620569e+00
   1.6666667e+00   1.4727273e+00   7.5266483e+00
   1.6666667e+00   1.4969697e+00   7.4906520e+00
   1.6666667e+00   1.5212121e+00   7.4540680e+00
   1.6666667e+00   1.5454545e+00   7.4168962e+00
   1.6666667e+00   1.5696970e+00   7.3791368e+00
   1.6666667e+00   1.5939394e+00   7.3407897e+00
   1.6666667e+00   1.6181818e+00   7.3018549e+00
   1.6666667e+00   1.6424242e+00   7.2623324e+00
   1.6666667e+00   1.6666667e+00   7.2222222e+00
   1.6666667e+00   1.6909091e+00   7.1815243e+00
   1.6666667e+00   1.7151515e+00   7.1402388e+00
   1.6666667e+00   1.7393939e+00   7.0983655e+00
   1.6666667e+00   1.7636364e+00   7.0559045e+00
   1.6666667e+00   1.7878788e+00   7.0128558e+00
   1.6666667e+00   1.8121212e+00   6.9692195e+00
   1.6666667e+00   1.8363636e+00   6.9249954e+00
   1.6666667e+00   1.8606061e+00   6.8801837e+00
   1.6666667e+00   1.8848485e+00   6.8347842e+00
   1.6666667e+00   1.9090909e+00   6.7887971e+00
   1.6666667e+00   1.9333333e+00   6.7422222e+00
   1.6666667e+00   1.9575758e+00   6.6950597e+00
   1.6666667e+00   1.9818182e+00   6.6473095e+00
   1.6666667e+00   2.0060606e+00   6.5989715e+00
   1.6666667e+00   2.0303030e+00   6.5500459e+00
   1.6666667e+00   2.0545455e+00   6.5005326e+00
   1.6666667e+00   2.0787879e+00   6.4504316e+00
   1.6666667e+00   2.1030303e+00   6.3997429e+00
   1.6666667e+00   2.1272727e+00   6.3484665e+00
   1.6666667e+00   2.1515152e+00   6.2966024e+00
   1.6666667e+00   2.1757576e+00   6.2441506e+00
   1.6666667e+00   2.2000000e+00   6.1911111e+00
   1.6909091e+00  -2.0000000e-01   8.5504132e+00
   1.6909091e+00  -1.7575758e-01   8.5549679e+00
   1.6909091e+00  -1.5151515e-01   8.5589348e+00
   1.6909091e+00  -1.2727273e-01   8.5623140e+00
   1.6909091e+00  -1.0303030e-01   8.5651056e+00
   1.6909091e+00  -7.8787879e-02   8.5673095e+00
   1.6909091e+00  -5.4545455e-02   8.5689256e+00
   1.6909091e+00  -3.0303030e-02   8.5699541e+00
   1.6909091e+00  -6.0606061e-03   8.5703949e+00
   1.6909091e+00   1.8181818e-02   8.5702479e+00
   1.6909091e+00   4.2424242e-02   8.5695133e+00
   1.6909091e+00   6.6666667e-02   8.5681910e+00
   1.6909091e+00   9.0909091e-02   8.5662810e+00
   1.6909091e+00   1.1515152e-01   8.5637833e+00
   1.6909091e+00   1.3939394e-01   8.5606979e+00
   1.6909091e+00   1.6363636e-01   8.5570248e+00
   1.6909091e+00   1.8787879e-01   8.5527640e+00
   1.6909091e+00   2.1212121e-01   8.5479155e+00
   1.6909091e+00   2.3636364e-01   8.5424793e+00
   1.6909091e+00   2.6060606e-01   8.5364555e+00
   1.6909091e+00   2.8484848e-01   8.5298439e+00
   1.6909091e+00   3.0909091e-01   8.5226446e+00
   1.6909091e+00   3.3333333e-01   8.5148577e+00
   1.6909091e+00   3.5757576e-01   8.5064830e+00
   1.6909091e+00   3.8181818e-01   8.4975207e+00
   1.6909091e+00   4.0606061e-01   8.4879706e+00
   1.6909091e+00   4.3030303e-01   8.4778329e+00
   1.6909091e+00   4.5454545e-01   8.4671074e+00
   1.6909091e+00   4.7878788e-01   8.4557943e+00
   1.6909091e+00   5.0303030e-01   8.4438935e+00
   1.6909091e+00   5.2727273e-01   8.4314050e+00
   1.6909091e+00   5.5151515e-01   8.4183287e+00
   1.6909091e+00   5.7575758e-01   8.4046648e+00
   1.6909091e+00   6.0000000e-01   8.3904132e+00
   1.6909091e+00   6.2424242e-01   8.3755739e+00
   1.6909091e+00   6.4848485e-01   8.3601469e+00
   1.6909091e+00   6.7272727e-01   8.3441322e+00
   1.6909091e+00   6.9696970e-01   8.3275298e+00
   1.6909091e+00   7.2121212e-01   8.3103398e+00
   1.6909091e+00   7.4545455e-01   8.2925620e+00
   1.6909091e+00   7.6969697e-01   8.2741965e+00
   1.6909091e+00   7.9393939e-01   8.2552433e+00
   1.6909091e+00   8.1818182e-01   8.2357025e+00
   1.6909091e+00   8.4242424e-01   8.2155739e+00
   1.6909091e+00   8.6666667e-01   8.1948577e+00
   1.6909091e+00   8.9090909e-01   8.1735537e+00
   1.6909091e+00   9.1515152e-01   8.1516621e+00
   1.6909091e+00   9.3939394e-01   8.1291827e+00
   1.6909091e+00   9.6363636e-01   8.1061157e+00
   1.6909091e+00   9.8787879e-01   8.0824610e+00
   1.6909091e+00   1.0121212e+00   8.0582185e+00
   1.6909091e+00   1.0363636e+00   8.0333884e+00
   1.6909091e+00   1.0606061e+00   8.0079706e+00
   1.6909091e+00   1.0848485e+00   7.9819651e+00
   1.6909091e+00   1.1090909e+00   7.9553719e+00
   1.6909091e+00   1.1333333e+00   7.9281910e+00
   1.6909091e+00   1.1575758e+00   7.9004224e+00
   1.6909091e+00   1.1818182e+00   7.8720661e+00
   1.6909091e+00   1.2060606e+00   7.8431221e+00
   1.6909091e+00   1.2303030e+00   7.8135904e+00
   1.6909091e+00   1.2545455e+00   7.7834711e+00
   1.6909091e+00   1.2787879e+00   7.7527640e+00
   1.6909091e+00   1.3030303e+00   7.7214692e+00
   1.6909091e+00   1.3272727e+00   7.6895868e+00
   1.6909091e+00   1.3515152e+00   7.6571166e+00
   1.6909091e+00   1.3757576e+00   7.6240588e+00
   1.6909091e+00   1.4000000e+00   7.5904132e+00
   1.6909091e+00   1.4242424e+00   7.5561800e+00
   1.6909091e+00   1.4484848e+00   7.5213590e+00
   1.6909091e+00   1.4727273e+00   7.4859504e+00
   1.6909091e+00   1.4969697e+00   7.4499541e+00
   1.6909091e+00   1.5212121e+00   7.4133701e+00
   1.6909091e+00   1.5454545e+00   7.3761983e+00
   1.6909091e+00   1.5696970e+00   7.3384389e+00
   1.6909091e+00   1.5939394e+00   7.3000918e+00
   1.6909091e+00   1.6181818e+00   7.2611570e+00
   1.6909091e+00   1.6424242e+00   7.2216345e+00
   1.6909091e+00   1.6666667e+00   7.1815243e+00
   1.6909091e+00   1.6909091e+00   7.1408264e+00
   1.6909091e+00   1.7151515e+00   7.0995409e+00
   1.6909091e+00   1.7393939e+00   7.0576676e+00
   1.6909091e+00   1.7636364e+00   7.0152066e+00
   1.6909091e+00   1.7878788e+00   6.9721579e+00
   1.6909091e+00   1.8121212e+00   6.9285216e+00
   1.6909091e+00   1.8363636e+00   6.8842975e+00
   1.6909091e+00   1.8606061e+00   6.8394858e+00
   1.6909091e+00   1.8848485e+00   6.7940863e+00
   1.6909091e+00   1.9090909e+00   6.7480992e+00
   1.6909091e+00   1.9333333e+00   6.7015243e+00
   1.6909091e+00   1.9575758e+00   6.6543618e+00
   1.6909091e+00   1.9818182e+00   6.6066116e+00
   1.6909091e+00   2.0060606e+00   6.5582736e+00
   1.6909091e+00   2.0303030e+00   6.5093480e+00
   1.6909091e+00   2.0545455e+00   6.4598347e+00
   1.6909091e+00   2.0787879e+00   6.4097337e+00
   1.6909091e+00   2.1030303e+00   6.3590450e+00
   1.6909091e+00   2.1272727e+00   6.3077686e+00
   1.6909091e+00   2.1515152e+00   6.2559045e+00
   1.6909091e+00   2.1757576e+00   6.2034527e+00
   1.6909091e+00   2.2000000e+00   6.1504132e+00
   1.7151515e+00  -2.0000000e-01   8.5091276e+00
   1.7151515e+00  -1.7575758e-01   8.5136823e+00
   1.7151515e+00  -1.5151515e-01   8.5176492e+00
   1.7151515e+00  -1.2727273e-01   8.5210285e+00
   1.7151515e+00  -1.0303030e-01   8.5238200e+00
   1.7151515e+00  -7.8787879e-02   8.5260239e+00
   1.7151515e+00  -5.4545455e-02   8.5276400e+00
   1.7151515e+00  -3.0303030e-02   8.5286685e+00
   1.7151515e+00  -6.0606061e-03   8.5291093e+00
   1.7151515e+00   1.8181818e-02   8.5289624e+00
   1.7151515e+00   4.2424242e-02   8.5282277e+00
   1.7151515e+00   6.6666667e-02   8.5269054e+00
   1.7151515e+00   9.0909091e-02   8.5249954e+00
   1.7151515e+00   1.1515152e-01   8.5224977e+00
   1.7151515e+00   1.3939394e-01   8.5194123e+00
   1.7151515e+00   1.6363636e-01   8.5157392e+00
   1.7151515e+00   1.8787879e-01   8.5114784e+00
   1.7151515e+00   2.1212121e-01   8.5066299e+00
   1.7151515e+00   2.3636364e-01   8.5011938e+00
   1.7151515e+00   2.6060606e-01   8.4951699e+00
   1.7151515e+00   2.8484848e-01   8.4885583e+00
   1.7151515e+00   3.0909091e-01   8.4813590e+00
   1.7151515e+00   3.3333333e-01   8.4735721e+00
   1.7151515e+00   3.5757576e-01   8.4651974e+00
   1.7151515e+00   3.8181818e-01   8.4562351e+00
   1.7151515e+00   4.0606061e-01   8.4466850e+00
   1.7151515e+00   4.3030303e-01   8.4365473e+00
   1.7151515e+00   4.5454545e-01   8.4258219e+00
   1.7151515e+00   4.7878788e-01   8.4145087e+00
   1.7151515e+00   5.0303030e-01   8.4026079e+00
   1.7151515e+00   5.2727273e-01   8.3901194e+00
   1.7151515e+00   5.5151515e-01   8.3770432e+00
   1.7151515e+00   5.7575758e-01   8.3633792e+00
   1.7151515e+00   6.0000000e-01   8.3491276e+00
   1.7151515e+00   6.2424242e-01   8.3342883e+00
   1.7151515e+00   6.4848485e-01   8.3188613e+00
   1.7151515e+00   6.7272727e-01   8.3028466e+00
   1.7151515e+00   6.9696970e-01   8.2862443e+00
   1.7151515e+00   7.2121212e-01   8.2690542e+00
   1.7151515e+00   7.4545455e-01   8.2512764e+00
   1.7151515e+00   7.6969697e-01   8.2329109e+00
   1.7151515e+00   7.9393939e-01   8.2139578e+00
   1.7151515e+00   8.1818182e-01   8.1944169e+00
   1.7151515e+00   8.4242424e-01   8.1742883e+00
   1.7151515e+00   8.6666667e-01   8.1535721e+00
   1.7151515e+00   8.9090909e-01   8.1322681e+00
   1.7151515e+00   9.1515152e-01   8.1103765e+00
   1.7151515e+00   9.3939394e-01   8.0878972e+00
   1.7151515e+00   9.6363636e-01   8.0648301e+00
   1.7151515e+00   9.8787879e-01   8.0411754e+00
   1.7151515e+00   1.0121212e+00   8.0169330e+00
   1.7151515e+00   1.0363636e+00   7.9921028e+00
   1.7151515e+00   1.0606061e+00   7.9666850e+00
   1.7151515e+00   1.0848485e+00   7.9406795e+00
   1.7151515e+00   1.1090909e+00   7.9140863e+00
   1.7151515e+00   1.1333333e+00   7.8869054e+00
   1.7151515e+00   1.1575758e+00   7.8591368e+00
   1.7151515e+00   1.1818182e+00   7.8307805e+00
   1.7151515e+00   1.2060606e+00   7.8018365e+00
   1.7151515e+00   1.2303030e+00   7.7723049e+00
   1.7151515e+00   1.2545455e+00   7.7421855e+00
   1.7151515e+00   1.2787879e+00   7.7114784e+00
   1.7151515e+00   1.3030303e+00   7.6801837e+00
   1.7151515e+00   1.3272727e+00   7.6483012e+00
   1.7151515e+00   1.3515152e+00   7.6158310e+00
   1.7151515e+00   1.3757576e+00   7.5827732e+00
   1.7151515e+00   1.4000000e+00   7.5491276e+00
   1.7151515e+00   1.4242424e+00   7.5148944e+00
   1.7151515e+00   1.4484848e+00   7.4800735e+00
   1.7151515e+00   1.4727273e+00   7.4446648e+00
   1.7151515e+00   1.4969697e+00   7.4086685e+00
   1.7151515e+00   1.5212121e+00   7.3720845e+00
   1.7151515e+00   1.5454545e+00   7.3349128e+00
   1.7151515e+00   1.5696970e+00   7.2971534e+00
   1.7151515e+00   1.5939394e+00   7.2588062e+00
   1.7151515e+00   1.6181818e+00   7.2198714e+00
   1.7151515e+00   1.6424242e+00   7.1803489e+00
   1.7151515e+00   1.6666667e+00   7.1402388e+00
   1.7151515e+00   1.6909091e+00   7.0995409e+00
   1.7151515e+00   1.7151515e+00   7.0582553e+00
   1.7151515e+00   1.7393939e+00   7.0163820e+00
   1.7151515e+00   1.7636364e+00   6.9739210e+00
   1.7151515e+00   1.7878788e+00   6.9308724e+00
   1.7151515e+00   1.8121212e+00   6.8872360e+00
   1.7151515e+00   1.8363636e+00   6.8430119e+00
   1.7151515e+00   1.8606061e+00   6.7982002e+00
   1.7151515e+00   1.8848485e+00   6.7528007e+00
   1.7151515e+00   1.9090909e+00   6.7068136e+00
   1.7151515e+00   1.9333333e+00   6.6602388e+00
   1.7151515e+00   1.9575758e+00   6.6130762e+00
   1.7151515e+00   1.9818182e+00   6.5653260e+00
   1.7151515e+00   2.0060606e+00   6.5169881e+00
   1.7151515e+00   2.0303030e+00   6.4680624e+00
   1.7151515e+00   2.0545455e+00   6.4185491e+00
   1.7151515e+00   2.0787879e+00   6.3684481e+00
   1.7151515e+00   2.1030303e+00   6.3177594e+00
   1.7151515e+00   2.1272727e+00   6.2664830e+00
   1.7151515e+00   2.1515152e+00   6.2146189e+00
   1.7151515e+00   2.1757576e+00   6.1621671e+00
   1.7151515e+00   2.2000000e+00   6.1091276e+00
   1.7393939e+00  -2.0000000e-01   8.4672544e+00
   1.7393939e+00  -1.7575758e-01   8.4718090e+00
   1.7393939e+00  -1.5151515e-01   8.4757759e+00
   1.7393939e+00  -1.2727273e-01   8.4791552e+00
   1.7393939e+00  -1.0303030e-01   8.4819467e+00
   1.7393939e+00  -7.8787879e-02   8.4841506e+00
   1.7393939e+00  -5.4545455e-02   8.4857668e+00
   1.7393939e+00  -3.0303030e-02   8.4867952e+00
   1.7393939e+00  -6.0606061e-03   8.4872360e+00
   1.7393939e+00   1.8181818e-02   8.4870891e+00
   1.7393939e+00   4.2424242e-02   8.4863545e+00
   1.7393939e+00   6.6666667e-02   8.4850321e+00
   1.7393939e+00   9.0909091e-02   8.4831221e+00
   1.7393939e+00   1.1515152e-01   8.4806244e+00
   1.7393939e+00   1.3939394e-01   8.4775390e+00
   1.7393939e+00   1.6363636e-01   8.4738659e+00
   1.7393939e+00   1.8787879e-01   8.4696051e+00
   1.7393939e+00   2.1212121e-01   8.4647567e+00
   1.7393939e+00   2.3636364e-01   8.4593205e+00
   1.7393939e+00   2.6060606e-01   8.4532966e+00
   1.7393939e+00   2.8484848e-01   8.4466850e+00
   1.7393939e+00   3.0909091e-01   8.4394858e+00
   1.7393939e+00   3.3333333e-01   8.4316988e+00
   1.7393939e+00   3.5757576e-01   8.4233242e+00
   1.7393939e+00   3.8181818e-01   8.4143618e+00
   1.7393939e+00   4.0606061e-01   8.4048118e+00
   1.7393939e+00   4.3030303e-01   8.3946740e+00
   1.7393939e+00   4.5454545e-01   8.3839486e+00
   1.7393939e+00   4.7878788e-01   8.3726354e+00
   1.7393939e+00   5.0303030e-01   8.3607346e+00
   1.7393939e+00   5.2727273e-01   8.3482461e+00
   1.7393939e+00   5.5151515e-01   8.3351699e+00
   1.7393939e+00   5.7575758e-01   8.3215060e+00
   1.7393939e+00   6.0000000e-01   8.3072544e+00
   1.7393939e+00   6.2424242e-01   8.2924151e+00
   1.7393939e+00   6.4848485e-01   8.2769881e+00
   1.7393939e+00   6.7272727e-01   8.2609734e+00
   1.7393939e+00   6.9696970e-01   8.2443710e+00
   1.7393939e+00   7.2121212e-01   8.2271809e+00
   1.7393939e+00   7.4545455e-01   8.2094031e+00
   1.7393939e+00   7.6969697e-01   8.1910376e+00
   1.7393939e+00   7.9393939e-01   8.1720845e+00
   1.7393939e+00   8.1818182e-01   8.1525436e+00
   1.7393939e+00   8.4242424e-01   8.1324151e+00
   1.7393939e+00   8.6666667e-01   8.1116988e+00
   1.7393939e+00   8.9090909e-01   8.0903949e+00
   1.7393939e+00   9.1515152e-01   8.0685032e+00
   1.7393939e+00   9.3939394e-01   8.0460239e+00
   1.7393939e+00   9.6363636e-01   8.0229568e+00
   1.7393939e+00   9.8787879e-01   7.9993021e+00
   1.7393939e+00   1.0121212e+00   7.9750597e+00
   1.7393939e+00   1.0363636e+00   7.9502296e+00
   1.7393939e+00   1.0606061e+00   7.9248118e+00
   1.7393939e+00   1.0848485e+00   7.8988062e+00
   1.7393939e+00   1.1090909e+00   7.8722130e+00
   1.7393939e+00   1.1333333e+00   7.8450321e+00
   1.7393939e+00   1.1575758e+00   7.8172635e+00
   1.7393939e+00   1.1818182e+00   7.7889073e+00
   1.7393939e+00   1.2060606e+00   7.7599633e+00
   1.7393939e+00   1.2303030e+00   7.7304316e+00
   1.7393939e+00   1.2545455e+00   7.7003122e+00
   1.7393939e+00   1.2787879e+00   7.6696051e+00
   1.7393939e+00   1.3030303e+00   7.6383104e+00
   1.7393939e+00   1.3272727e+00   7.6064279e+00
   1.7393939e+00   1.3515152e+00   7.5739578e+00
   1.7393939e+00   1.3757576e+00   7.5408999e+00
   1.7393939e+00   1.4000000e+00   7.5072544e+00
   1.7393939e+00   1.4242424e+00   7.4730211e+00
   1.7393939e+00   1.4484848e+00   7.4382002e+00
   1.7393939e+00   1.4727273e+00   7.4027916e+00
   1.7393939e+00   1.4969697e+00   7.3667952e+00
   1.7393939e+00   1.5212121e+00   7.3302112e+00
   1.7393939e+00   1.5454545e+00   7.2930395e+00
   1.7393939e+00   1.5696970e+00   7.2552801e+00
   1.7393939e+00   1.5939394e+00   7.2169330e+00
   1.7393939e+00   1.6181818e+00   7.1779982e+00
   1.7393939e+00   1.6424242e+00   7.1384757e+00
   1.7393939e+00   1.6666667e+00   7.0983655e+00
   1.7393939e+00   1.6909091e+00   7.0576676e+00
   1.7393939e+00   1.7151515e+00   7.0163820e+00
   1.7393939e+00   1.7393939e+00   6.9745087e+00
   1.7393939e+00   1.7636364e+00   6.9320478e+00
   1.7393939e+00   1.7878788e+00   6.8889991e+00
   1.7393939e+00   1.8121212e+00   6.8453627e+00
   1.7393939e+00   1.8363636e+00   6.8011387e+00
   1.7393939e+00   1.8606061e+00   6.7563269e+00
   1.7393939e+00   1.8848485e+00   6.7109275e+00
   1.7393939e+00   1.9090909e+00   6.6649403e+00
   1.7393939e+00   1.9333333e+00   6.6183655e+00
   1.7393939e+00   1.9575758e+00   6.5712029e+00
   1.7393939e+00   1.9818182e+00   6.5234527e+00
   1.7393939e+00   2.0060606e+00   6.4751148e+00
   1.7393939e+00   2.0303030e+00   6.4261892e+00
   1.7393939e+00   2.0545455e+00   6.3766758e+00
   1.7393939e+00   2.0787879e+00   6.3265748e+00
   1.7393939e+00   2.1030303e+00   6.2758861e+00
   1.7393939e+00   2.1272727e+00   6.2246097e+00
   1.7393939e+00   2.1515152e+00   6.1727456e+00
   1.7393939e+00   2.1757576e+00   6.1202938e+00
   1.7393939e+00   2.2000000e+00   6.0672544e+00
   1.7636364e+00  -2.0000000e-01   8.4247934e+00
   1.7636364e+00  -1.7575758e-01   8.4293480e+00
   1.7636364e+00  -1.5151515e-01   8.4333150e+00
   1.7636364e+00  -1.2727273e-01   8.4366942e+00
   1.7636364e+00  -1.0303030e-01   8.4394858e+00
   1.7636364e+00  -7.8787879e-02   8.4416896e+00
   1.7636364e+00  -5.4545455e-02   8.4433058e+00
   1.7636364e+00  -3.0303030e-02   8.4443343e+00
   1.7636364e+00  -6.0606061e-03   8.4447750e+00
   1.7636364e+00   1.8181818e-02   8.4446281e+00
   1.7636364e+00   4.2424242e-02   8.4438935e+00
   1.7636364e+00   6.6666667e-02   8.4425712e+00
   1.7636364e+00   9.0909091e-02   8.4406612e+00
   1.7636364e+00   1.1515152e-01   8.4381635e+00
   1.7636364e+00   1.3939394e-01   8.4350781e+00
   1.7636364e+00   1.6363636e-01   8.4314050e+00
   1.7636364e+00   1.8787879e-01   8.4271442e+00
   1.7636364e+00   2.1212121e-01   8.4222957e+00
   1.7636364e+00   2.3636364e-01   8.4168595e+00
   1.7636364e+00   2.6060606e-01   8.4108356e+00
   1.7636364e+00   2.8484848e-01   8.4042241e+00
   1.7636364e+00   3.0909091e-01   8.3970248e+00
   1.7636364e+00   3.3333333e-01   8.3892378e+00
   1.7636364e+00   3.5757576e-01   8.3808632e+00
   1.7636364e+00   3.8181818e-01   8.3719008e+00
   1.7636364e+00   4.0606061e-01   8.3623508e+00
   1.7636364e+00   4.3030303e-01   8.3522130e+00
   1.7636364e+00   4.5454545e-01   8.3414876e+00
   1.7636364e+00   4.7878788e-01   8.3301745e+00
   1.7636364e+00   5.0303030e-01   8.3182736e+00
   1.7636364e+00   5.2727273e-01   8.3057851e+00
   1.7636364e+00   5.5151515e-01   8.2927089e+00
   1.7636364e+00   5.7575758e-01   8.2790450e+00
   1.7636364e+00   6.0000000e-01   8.2647934e+00
   1.7636364e+00   6.2424242e-01   8.2499541e+00
   1.7636364e+00   6.4848485e-01   8.2345271e+00
   1.7636364e+00   6.7272727e-01   8.2185124e+00
   1.7636364e+00   6.9696970e-01   8.2019100e+00
   1.7636364e+00   7.2121212e-01   8.1847199e+00
   1.7636364e+00   7.4545455e-01   8.1669421e+00
   1.7636364e+00   7.6969697e-01   8.1485767e+00
   1.7636364e+00   7.9393939e-01   8.1296235e+00
   1.7636364e+00   8.1818182e-01   8.1100826e+00
   1.7636364e+00   8.4242424e-01   8.0899541e+00
   1.7636364e+00   8.6666667e-01   8.0692378e+00
   1.7636364e+00   8.9090909e-01   8.0479339e+00
   1.7636364e+00   9.1515152e-01   8.0260422e+00
   1.7636364e+00   9.3939394e-01   8.0035629e+00
   1.7636364e+00   9.6363636e-01   7.9804959e+00
   1.7636364e+00   9.8787879e-01   7.9568411e+00
   1.7636364e+00   1.0121212e+00   7.9325987e+00
   1.7636364e+00   1.0363636e+00   7.9077686e+00
   1.7636364e+00   1.0606061e+00   7.8823508e+00
   1.7636364e+00   1.0848485e+00   7.8563453e+00
   1.7636364e+00   1.1090909e+00   7.8297521e+00
   1.7636364e+00   1.1333333e+00   7.8025712e+00
   1.7636364e+00   1.1575758e+00   7.7748026e+00
   1.7636364e+00   1.1818182e+00   7.7464463e+00
   1.7636364e+00   1.2060606e+00   7.7175023e+00
   1.7636364e+00   1.2303030e+00   7.6879706e+00
   1.7636364e+00   1.2545455e+00   7.6578512e+00
   1.7636364e+00   1.2787879e+00   7.6271442e+00
   1.7636364e+00   1.3030303e+00   7.5958494e+00
   1.7636364e+00   1.3272727e+00   7.5639669e+00
   1.7636364e+00   1.3515152e+00   7.5314968e+00
   1.7636364e+00   1.3757576e+00   7.4984389e+00
   1.7636364e+00   1.4000000e+00   7.4647934e+00
   1.7636364e+00   1.4242424e+00   7.4305601e+00
   1.7636364e+00   1.4484848e+00   7.3957392e+00
   1.7636364e+00   1.4727273e+00   7.3603306e+00
   1.7636364e+00   1.4969697e+00   7.3243343e+00
   1.7636364e+00   1.5212121e+00   7.2877502e+00
   1.7636364e+00   1.5454545e+00   7.2505785e+00
   1.7636364e+00   1.5696970e+00   7.2128191e+00
   1.7636364e+00   1.5939394e+00   7.1744720e+00
   1.7636364e+00   1.6181818e+00   7.1355372e+00
   1.7636364e+00   1.6424242e+00   7.0960147e+00
   1.7636364e+00   1.6666667e+00   7.0559045e+00
   1.7636364e+00   1.6909091e+00   7.0152066e+00
   1.7636364e+00   1.7151515e+00   6.9739210e+00
   1.7636364e+00   1.7393939e+00   6.9320478e+00
   1.7636364e+00   1.7636364e+00   6.8895868e+00
   1.7636364e+00   1.7878788e+00   6.8465381e+00
   1.7636364e+00   1.8121212e+00   6.8029017e+00
   1.7636364e+00   1.8363636e+00   6.7586777e+00
   1.7636364e+00   1.8606061e+00   6.7138659e+00
   1.7636364e+00   1.8848485e+00   6.6684665e+00
   1.7636364e+00   1.9090909e+00   6.6224793e+00
   1.7636364e+00   1.9333333e+00   6.5759045e+00
   1.7636364e+00   1.9575758e+00   6.5287420e+00
   1.7636364e+00   1.9818182e+00   6.4809917e+00
   1.7636364e+00   2.0060606e+00   6.4326538e+00
   1.7636364e+00   2.0303030e+00   6.3837282e+00
   1.7636364e+00   2.0545455e+00   6.3342149e+00
   1.7636364e+00   2.0787879e+00   6.2841139e+00
   1.7636364e+00   2.1030303e+00   6.2334252e+00
   1.7636364e+00   2.1272727e+00   6.1821488e+00
   1.7636364e+00   2.1515152e+00   6.1302847e+00
   1.7636364e+00   2.1757576e+00   6.0778329e+00
   1.7636364e+00   2.2000000e+00   6.0247934e+00
   1.7878788e+00  -2.0000000e-01   8.3817447e+00
   1.7878788e+00  -1.7575758e-01   8.3862994e+00
   1.7878788e+00  -1.5151515e-01   8.3902663e+00
   1.7878788e+00  -1.2727273e-01   8.3936455e+00
   1.7878788e+00  -1.0303030e-01   8.3964371e+00
   1.7878788e+00  -7.8787879e-02   8.3986410e+00
   1.7878788e+00  -5.4545455e-02   8.4002571e+00
   1.7878788e+00  -3.0303030e-02   8.4012856e+00
   1.7878788e+00  -6.0606061e-03   8.4017264e+00
   1.7878788e+00   1.8181818e-02   8.4015794e+00
   1.7878788e+00   4.2424242e-02   8.4008448e+00
   1.7878788e+00   6.6666667e-02   8.3995225e+00
   1.7878788e+00   9.0909091e-02   8.3976125e+00
   1.7878788e+00   1.1515152e-01   8.3951148e+00
   1.7878788e+00   1.3939394e-01   8.3920294e+00
   1.7878788e+00   1.6363636e-01   8.3883563e+00
   1.7878788e+00   1.8787879e-01   8.3840955e+00
   1.7878788e+00   2.1212121e-01   8.3792470e+00
   1.7878788e+00   2.3636364e-01   8.3738108e+00
   1.7878788e+00   2.6060606e-01   8.3677870e+00
   1.7878788e+00   2.8484848e-01   8.3611754e+00
   1.7878788e+00   3.0909091e-01   8.3539761e+00
   1.7878788e+00   3.3333333e-01   8.3461892e+00
   1.7878788e+00   3.5757576e-01   8.3378145e+00
   1.7878788e+00   3.8181818e-01   8.3288522e+00
   1.7878788e+00   4.0606061e-01   8.3193021e+00
   1.7878788e+00   4.3030303e-01   8.3091644e+00
   1.7878788e+00   4.5454545e-01   8.2984389e+00
   1.7878788e+00   4.7878788e-01   8.2871258e+00
   1.7878788e+00   5.0303030e-01   8.2752250e+00
   1.7878788e+00   5.2727273e-01   8.2627365e+00
   1.7878788e+00   5.5151515e-01   8.2496602e+00
   1.7878788e+00   5.7575758e-01   8.2359963e+00
   1.7878788e+00   6.0000000e-01   8.2217447e+00
   1.7878788e+00   6.2424242e-01   8.2069054e+00
   1.7878788e+00   6.4848485e-01   8.1914784e+00
   1.7878788e+00   6.7272727e-01   8.1754637e+00
   1.7878788e+00   6.9696970e-01   8.1588613e+00
   1.7878788e+00   7.2121212e-01   8.1416713e+00
   1.7878788e+00   7.4545455e-01   8.1238935e+00
   1.7878788e+00   7.6969697e-01   8.1055280e+00
   1.7878788e+00   7.9393939e-01   8.0865748e+00
   1.7878788e+00   8.1818182e-01   8.0670340e+00
   1.7878788e+00   8.4242424e-01   8.0469054e+00
   1.7878788e+00   8.6666667e-01   8.0261892e+00
   1.7878788e+00   8.9090909e-01   8.0048852e+00
   1.7878788e+00   9.1515152e-01   7.9829936e+00
   1.7878788e+00   9.3939394e-01   7.9605142e+00
   1.7878788e+00   9.6363636e-01   7.9374472e+00
   1.7878788e+00   9.8787879e-01   7.9137925e+00
   1.7878788e+00   1.0121212e+00   7.8895500e+00
   1.7878788e+00   1.0363636e+00   7.8647199e+00
   1.7878788e+00   1.0606061e+00   7.8393021e+00
   1.7878788e+00   1.0848485e+00   7.8132966e+00
   1.7878788e+00   1.1090909e+00   7.7867034e+00
   1.7878788e+00   1.1333333e+00   7.7595225e+00
   1.7878788e+00   1.1575758e+00   7.7317539e+00
   1.7878788e+00   1.1818182e+00   7.7033976e+00
   1.7878788e+00   1.2060606e+00   7.6744536e+00
   1.7878788e+00   1.2303030e+00   7.6449219e+00
   1.7878788e+00   1.2545455e+00   7.6148026e+00
   1.7878788e+00   1.2787879e+00   7.5840955e+00
   1.7878788e+00   1.3030303e+00   7.5528007e+00
   1.7878788e+00   1.3272727e+00   7.5209183e+00
   1.7878788e+00   1.3515152e+00   7.4884481e+00
   1.7878788e+00   1.3757576e+00   7.4553903e+00
   1.7878788e+00   1.4000000e+00   7.4217447e+00
   1.7878788e+00   1.4242424e+00   7.3875115e+00
   1.7878788e+00   1.4484848e+00   7.3526905e+00
   1.7878788e+00   1.4727273e+00   7.3172819e+00
   1.7878788e+00   1.4969697e+00   7.2812856e+00
   1.7878788e+00   1.5212121e+00   7.2447016e+00
   1.7878788e+00   1.5454545e+00   7.2075298e+00
   1.7878788e+00   1.5696970e+00   7.1697704e+00
   1.7878788e+00   1.5939394e+00   7.1314233e+00
   1.7878788e+00   1.6181818e+00   7.0924885e+00
   1.7878788e+00   1.6424242e+00   7.0529660e+00
   1.7878788e+00   1.6666667e+00   7.0128558e+00
   1.7878788e+00   1.6909091e+00   6.9721579e+00
   1.7878788e+00   1.7151515e+00   6.9308724e+00
   1.7878788e+00   1.7393939e+00   6.8889991e+00
   1.7878788e+00   1.7636364e+00   6.8465381e+00
   1.7878788e+00   1.7878788e+00   6.8034894e+00
   1.7878788e+00   1.8121212e+00   6.7598531e+00
   1.7878788e+00   1.8363636e+00   6.7156290e+00
   1.7878788e+00   1.8606061e+00   6.6708173e+00
   1.7878788e+00   1.8848485e+00   6.6254178e+00
   1.7878788e+00   1.9090909e+00   6.5794307e+00
   1.7878788e+00   1.9333333e+00   6.5328558e+00
   1.7878788e+00   1.9575758e+00   6.4856933e+00
   1.7878788e+00   1.9818182e+00   6.4379431e+00
   1.7878788e+00   2.0060606e+00   6.3896051e+00
   1.7878788e+00   2.0303030e+00   6.3406795e+00
   1.7878788e+00   2.0545455e+00   6.2911662e+00
   1.7878788e+00   2.0787879e+00   6.2410652e+00
   1.7878788e+00   2.1030303e+00   6.1903765e+00
   1.7878788e+00   2.1272727e+00   6.1391001e+00
   1.7878788e+00   2.1515152e+00   6.0872360e+00
   1.7878788e+00   2.1757576e+00   6.0347842e+00
   1.7878788e+00   2.2000000e+00   5.9817447e+00
   1.8121212e+00  -2.0000000e-01   8.3381084e+00
   1.8121212e+00  -1.7575758e-01   8.3426630e+00
   1.8121212e+00  -1.5151515e-01   8.3466299e+00
   1.8121212e+00  -1.2727273e-01   8.3500092e+00
   1.8121212e+00  -1.0303030e-01   8.3528007e+00
   1.8121212e+00  -7.8787879e-02   8.3550046e+00
   1.8121212e+00  -5.4545455e-02   8.3566208e+00
   1.8121212e+00  -3.0303030e-02   8.3576492e+00
   1.8121212e+00  -6.0606061e-03   8.3580900e+00
   1.8121212e+00   1.8181818e-02   8.3579431e+00
   1.8121212e+00   4.2424242e-02   8.3572084e+00
   1.8121212e+00   6.6666667e-02   8.3558861e+00
   1.8121212e+00   9.0909091e-02   8.3539761e+00
   1.8121212e+00   1.1515152e-01   8.3514784e+00
   1.8121212e+00   1.3939394e-01   8.3483930e+00
   1.8121212e+00   1.6363636e-01   8.3447199e+00
   1.8121212e+00   1.8787879e-01   8.3404591e+00
   1.8121212e+00   2.1212121e-01   8.3356107e+00
   1.8121212e+00   2.3636364e-01   8.3301745e+00
   1.8121212e+00   2.6060606e-01   8.3241506e+00
   1.8121212e+00   2.8484848e-01   8.3175390e+00
   1.8121212e+00   3.0909091e-01   8.3103398e+00
   1.8121212e+00   3.3333333e-01   8.3025528e+00
   1.8121212e+00   3.5757576e-01   8.2941781e+00
   1.8121212e+00   3.8181818e-01   8.2852158e+00
   1.8121212e+00   4.0606061e-01   8.2756657e+00
   1.8121212e+00   4.3030303e-01   8.2655280e+00
   1.8121212e+00   4.5454545e-01   8.2548026e+00
   1.8121212e+00   4.7878788e-01   8.2434894e+00
   1.8121212e+00   5.0303030e-01   8.2315886e+00
   1.8121212e+00   5.2727273e-01   8.2191001e+00
   1.8121212e+00   5.5151515e-01   8.2060239e+00
   1.8121212e+00   5.7575758e-01   8.1923600e+00
   1.8121212e+00   6.0000000e-01   8.1781084e+00
   1.8121212e+00   6.2424242e-01   8.1632691e+00
   1.8121212e+00   6.4848485e-01   8.1478421e+00
   1.8121212e+00   6.7272727e-01   8.1318274e+00
   1.8121212e+00   6.9696970e-01   8.1152250e+00
   1.8121212e+00   7.2121212e-01   8.0980349e+00
   1.8121212e+00   7.4545455e-01   8.0802571e+00
   1.8121212e+00   7.6969697e-01   8.0618916e+00
   1.8121212e+00   7.9393939e-01   8.0429385e+00
   1.8121212e+00   8.1818182e-01   8.0233976e+00
   1.8121212e+00   8.4242424e-01   8.0032691e+00
   1.8121212e+00   8.6666667e-01   7.9825528e+00
   1.8121212e+00   8.9090909e-01   7.9612489e+00
   1.8121212e+00   9.1515152e-01   7.9393572e+00
   1.8121212e+00   9.3939394e-01   7.9168779e+00
   1.8121212e+00   9.6363636e-01   7.8938108e+00
   1.8121212e+00   9.8787879e-01   7.8701561e+00
   1.8121212e+00   1.0121212e+00   7.8459137e+00
   1.8121212e+00   1.0363636e+00   7.8210836e+00
   1.8121212e+00   1.0606061e+00   7.7956657e+00
   1.8121212e+00   1.0848485e+00   7.7696602e+00
   1.8121212e+00   1.1090909e+00   7.7430670e+00
   1.8121212e+00   1.1333333e+00   7.7158861e+00
   1.8121212e+00   1.1575758e+00   7.6881175e+00
   1.8121212e+00   1.1818182e+00   7.6597612e+00
   1.8121212e+00   1.2060606e+00   7.6308173e+00
   1.8121212e+00   1.2303030e+00   7.6012856e+00
   1.8121212e+00   1.2545455e+00   7.5711662e+00
   1.8121212e+00   1.2787879e+00   7.5404591e+00
   1.8121212e+00   1.3030303e+00   7.5091644e+00
   1.8121212e+00   1.3272727e+00   7.4772819e+00
   1.8121212e+00   1.3515152e+00   7.4448118e+00
   1.8121212e+00   1.3757576e+00   7.4117539e+00
   1.8121212e+00   1.4000000e+00   7.3781084e+00
   1.8121212e+00   1.4242424e+00   7.3438751e+00
   1.8121212e+00   1.4484848e+00   7.3090542e+00
   1.8121212e+00   1.4727273e+00   7.2736455e+00
   1.8121212e+00   1.4969697e+00   7.2376492e+00
   1.8121212e+00   1.5212121e+00   7.2010652e+00
   1.8121212e+00   1.5454545e+00   7.1638935e+00
   1.8121212e+00   1.5696970e+00   7.1261341e+00
   1.8121212e+00   1.5939394e+00   7.0877870e+00
   1.8121212e+00   1.6181818e+00   7.0488522e+00
   1.8121212e+00   1.6424242e+00   7.0093297e+00
   1.8121212e+00   1.6666667e+00   6.9692195e+00
   1.8121212e+00   1.6909091e+00   6.9285216e+00
   1.8121212e+00   1.7151515e+00   6.8872360e+00
   1.8121212e+00   1.7393939e+00   6.8453627e+00
   1.8121212e+00   1.7636364e+00   6.8029017e+00
   1.8121212e+00   1.7878788e+00   6.7598531e+00
   1.8121212e+00   1.8121212e+00   6.7162167e+00
   1.8121212e+00   1.8363636e+00   6.6719927e+00
   1.8121212e+00   1.8606061e+00   6.6271809e+00
   1.8121212e+00   1.8848485e+00   6.5817815e+00
   1.8121212e+00   1.9090909e+00   6.5357943e+00
   1.8121212e+00   1.9333333e+00   6.4892195e+00
   1.8121212e+00   1.9575758e+00   6.4420569e+00
   1.8121212e+00   1.9818182e+00   6.3943067e+00
   1.8121212e+00   2.0060606e+00   6.3459688e+00
   1.8121212e+00   2.0303030e+00   6.2970432e+00
   1.8121212e+00   2.0545455e+00   6.2475298e+00
   1.8121212e+00   2.0787879e+00   6.1974288e+00
   1.8121212e+00   2.1030303e+00   6.1467401e+00
   1.8121212e+00   2.1272727e+00   6.0954637e+00
   1.8121212e+00   2.1515152e+00   6.0435996e+00
   1.8121212e+00   2.1757576e+00   5.9911478e+00
   1.8121212e+00   2.2000000e+00   5.9381084e+00
   1.8363636e+00  -2.0000000e-01   8.2938843e+00
   1.8363636e+00  -1.7575758e-01   8.2984389e+00
   1.8363636e+00  -1.5151515e-01   8.3024059e+00
   1.8363636e+00  -1.2727273e-01   8.3057851e+00
   1.8363636e+00  -1.0303030e-01   8.3085767e+00
   1.8363636e+00  -7.8787879e-02   8.3107805e+00
   1.8363636e+00  -5.4545455e-02   8.3123967e+00
   1.8363636e+00  -3.0303030e-02   8.3134252e+00
   1.8363636e+00  -6.0606061e-03   8.3138659e+00
   1.8363636e+00   1.8181818e-02   8.3137190e+00
   1.8363636e+00   4.2424242e-02   8.3129844e+00
   1.8363636e+00   6.6666667e-02   8.3116621e+00
   1.8363636e+00   9.0909091e-02   8.3097521e+00
   1.8363636e+00   1.1515152e-01   8.3072544e+00
   1.8363636e+00   1.3939394e-01   8.3041690e+00
   1.8363636e+00   1.6363636e-01   8.3004959e+00
   1.8363636e+00   1.8787879e-01   8.2962351e+00
   1.8363636e+00   2.1212121e-01   8.2913866e+00
   1.8363636e+00   2.3636364e-01   8.2859504e+00
   1.8363636e+00   2.6060606e-01   8.2799265e+00
   1.8363636e+00   2.8484848e-01   8.2733150e+00
   1.8363636e+00   3.0909091e-01   8.2661157e+00
   1.8363636e+00   3.3333333e-01   8.2583287e+00
   1.8363636e+00   3.5757576e-01   8.2499541e+00
   1.8363636e+00   3.8181818e-01   8.2409917e+00
   1.8363636e+00   4.0606061e-01   8.2314417e+00
   1.8363636e+00   4.3030303e-01   8.2213039e+00
   1.8363636e+00   4.5454545e-01   8.2105785e+00
   1.8363636e+00   4.7878788e-01   8.1992654e+00
   1.8363636e+00   5.0303030e-01   8.1873646e+00
   1.8363636e+00   5.2727273e-01   8.1748760e+00
   1.8363636e+00   5.5151515e-01   8.1617998e+00
   1.8363636e+00   5.7575758e-01   8.1481359e+00
   1.8363636e+00   6.0000000e-01   8.1338843e+00
   1.8363636e+00   6.2424242e-01   8.1190450e+00
   1.8363636e+00   6.4848485e-01   8.1036180e+00
   1.8363636e+00   6.7272727e-01   8.0876033e+00
   1.8363636e+00   6.9696970e-01   8.0710009e+00
   1.8363636e+00   7.2121212e-01   8.0538108e+00
   1.8363636e+00   7.4545455e-01   8.0360331e+00
   1.8363636e+00   7.6969697e-01   8.0176676e+00
   1.8363636e+00   7.9393939e-01   7.9987144e+00
   1.8363636e+00   8.1818182e-01   7.9791736e+00
   1.8363636e+00   8.4242424e-01   7.9590450e+00
   1.8363636e+00   8.6666667e-01   7.9383287e+00
   1.8363636e+00   8.9090909e-01   7.9170248e+00
   1.8363636e+00   9.1515152e-01   7.8951331e+00
   1.8363636e+00   9.3939394e-01   7.8726538e+00
   1.8363636e+00   9.6363636e-01   7.8495868e+00
   1.8363636e+00   9.8787879e-01   7.8259320e+00
   1.8363636e+00   1.0121212e+00   7.8016896e+00
   1.8363636e+00   1.0363636e+00   7.7768595e+00
   1.8363636e+00   1.0606061e+00   7.7514417e+00
   1.8363636e+00   1.0848485e+00   7.7254362e+00
   1.8363636e+00   1.1090909e+00   7.6988430e+00
   1.8363636e+00   1.1333333e+00   7.6716621e+00
   1.8363636e+00   1.1575758e+00   7.6438935e+00
   1.8363636e+00   1.1818182e+00   7.6155372e+00
   1.8363636e+00   1.2060606e+00   7.5865932e+00
   1.8363636e+00   1.2303030e+00   7.5570615e+00
   1.8363636e+00   1.2545455e+00   7.5269421e+00
   1.8363636e+00   1.2787879e+00   7.4962351e+00
   1.8363636e+00   1.3030303e+00   7.4649403e+00
   1.8363636e+00   1.3272727e+00   7.4330579e+00
   1.8363636e+00   1.3515152e+00   7.4005877e+00
   1.8363636e+00   1.3757576e+00   7.3675298e+00
   1.8363636e+00   1.4000000e+00   7.3338843e+00
   1.8363636e+00   1.4242424e+00   7.2996511e+00
   1.8363636e+00   1.4484848e+00   7.2648301e+00
   1.8363636e+00   1.4727273e+00   7.2294215e+00
   1.8363636e+00   1.4969697e+00   7.1934252e+00
   1.8363636e+00   1.5212121e+00   7.1568411e+00
   1.8363636e+00   1.5454545e+00   7.1196694e+00
   1.8363636e+00   1.5696970e+00   7.0819100e+00
   1.8363636e+00   1.5939394e+00   7.0435629e+00
   1.8363636e+00   1.6181818e+00   7.0046281e+00
   1.8363636e+00   1.6424242e+00   6.9651056e+00
   1.8363636e+00   1.6666667e+00   6.9249954e+00
   1.8363636e+00   1.6909091e+00   6.8842975e+00
   1.8363636e+00   1.7151515e+00   6.8430119e+00
   1.8363636e+00   1.7393939e+00   6.8011387e+00
   1.8363636e+00   1.7636364e+00   6.7586777e+00
   1.8363636e+00   1.7878788e+00   6.7156290e+00
   1.8363636e+00   1.8121212e+00   6.6719927e+00
   1.8363636e+00   1.8363636e+00   6.6277686e+00
   1.8363636e+00   1.8606061e+00   6.5829568e+00
   1.8363636e+00   1.8848485e+00   6.5375574e+00
   1.8363636e+00   1.9090909e+00   6.4915702e+00
   1.8363636e+00   1.9333333e+00   6.4449954e+00
   1.8363636e+00   1.9575758e+00   6.3978329e+00
   1.8363636e+00   1.9818182e+00   6.3500826e+00
   1.8363636e+00   2.0060606e+00   6.3017447e+00
   1.8363636e+00   2.0303030e+00   6.2528191e+00
   1.8363636e+00   2.0545455e+00   6.2033058e+00
   1.8363636e+00   2.0787879e+00   6.1532048e+00
   1.8363636e+00   2.1030303e+00   6.1025161e+00
   1.8363636e+00   2.1272727e+00   6.0512397e+00
   1.8363636e+00   2.1515152e+00   5.9993756e+00
   1.8363636e+00   2.1757576e+00   5.9469238e+00
   1.8363636e+00   2.2000000e+00   5.8938843e+00
   1.8606061e+00  -2.0000000e-01   8.2490725e+00
   1.8606061e+00  -1.7575758e-01   8.2536272e+00
   1.8606061e+00  -1.5151515e-01   8.2575941e+00
   1.8606061e+00  -1.2727273e-01   8.2609734e+00
   1.8606061e+00  -1.0303030e-01   8.2637649e+00
   1.8606061e+00  -7.8787879e-02   8.2659688e+00
   1.8606061e+00  -5.4545455e-02   8.2675849e+00
   1.8606061e+00  -3.0303030e-02   8.2686134e+00
   1.8606061e+00  -6.0606061e-03   8.2690542e+00
   1.8606061e+00   1.8181818e-02   8.2689073e+00
   1.8606061e+00   4.2424242e-02   8.2681726e+00
   1.8606061e+00   6.6666667e-02   8.2668503e+00
   1.8606061e+00   9.0909091e-02   8.2649403e+00
   1.8606061e+00   1.1515152e-01   8.2624426e+00
   1.8606061e+00   1.3939394e-01   8.2593572e+00
   1.8606061e+00   1.6363636e-01   8.2556841e+00
   1.8606061e+00   1.8787879e-01   8.2514233e+00
   1.8606061e+00   2.1212121e-01   8.2465748e+00
   1.8606061e+00   2.3636364e-01   8.2411387e+00
   1.8606061e+00   2.6060606e-01   8.2351148e+00
   1.8606061e+00   2.8484848e-01   8.2285032e+00
   1.8606061e+00   3.0909091e-01   8.2213039e+00
   1.8606061e+00   3.3333333e-01   8.2135170e+00
   1.8606061e+00   3.5757576e-01   8.2051423e+00
   1.8606061e+00   3.8181818e-01   8.1961800e+00
   1.8606061e+00   4.0606061e-01   8.1866299e+00
   1.8606061e+00   4.3030303e-01   8.1764922e+00
   1.8606061e+00   4.5454545e-01   8.1657668e+00
   1.8606061e+00   4.7878788e-01   8.1544536e+00
   1.8606061e+00   5.0303030e-01   8.1425528e+00
   1.8606061e+00   5.2727273e-01   8.1300643e+00
   1.8606061e+00   5.5151515e-01   8.1169881e+00
   1.8606061e+00   5.7575758e-01   8.1033242e+00
   1.8606061e+00   6.0000000e-01   8.0890725e+00
   1.8606061e+00   6.2424242e-01   8.0742332e+00
   1.8606061e+00   6.4848485e-01   8.0588062e+00
   1.8606061e+00   6.7272727e-01   8.0427916e+00
   1.8606061e+00   6.9696970e-01   8.0261892e+00
   1.8606061e+00   7.2121212e-01   8.0089991e+00
   1.8606061e+00   7.4545455e-01   7.9912213e+00
   1.8606061e+00   7.6969697e-01   7.9728558e+00
   1.8606061e+00   7.9393939e-01   7.9539027e+00
   1.8606061e+00   8.1818182e-01   7.9343618e+00
   1.8606061e+00   8.4242424e-01   7.9142332e+00
   1.8606061e+00   8.6666667e-01   7.8935170e+00
   1.8606061e+00   8.9090909e-01   7.8722130e+00
   1.8606061e+00   9.1515152e-01   7.8503214e+00
   1.8606061e+00   9.3939394e-01   7.8278421e+00
   1.8606061e+00   9.6363636e-01   7.8047750e+00
   1.8606061e+00   9.8787879e-01   7.7811203e+00
   1.8606061e+00   1.0121212e+00   7.7568779e+00
   1.8606061e+00   1.0363636e+00   7.7320478e+00
   1.8606061e+00   1.0606061e+00   7.7066299e+00
   1.8606061e+00   1.0848485e+00   7.6806244e+00
   1.8606061e+00   1.1090909e+00   7.6540312e+00
   1.8606061e+00   1.1333333e+00   7.6268503e+00
   1.8606061e+00   1.1575758e+00   7.5990817e+00
   1.8606061e+00   1.1818182e+00   7.5707254e+00
   1.8606061e+00   1.2060606e+00   7.5417815e+00
   1.8606061e+00   1.2303030e+00   7.5122498e+00
   1.8606061e+00   1.2545455e+00   7.4821304e+00
   1.8606061e+00   1.2787879e+00   7.4514233e+00
   1.8606061e+00   1.3030303e+00   7.4201286e+00
   1.8606061e+00   1.3272727e+00   7.3882461e+00
   1.8606061e+00   1.3515152e+00   7.3557759e+00
   1.8606061e+00   1.3757576e+00   7.3227181e+00
   1.8606061e+00   1.4000000e+00   7.2890725e+00
   1.8606061e+00   1.4242424e+00   7.2548393e+00
   1.8606061e+00   1.4484848e+00   7.2200184e+00
   1.8606061e+00   1.4727273e+00   7.1846097e+00
   1.8606061e+00   1.4969697e+00   7.1486134e+00
   1.8606061e+00   1.5212121e+00   7.1120294e+00
   1.8606061e+00   1.5454545e+00   7.0748577e+00
   1.8606061e+00   1.5696970e+00   7.0370983e+00
   1.8606061e+00   1.5939394e+00   6.9987511e+00
   1.8606061e+00   1.6181818e+00   6.9598163e+00
   1.8606061e+00   1.6424242e+00   6.9202938e+00
   1.8606061e+00   1.6666667e+00   6.8801837e+00
   1.8606061e+00   1.6909091e+00   6.8394858e+00
   1.8606061e+00   1.7151515e+00   6.7982002e+00
   1.8606061e+00   1.7393939e+00   6.7563269e+00
   1.8606061e+00   1.7636364e+00   6.7138659e+00
   1.8606061e+00   1.7878788e+00   6.6708173e+00
   1.8606061e+00   1.8121212e+00   6.6271809e+00
   1.8606061e+00   1.8363636e+00   6.5829568e+00
   1.8606061e+00   1.8606061e+00   6.5381451e+00
   1.8606061e+00   1.8848485e+00   6.4927456e+00
   1.8606061e+00   1.9090909e+00   6.4467585e+00
   1.8606061e+00   1.9333333e+00   6.4001837e+00
   1.8606061e+00   1.9575758e+00   6.3530211e+00
   1.8606061e+00   1.9818182e+00   6.3052709e+00
   1.8606061e+00   2.0060606e+00   6.2569330e+00
   1.8606061e+00   2.0303030e+00   6.2080073e+00
   1.8606061e+00   2.0545455e+00   6.1584940e+00
   1.8606061e+00   2.0787879e+00   6.1083930e+00
   1.8606061e+00   2.1030303e+00   6.0577043e+00
   1.8606061e+00   2.1272727e+00   6.0064279e+00
   1.8606061e+00   2.1515152e+00   5.9545638e+00
   1.8606061e+00   2.1757576e+00   5.9021120e+00
   1.8606061e+00   2.2000000e+00   5.8490725e+00
   1.8848485e+00  -2.0000000e-01   8.2036731e+00
   1.8848485e+00  -1.7575758e-01   8.2082277e+00
   1.8848485e+00  -1.5151515e-01   8.2121947e+00
   1.8848485e+00  -1.2727273e-01   8.2155739e+00
   1.8848485e+00  -1.0303030e-01   8.2183655e+00
   1.8848485e+00  -7.8787879e-02   8.2205693e+00
   1.8848485e+00  -5.4545455e-02   8.2221855e+00
   1.8848485e+00  -3.0303030e-02   8.2232140e+00
   1.8848485e+00  -6.0606061e-03   8.2236547e+00
   1.8848485e+00   1.8181818e-02   8.2235078e+00
   1.8848485e+00   4.2424242e-02   8.2227732e+00
   1.8848485e+00   6.6666667e-02   8.2214509e+00
   1.8848485e+00   9.0909091e-02   8.2195409e+00
   1.8848485e+00   1.1515152e-01   8.2170432e+00
   1.8848485e+00   1.3939394e-01   8.2139578e+00
   1.8848485e+00   1.6363636e-01   8.2102847e+00
   1.8848485e+00   1.8787879e-01   8.2060239e+00
   1.8848485e+00   2.1212121e-01   8.2011754e+00
   1.8848485e+00   2.3636364e-01   8.1957392e+00
   1.8848485e+00   2.6060606e-01   8.1897153e+00
   1.8848485e+00   2.8484848e-01   8.1831038e+00
   1.8848485e+00   3.0909091e-01   8.1759045e+00
   1.8848485e+00   3.3333333e-01   8.1681175e+00
   1.8848485e+00   3.5757576e-01   8.1597429e+00
   1.8848485e+00   3.8181818e-01   8.1507805e+00
   1.8848485e+00   4.0606061e-01   8.1412305e+00
   1.8848485e+00   4.3030303e-01   8.1310927e+00
   1.8848485e+00   4.5454545e-01   8.1203673e+00
   1.8848485e+00   4.7878788e-01   8.1090542e+00
   1.8848485e+00   5.0303030e-01   8.0971534e+00
   1.8848485e+00   5.2727273e-01   8.0846648e+00
   1.8848485e+00   5.5151515e-01   8.0715886e+00
   1.8848485e+00   5.7575758e-01   8.0579247e+00
   1.8848485e+00   6.0000000e-01   8.0436731e+00
   1.8848485e+00   6.2424242e-01   8.0288338e+00
   1.8848485e+00   6.4848485e-01   8.0134068e+00
   1.8848485e+00   6.7272727e-01   7.9973921e+00
   1.8848485e+00   6.9696970e-01   7.9807897e+00
   1.8848485e+00   7.2121212e-01   7.9635996e+00
   1.8848485e+00   7.4545455e-01   7.9458219e+00
   1.8848485e+00   7.6969697e-01   7.9274564e+00
   1.8848485e+00   7.9393939e-01   7.9085032e+00
   1.8848485e+00   8.1818182e-01   7.8889624e+00
   1.8848485e+00   8.4242424e-01   7.8688338e+00
   1.8848485e+00   8.6666667e-01   7.8481175e+00
   1.8848485e+00   8.9090909e-01   7.8268136e+00
   1.8848485e+00   9.1515152e-01   7.8049219e+00
   1.8848485e+00   9.3939394e-01   7.7824426e+00
   1.8848485e+00   9.6363636e-01   7.7593756e+00
   1.8848485e+00   9.8787879e-01   7.7357208e+00
   1.8848485e+00   1.0121212e+00   7.7114784e+00
   1.8848485e+00   1.0363636e+00   7.6866483e+00
   1.8848485e+00   1.0606061e+00   7.6612305e+00
   1.8848485e+00   1.0848485e+00   7.6352250e+00
   1.8848485e+00   1.1090909e+00   7.6086318e+00
   1.8848485e+00   1.1333333e+00   7.5814509e+00
   1.8848485e+00   1.1575758e+00   7.5536823e+00
   1.8848485e+00   1.1818182e+00   7.5253260e+00
   1.8848485e+00   1.2060606e+00   7.4963820e+00
   1.8848485e+00   1.2303030e+00   7.4668503e+00
   1.8848485e+00   1.2545455e+00   7.4367309e+00
   1.8848485e+00   1.2787879e+00   7.4060239e+00
   1.8848485e+00   1.3030303e+00   7.3747291e+00
   1.8848485e+00   1.3272727e+00   7.3428466e+00
   1.8848485e+00   1.3515152e+00   7.3103765e+00
   1.8848485e+00   1.3757576e+00   7.2773186e+00
   1.8848485e+00   1.4000000e+00   7.2436731e+00
   1.8848485e+00   1.4242424e+00   7.2094399e+00
   1.8848485e+00   1.4484848e+00   7.1746189e+00
   1.8848485e+00   1.4727273e+00   7.1392103e+00
   1.8848485e+00   1.4969697e+00   7.1032140e+00
   1.8848485e+00   1.5212121e+00   7.0666299e+00
   1.8848485e+00   1.5454545e+00   7.0294582e+00
   1.8848485e+00   1.5696970e+00   6.9916988e+00
   1.8848485e+00   1.5939394e+00   6.9533517e+00
   1.8848485e+00   1.6181818e+00   6.9144169e+00
   1.8848485e+00   1.6424242e+00   6.8748944e+00
   1.8848485e+00   1.6666667e+00   6.8347842e+00
   1.8848485e+00   1.6909091e+00   6.7940863e+00
   1.8848485e+00   1.7151515e+00   6.7528007e+00
   1.8848485e+00   1.7393939e+00   6.7109275e+00
   1.8848485e+00   1.7636364e+00   6.6684665e+00
   1.8848485e+00   1.7878788e+00   6.6254178e+00
   1.8848485e+00   1.8121212e+00   6.5817815e+00
   1.8848485e+00   1.8363636e+00   6.5375574e+00
   1.8848485e+00   1.8606061e+00   6.4927456e+00
   1.8848485e+00   1.8848485e+00   6.4473462e+00
   1.8848485e+00   1.9090909e+00   6.4013590e+00
   1.8848485e+00   1.9333333e+00   6.3547842e+00
   1.8848485e+00   1.9575758e+00   6.3076217e+00
   1.8848485e+00   1.9818182e+00   6.2598714e+00
   1.8848485e+00   2.0060606e+00   6.2115335e+00
   1.8848485e+00   2.0303030e+00   6.1626079e+00
   1.8848485e+00   2.0545455e+00   6.1130946e+00
   1.8848485e+00   2.0787879e+00   6.0629936e+00
   1.8848485e+00   2.1030303e+00   6.0123049e+00
   1.8848485e+00   2.1272727e+00   5.9610285e+00
   1.8848485e+00   2.1515152e+00   5.9091644e+00
   1.8848485e+00   2.1757576e+00   5.8567126e+00
   1.8848485e+00   2.2000000e+00   5.8036731e+00
   1.9090909e+00  -2.0000000e-01   8.1576860e+00
   1.9090909e+00  -1.7575758e-01   8.1622406e+00
   1.9090909e+00  -1.5151515e-01   8.1662075e+00
   1.9090909e+00  -1.2727273e-01   8.1695868e+00
   1.9090909e+00  -1.0303030e-01   8.1723783e+00
   1.9090909e+00  -7.8787879e-02   8.1745822e+00
   1.9090909e+00  -5.4545455e-02   8.1761983e+00
   1.9090909e+00  -3.0303030e-02   8.1772268e+00
   1.9090909e+00  -6.0606061e-03   8.1776676e+00
   1.9090909e+00   1.8181818e-02   8.1775207e+00
   1.9090909e+00   4.2424242e-02   8.1767860e+00
   1.9090909e+00   6.6666667e-02   8.1754637e+00
   1.9090909e+00   9.0909091e-02   8.1735537e+00
   1.9090909e+00   1.1515152e-01   8.1710560e+00
   1.9090909e+00   1.3939394e-01   8.1679706e+00
   1.9090909e+00   1.6363636e-01   8.1642975e+00
   1.9090909e+00   1.8787879e-01   8.1600367e+00
   1.9090909e+00   2.1212121e-01   8.1551882e+00
   1.9090909e+00   2.3636364e-01   8.1497521e+00
   1.9090909e+00   2.6060606e-01   8.1437282e+00
   1.9090909e+00   2.8484848e-01   8.1371166e+00
   1.9090909e+00   3.0909091e-01   8.1299174e+00
   1.9090909e+00   3.3333333e-01   8.1221304e+00
   1.9090909e+00   3.5757576e-01   8.1137557e+00
   1.9090909e+00   3.8181818e-01   8.1047934e+00
   1.9090909e+00   4.0606061e-01   8.0952433e+00
   1.9090909e+00   4.3030303e-01   8.0851056e+00
   1.9090909e+00   4.5454545e-01   8.0743802e+00
   1.9090909e+00   4.7878788e-01   8.0630670e+00
   1.9090909e+00   5.0303030e-01   8.0511662e+00
   1.9090909e+00   5.2727273e-01   8.0386777e+00
   1.9090909e+00   5.5151515e-01   8.0256015e+00
   1.9090909e+00   5.7575758e-01   8.0119376e+00
   1.9090909e+00   6.0000000e-01   7.9976860e+00
   1.9090909e+00   6.2424242e-01   7.9828466e+00
   1.9090909e+00   6.4848485e-01   7.9674197e+00
   1.9090909e+00   6.7272727e-01   7.9514050e+00
   1.9090909e+00   6.9696970e-01   7.9348026e+00
   1.9090909e+00   7.2121212e-01   7.9176125e+00
   1.9090909e+00   7.4545455e-01   7.8998347e+00
   1.9090909e+00   7.6969697e-01   7.8814692e+00
   1.9090909e+00   7.9393939e-01   7.8625161e+00
   1.9090909e+00   8.1818182e-01   7.8429752e+00
   1.9090909e+00   8.4242424e-01   7.8228466e+00
   1.9090909e+00   8.6666667e-01   7.8021304e+00
   1.9090909e+00   8.9090909e-01   7.7808264e+00
   1.9090909e+00   9.1515152e-01   7.7589348e+00
   1.9090909e+00   9.3939394e-01   7.7364555e+00
   1.9090909e+00   9.6363636e-01   7.7133884e+00
   1.9090909e+00   9.8787879e-01   7.6897337e+00
   1.9090909e+00   1.0121212e+00   7.6654913e+00
   1.9090909e+00   1.0363636e+00   7.6406612e+00
   1.9090909e+00   1.0606061e+00   7.6152433e+00
   1.9090909e+00   1.0848485e+00   7.5892378e+00
   1.9090909e+00   1.1090909e+00   7.5626446e+00
   1.9090909e+00   1.1333333e+00   7.5354637e+00
   1.9090909e+00   1.1575758e+00   7.5076951e+00
   1.9090909e+00   1.1818182e+00   7.4793388e+00
   1.9090909e+00   1.2060606e+00   7.4503949e+00
   1.9090909e+00   1.2303030e+00   7.4208632e+00
   1.9090909e+00   1.2545455e+00   7.3907438e+00
   1.9090909e+00   1.2787879e+00   7.3600367e+00
   1.9090909e+00   1.3030303e+00   7.3287420e+00
   1.9090909e+00   1.3272727e+00   7.2968595e+00
   1.9090909e+00   1.3515152e+00   7.2643893e+00
   1.9090909e+00   1.3757576e+00   7.2313315e+00
   1.9090909e+00   1.4000000e+00   7.1976860e+00
   1.9090909e+00   1.4242424e+00   7.1634527e+00
   1.9090909e+00   1.4484848e+00   7.1286318e+00
   1.9090909e+00   1.4727273e+00   7.0932231e+00
   1.9090909e+00   1.4969697e+00   7.0572268e+00
   1.9090909e+00   1.5212121e+00   7.0206428e+00
   1.9090909e+00   1.5454545e+00   6.9834711e+00
   1.9090909e+00   1.5696970e+00   6.9457117e+00
   1.9090909e+00   1.5939394e+00   6.9073646e+00
   1.9090909e+00   1.6181818e+00   6.8684298e+00
   1.9090909e+00   1.6424242e+00   6.8289073e+00
   1.9090909e+00   1.6666667e+00   6.7887971e+00
   1.9090909e+00   1.6909091e+00   6.7480992e+00
   1.9090909e+00   1.7151515e+00   6.7068136e+00
   1.9090909e+00   1.7393939e+00   6.6649403e+00
   1.9090909e+00   1.7636364e+00   6.6224793e+00
   1.9090909e+00   1.7878788e+00   6.5794307e+00
   1.9090909e+00   1.8121212e+00   6.5357943e+00
   1.9090909e+00   1.8363636e+00   6.4915702e+00
   1.9090909e+00   1.8606061e+00   6.4467585e+00
   1.9090909e+00   1.8848485e+00   6.4013590e+00
   1.9090909e+00   1.9090909e+00   6.3553719e+00
   1.9090909e+00   1.9333333e+00   6.3087971e+00
   1.9090909e+00   1.9575758e+00   6.2616345e+00
   1.9090909e+00   1.9818182e+00   6.2138843e+00
   1.9090909e+00   2.0060606e+00   6.1655464e+00
   1.9090909e+00   2.0303030e+00   6.1166208e+00
   1.9090909e+00   2.0545455e+00   6.0671074e+00
   1.9090909e+00   2.0787879e+00   6.0170064e+00
   1.9090909e+00   2.1030303e+00   5.9663177e+00
   1.9090909e+00   2.1272727e+00   5.9150413e+00
   1.9090909e+00   2.1515152e+00   5.8631772e+00
   1.9090909e+00   2.1757576e+00   5.8107254e+00
   1.9090909e+00   2.2000000e+00   5.7576860e+00
   1.9333333e+00  -2.0000000e-01   8.1111111e+00
   1.9333333e+00  -1.7575758e-01   8.1156657e+00
   1.9333333e+00  -1.5151515e-01   8.1196327e+00
   1.9333333e+00  -1.2727273e-01   8.1230119e+00
   1.9333333e+00  -1.0303030e-01   8.1258035e+00
   1.9333333e+00  -7.8787879e-02   8.1280073e+00
   1.9333333e+00  -5.4545455e-02   8.1296235e+00
   1.9333333e+00  -3.0303030e-02   8.1306520e+00
   1.9333333e+00  -6.0606061e-03   8.1310927e+00
   1.9333333e+00   1.8181818e-02   8.1309458e+00
   1.9333333e+00   4.2424242e-02   8.1302112e+00
   1.9333333e+00   6.6666667e-02   8.1288889e+00
   1.9333333e+00   9.0909091e-02   8.1269789e+00
   1.9333333e+00   1.1515152e-01   8.1244812e+00
   1.9333333e+00   1.3939394e-01   8.1213958e+00
   1.9333333e+00   1.6363636e-01   8.1177227e+00
   1.9333333e+00   1.8787879e-01   8.1134619e+00
   1.9333333e+00   2.1212121e-01   8.1086134e+00
   1.9333333e+00   2.3636364e-01   8.1031772e+00
   1.9333333e+00   2.6060606e-01   8.0971534e+00
   1.9333333e+00   2.8484848e-01   8.0905418e+00
   1.9333333e+00   3.0909091e-01   8.0833425e+00
   1.9333333e+00   3.3333333e-01   8.0755556e+00
   1.9333333e+00   3.5757576e-01   8.0671809e+00
   1.9333333e+00   3.8181818e-01   8.0582185e+00
   1.9333333e+00   4.0606061e-01   8.0486685e+00
   1.9333333e+00   4.3030303e-01   8.0385308e+00
   1.9333333e+00   4.5454545e-01   8.0278053e+00
   1.9333333e+00   4.7878788e-01   8.0164922e+00
   1.9333333e+00   5.0303030e-01   8.0045914e+00
   1.9333333e+00   5.2727273e-01   7.9921028e+00
   1.9333333e+00   5.5151515e-01   7.9790266e+00
   1.9333333e+00   5.7575758e-01   7.9653627e+00
   1.9333333e+00   6.0000000e-01   7.9511111e+00
   1.9333333e+00   6.2424242e-01   7.9362718e+00
   1.9333333e+00   6.4848485e-01   7.9208448e+00
   1.9333333e+00   6.7272727e-01   7.9048301e+00
   1.9333333e+00   6.9696970e-01   7.8882277e+00
   1.9333333e+00   7.2121212e-01   7.8710376e+00
   1.9333333e+00   7.4545455e-01   7.8532599e+00
   1.9333333e+00   7.6969697e-01   7.8348944e+00
   1.9333333e+00   7.9393939e-01   7.8159412e+00
   1.9333333e+00   8.1818182e-01   7.7964004e+00
   1.9333333e+00   8.4242424e-01   7.7762718e+00
   1.9333333e+00   8.6666667e-01   7.7555556e+00
   1.9333333e+00   8.9090909e-01   7.7342516e+00
   1.9333333e+00   9.1515152e-01   7.7123600e+00
   1.9333333e+00   9.3939394e-01   7.6898806e+00
   1.9333333e+00   9.6363636e-01   7.6668136e+00
   1.9333333e+00   9.8787879e-01   7.6431589e+00
   1.9333333e+00   1.0121212e+00   7.6189164e+00
   1.9333333e+00   1.0363636e+00   7.5940863e+00
   1.9333333e+00   1.0606061e+00   7.5686685e+00
   1.9333333e+00   1.0848485e+00   7.5426630e+00
   1.9333333e+00   1.1090909e+00   7.5160698e+00
   1.9333333e+00   1.1333333e+00   7.4888889e+00
   1.9333333e+00   1.1575758e+00   7.4611203e+00
   1.9333333e+00   1.1818182e+00   7.4327640e+00
   1.9333333e+00   1.2060606e+00   7.4038200e+00
   1.9333333e+00   1.2303030e+00   7.3742883e+00
   1.9333333e+00   1.2545455e+00   7.3441690e+00
   1.9333333e+00   1.2787879e+00   7.3134619e+00
   1.9333333e+00   1.3030303e+00   7.2821671e+00
   1.9333333e+00   1.3272727e+00   7.2502847e+00
   1.9333333e+00   1.3515152e+00   7.2178145e+00
   1.9333333e+00   1.3757576e+00   7.1847567e+00
   1.9333333e+00   1.4000000e+00   7.1511111e+00
   1.9333333e+00   1.4242424e+00   7.1168779e+00
   1.9333333e+00   1.4484848e+00   7.0820569e+00
   1.9333333e+00   1.4727273e+00   7.0466483e+00
   1.9333333e+00   1.4969697e+00   7.0106520e+00
   1.9333333e+00   1.5212121e+00   6.9740680e+00
   1.9333333e+00   1.5454545e+00   6.9368962e+00
   1.9333333e+00   1.5696970e+00   6.8991368e+00
   1.9333333e+00   1.5939394e+00   6.8607897e+00
   1.9333333e+00   1.6181818e+00   6.8218549e+00
   1.9333333e+00   1.6424242e+00   6.7823324e+00
   1.9333333e+00   1.6666667e+00   6.7422222e+00
   1.9333333e+00   1.6909091e+00   6.7015243e+00
   1.9333333e+00   1.7151515e+00   6.6602388e+00
   1.9333333e+00   1.7393939e+00   6.6183655e+00
   1.9333333e+00   1.7636364e+00   6.5759045e+00
   1.9333333e+00   1.7878788e+00   6.5328558e+00
   1.9333333e+00   1.8121212e+00   6.4892195e+00
   1.9333333e+00   1.8363636e+00   6.4449954e+00
   1.9333333e+00   1.8606061e+00   6.4001837e+00
   1.9333333e+00   1.8848485e+00   6.3547842e+00
   1.9333333e+00   1.9090909e+00   6.3087971e+00
   1.9333333e+00   1.9333333e+00   6.2622222e+00
   1.9333333e+00   1.9575758e+00   6.2150597e+00
   1.9333333e+00   1.9818182e+00   6.1673095e+00
   1.9333333e+00   2.0060606e+00   6.1189715e+00
   1.9333333e+00   2.0303030e+00   6.0700459e+00
   1.9333333e+00   2.0545455e+00   6.0205326e+00
   1.9333333e+00   2.0787879e+00   5.9704316e+00
   1.9333333e+00   2.1030303e+00   5.9197429e+00
   1.9333333e+00   2.1272727e+00   5.8684665e+00
   1.9333333e+00   2.1515152e+00   5.8166024e+00
   1.9333333e+00   2.1757576e+00   5.7641506e+00
   1.9333333e+00   2.2000000e+00   5.7111111e+00
   1.9575758e+00  -2.0000000e-01   8.0639486e+00
   1.9575758e+00  -1.7575758e-01   8.0685032e+00
   1.9575758e+00  -1.5151515e-01   8.0724702e+00
   1.9575758e+00  -1.2727273e-01   8.0758494e+00
   1.9575758e+00  -1.0303030e-01   8.0786410e+00
   1.9575758e+00  -7.8787879e-02   8.0808448e+00
   1.9575758e+00  -5.4545455e-02   8.0824610e+00
   1.9575758e+00  -3.0303030e-02   8.0834894e+00
   1.9575758e+00  -6.0606061e-03   8.0839302e+00
   1.9575758e+00   1.8181818e-02   8.0837833e+00
   1.9575758e+00   4.2424242e-02   8.0830487e+00
   1.9575758e+00   6.6666667e-02   8.0817264e+00
   1.9575758e+00   9.0909091e-02   8.0798163e+00
   1.9575758e+00   1.1515152e-01   8.0773186e+00
   1.9575758e+00   1.3939394e-01   8.0742332e+00
   1.9575758e+00   1.6363636e-01   8.0705601e+00
   1.9575758e+00   1.8787879e-01   8.0662994e+00
   1.9575758e+00   2.1212121e-01   8.0614509e+00
   1.9575758e+00   2.3636364e-01   8.0560147e+00
   1.9575758e+00   2.6060606e-01   8.0499908e+00
   1.9575758e+00   2.8484848e-01   8.0433792e+00
   1.9575758e+00   3.0909091e-01   8.0361800e+00
   1.9575758e+00   3.3333333e-01   8.0283930e+00
   1.9575758e+00   3.5757576e-01   8.0200184e+00
   1.9575758e+00   3.8181818e-01   8.0110560e+00
   1.9575758e+00   4.0606061e-01   8.0015060e+00
   1.9575758e+00   4.3030303e-01   7.9913682e+00
   1.9575758e+00   4.5454545e-01   7.9806428e+00
   1.9575758e+00   4.7878788e-01   7.9693297e+00
   1.9575758e+00   5.0303030e-01   7.9574288e+00
   1.9575758e+00   5.2727273e-01   7.9449403e+00
   1.9575758e+00   5.5151515e-01   7.9318641e+00
   1.9575758e+00   5.7575758e-01   7.9182002e+00
   1.9575758e+00   6.0000000e-01   7.9039486e+00
   1.9575758e+00   6.2424242e-01   7.8891093e+00
   1.9575758e+00   6.4848485e-01   7.8736823e+00
   1.9575758e+00   6.7272727e-01   7.8576676e+00
   1.9575758e+00   6.9696970e-01   7.8410652e+00
   1.9575758e+00   7.2121212e-01   7.8238751e+00
   1.9575758e+00   7.4545455e-01   7.8060973e+00
   1.9575758e+00   7.6969697e-01   7.7877319e+00
   1.9575758e+00   7.9393939e-01   7.7687787e+00
   1.9575758e+00   8.1818182e-01   7.7492378e+00
   1.9575758e+00   8.4242424e-01   7.7291093e+00
   1.9575758e+00   8.6666667e-01   7.7083930e+00
   1.9575758e+00   8.9090909e-01   7.6870891e+00
   1.9575758e+00   9.1515152e-01   7.6651974e+00
   1.9575758e+00   9.3939394e-01   7.6427181e+00
   1.9575758e+00   9.6363636e-01   7.6196511e+00
   1.9575758e+00   9.8787879e-01   7.5959963e+00
   1.9575758e+00   1.0121212e+00   7.5717539e+00
   1.9575758e+00   1.0363636e+00   7.5469238e+00
   1.9575758e+00   1.0606061e+00   7.5215060e+00
   1.9575758e+00   1.0848485e+00   7.4955005e+00
   1.9575758e+00   1.1090909e+00   7.4689073e+00
   1.9575758e+00   1.1333333e+00   7.4417264e+00
   1.9575758e+00   1.1575758e+00   7.4139578e+00
   1.9575758e+00   1.1818182e+00   7.3856015e+00
   1.9575758e+00   1.2060606e+00   7.3566575e+00
   1.9575758e+00   1.2303030e+00   7.3271258e+00
   1.9575758e+00   1.2545455e+00   7.2970064e+00
   1.9575758e+00   1.2787879e+00   7.2662994e+00
   1.9575758e+00   1.3030303e+00   7.2350046e+00
   1.9575758e+00   1.3272727e+00   7.2031221e+00
   1.9575758e+00   1.3515152e+00   7.1706520e+00
   1.9575758e+00   1.3757576e+00   7.1375941e+00
   1.9575758e+00   1.4000000e+00   7.1039486e+00
   1.9575758e+00   1.4242424e+00   7.0697153e+00
   1.9575758e+00   1.4484848e+00   7.0348944e+00
   1.9575758e+00   1.4727273e+00   6.9994858e+00
   1.9575758e+00   1.4969697e+00   6.9634894e+00
   1.9575758e+00   1.5212121e+00   6.9269054e+00
   1.9575758e+00   1.5454545e+00   6.8897337e+00
   1.9575758e+00   1.5696970e+00   6.8519743e+00
   1.9575758e+00   1.5939394e+00   6.8136272e+00
   1.9575758e+00   1.6181818e+00   6.7746924e+00
   1.9575758e+00   1.6424242e+00   6.7351699e+00
   1.9575758e+00   1.6666667e+00   6.6950597e+00
   1.9575758e+00   1.6909091e+00   6.6543618e+00
   1.9575758e+00   1.7151515e+00   6.6130762e+00
   1.9575758e+00   1.7393939e+00   6.5712029e+00
   1.9575758e+00   1.7636364e+00   6.5287420e+00
   1.9575758e+00   1.7878788e+00   6.4856933e+00
   1.9575758e+00   1.8121212e+00   6.4420569e+00
   1.9575758e+00   1.8363636e+00   6.3978329e+00
   1.9575758e+00   1.8606061e+00   6.3530211e+00
   1.9575758e+00   1.8848485e+00   6.3076217e+00
   1.9575758e+00   1.9090909e+00   6.2616345e+00
   1.9575758e+00   1.9333333e+00   6.2150597e+00
   1.9575758e+00   1.9575758e+00   6.1678972e+00
   1.9575758e+00   1.9818182e+00   6.1201469e+00
   1.9575758e+00   2.0060606e+00   6.0718090e+00
   1.9575758e+00   2.0303030e+00   6.0228834e+00
   1.9575758e+00   2.0545455e+00   5.9733701e+00
   1.9575758e+00   2.0787879e+00   5.9232691e+00
   1.9575758e+00   2.1030303e+00   5.8725803e+00
   1.9575758e+00   2.1272727e+00   5.8213039e+00
   1.9575758e+00   2.1515152e+00   5.7694399e+00
   1.9575758e+00   2.1757576e+00   5.7169881e+00
   1.9575758e+00   2.2000000e+00   5.6639486e+00
   1.9818182e+00  -2.0000000e-01   8.0161983e+00
   1.9818182e+00  -1.7575758e-01   8.0207530e+00
   1.9818182e+00  -1.5151515e-01   8.0247199e+00
   1.9818182e+00  -1.2727273e-01   8.0280992e+00
   1.9818182e+00  -1.0303030e-01   8.0308907e+00
   1.9818182e+00  -7.8787879e-02   8.0330946e+00
   1.9818182e+00  -5.4545455e-02   8.0347107e+00
   1.9818182e+00  -3.0303030e-02   8.0357392e+00
   1.9818182e+00  -6.0606061e-03   8.0361800e+00
   1.9818182e+00   1.8181818e-02   8.0360331e+00
   1.9818182e+00   4.2424242e-02   8.0352984e+00
   1.9818182e+00   6.6666667e-02   8.0339761e+00
   1.9818182e+00   9.0909091e-02   8.0320661e+00
   1.9818182e+00   1.1515152e-01   8.0295684e+00
   1.9818182e+00   1.3939394e-01   8.0264830e+00
   1.9818182e+00   1.6363636e-01   8.0228099e+00
   1.9818182e+00   1.8787879e-01   8.0185491e+00
   1.9818182e+00   2.1212121e-01   8.0137006e+00
   1.9818182e+00   2.3636364e-01   8.0082645e+00
   1.9818182e+00   2.6060606e-01   8.0022406e+00
   1.9818182e+00   2.8484848e-01   7.9956290e+00
   1.9818182e+00   3.0909091e-01   7.9884298e+00
   1.9818182e+00   3.3333333e-01   7.9806428e+00
   1.9818182e+00   3.5757576e-01   7.9722681e+00
   1.9818182e+00   3.8181818e-01   7.9633058e+00
   1.9818182e+00   4.0606061e-01   7.9537557e+00
   1.9818182e+00   4.3030303e-01   7.9436180e+00
   1.9818182e+00   4.5454545e-01   7.9328926e+00
   1.9818182e+00   4.7878788e-01   7.9215794e+00
   1.9818182e+00   5.0303030e-01   7.9096786e+00
   1.9818182e+00   5.2727273e-01   7.8971901e+00
   1.9818182e+00   5.5151515e-01   7.8841139e+00
   1.9818182e+00   5.7575758e-01   7.8704500e+00
   1.9818182e+00   6.0000000e-01   7.8561983e+00
   1.9818182e+00   6.2424242e-01   7.8413590e+00
   1.9818182e+00   6.4848485e-01   7.8259320e+00
   1.9818182e+00   6.7272727e-01   7.8099174e+00
   1.9818182e+00   6.9696970e-01   7.7933150e+00
   1.9818182e+00   7.2121212e-01   7.7761249e+00
   1.9818182e+00   7.4545455e-01   7.7583471e+00
   1.9818182e+00   7.6969697e-01   7.7399816e+00
   1.9818182e+00   7.9393939e-01   7.7210285e+00
   1.9818182e+00   8.1818182e-01   7.7014876e+00
   1.9818182e+00   8.4242424e-01   7.6813590e+00
   1.9818182e+00   8.6666667e-01   7.6606428e+00
   1.9818182e+00   8.9090909e-01   7.6393388e+00
   1.9818182e+00   9.1515152e-01   7.6174472e+00
   1.9818182e+00   9.3939394e-01   7.5949679e+00
   1.9818182e+00   9.6363636e-01   7.5719008e+00
   1.9818182e+00   9.8787879e-01   7.5482461e+00
   1.9818182e+00   1.0121212e+00   7.5240037e+00
   1.9818182e+00   1.0363636e+00   7.4991736e+00
   1.9818182e+00   1.0606061e+00   7.4737557e+00
   1.9818182e+00   1.0848485e+00   7.4477502e+00
   1.9818182e+00   1.1090909e+00   7.4211570e+00
   1.9818182e+00   1.1333333e+00   7.3939761e+00
   1.9818182e+00   1.1575758e+00   7.3662075e+00
   1.9818182e+00   1.1818182e+00   7.3378512e+00
   1.9818182e+00   1.2060606e+00   7.3089073e+00
   1.9818182e+00   1.2303030e+00   7.2793756e+00
   1.9818182e+00   1.2545455e+00   7.2492562e+00
   1.9818182e+00   1.2787879e+00   7.2185491e+00
   1.9818182e+00   1.3030303e+00   7.1872544e+00
   1.9818182e+00   1.3272727e+00   7.1553719e+00
   1.9818182e+00   1.3515152e+00   7.1229017e+00
   1.9818182e+00   1.3757576e+00   7.0898439e+00
   1.9818182e+00   1.4000000e+00   7.0561983e+00
   1.9818182e+00   1.4242424e+00   7.0219651e+00
   1.9818182e+00   1.4484848e+00   6.9871442e+00
   1.9818182e+00   1.4727273e+00   6.9517355e+00
   1.9818182e+00   1.4969697e+00   6.9157392e+00
   1.9818182e+00   1.5212121e+00   6.8791552e+00
   1.9818182e+00   1.5454545e+00   6.8419835e+00
   1.9818182e+00   1.5696970e+00   6.8042241e+00
   1.9818182e+00   1.5939394e+00   6.7658770e+00
   1.9818182e+00   1.6181818e+00   6.7269421e+00
   1.9818182e+00   1.6424242e+00   6.6874197e+00
   1.9818182e+00   1.6666667e+00   6.6473095e+00
   1.9818182e+00   1.6909091e+00   6.6066116e+00
   1.9818182e+00   1.7151515e+00   6.5653260e+00
   1.9818182e+00   1.7393939e+00   6.5234527e+00
   1.9818182e+00   1.7636364e+00   6.4809917e+00
   1.9818182e+00   1.7878788e+00   6.4379431e+00
   1.9818182e+00   1.8121212e+00   6.3943067e+00
   1.9818182e+00   1.8363636e+00   6.3500826e+00
   1.9818182e+00   1.8606061e+00   6.3052709e+00
   1.9818182e+00   1.8848485e+00   6.2598714e+00
   1.9818182e+00   1.9090909e+00   6.2138843e+00
   1.9818182e+00   1.9333333e+00   6.1673095e+00
   1.9818182e+00   1.9575758e+00   6.1201469e+00
   1.9818182e+00   1.9818182e+00   6.0723967e+00
   1.9818182e+00   2.0060606e+00   6.0240588e+00
   1.9818182e+00   2.0303030e+00   5.9751331e+00
   1.9818182e+00   2.0545455e+00   5.9256198e+00
   1.9818182e+00   2.0787879e+00   5.8755188e+00
   1.9818182e+00   2.1030303e+00   5.8248301e+00
   1.9818182e+00   2.1272727e+00   5.7735537e+00
   1.9818182e+00   2.1515152e+00   5.7216896e+00
   1.9818182e+00   2.1757576e+00   5.6692378e+00
   1.9818182e+00   2.2000000e+00   5.6161983e+00
   2.0060606e+00  -2.0000000e-01   7.9678604e+00
   2.0060606e+00  -1.7575758e-01   7.9724151e+00
   2.0060606e+00  -1.5151515e-01   7.9763820e+00
   2.0060606e+00  -1.2727273e-01   7.9797612e+00
   2.0060606e+00  -1.0303030e-01   7.9825528e+00
   2.0060606e+00  -7.8787879e-02   7.9847567e+00
   2.0060606e+00  -5.4545455e-02   7.9863728e+00
   2.0060606e+00  -3.0303030e-02   7.9874013e+00
   2.0060606e+00  -6.0606061e-03   7.9878421e+00
   2.0060606e+00   1.8181818e-02   7.9876951e+00
   2.0060606e+00   4.2424242e-02   7.9869605e+00
   2.0060606e+00   6.6666667e-02   7.9856382e+00
   2.0060606e+00   9.0909091e-02   7.9837282e+00
   2.0060606e+00   1.1515152e-01   7.9812305e+00
   2.0060606e+00   1.3939394e-01   7.9781451e+00
   2.0060606e+00   1.6363636e-01   7.9744720e+00
   2.0060606e+00   1.8787879e-01   7.9702112e+00
   2.0060606e+00   2.1212121e-01   7.9653627e+00
   2.0060606e+00   2.3636364e-01   7.9599265e+00
   2.0060606e+00   2.6060606e-01   7.9539027e+00
   2.0060606e+00   2.8484848e-01   7.9472911e+00
   2.0060606e+00   3.0909091e-01   7.9400918e+00
   2.0060606e+00   3.3333333e-01   7.9323049e+00
   2.0060606e+00   3.5757576e-01   7.9239302e+00
   2.0060606e+00   3.8181818e-01   7.9149679e+00
   2.0060606e+00   4.0606061e-01   7.9054178e+00
   2.0060606e+00   4.3030303e-01   7.8952801e+00
   2.0060606e+00   4.5454545e-01   7.8845546e+00
   2.0060606e+00   4.7878788e-01   7.8732415e+00
   2.0060606e+00   5.0303030e-01   7.8613407e+00
   2.0060606e+00   5.2727273e-01   7.8488522e+00
   2.0060606e+00   5.5151515e-01   7.8357759e+00
   2.0060606e+00   5.7575758e-01   7.8221120e+00
   2.0060606e+00   6.0000000e-01   7.8078604e+00
   2.0060606e+00   6.2424242e-01   7.7930211e+00
   2.0060606e+00   6.4848485e-01   7.7775941e+00
   2.0060606e+00   6.7272727e-01   7.7615794e+00
   2.0060606e+00   6.9696970e-01   7.7449770e+00
   2.0060606e+00   7.2121212e-01   7.7277870e+00
   2.0060606e+00   7.4545455e-01   7.7100092e+00
   2.0060606e+00   7.6969697e-01   7.6916437e+00
   2.0060606e+00   7.9393939e-01   7.6726905e+00
   2.0060606e+00   8.1818182e-01   7.6531497e+00
   2.0060606e+00   8.4242424e-01   7.6330211e+00
   2.0060606e+00   8.6666667e-01   7.6123049e+00
   2.0060606e+00   8.9090909e-01   7.5910009e+00
   2.0060606e+00   9.1515152e-01   7.5691093e+00
   2.0060606e+00   9.3939394e-01   7.5466299e+00
   2.0060606e+00   9.6363636e-01   7.5235629e+00
   2.0060606e+00   9.8787879e-01   7.4999082e+00
   2.0060606e+00   1.0121212e+00   7.4756657e+00
   2.0060606e+00   1.0363636e+00   7.4508356e+00
   2.0060606e+00   1.0606061e+00   7.4254178e+00
   2.0060606e+00   1.0848485e+00   7.3994123e+00
   2.0060606e+00   1.1090909e+00   7.3728191e+00
   2.0060606e+00   1.1333333e+00   7.3456382e+00
   2.0060606e+00   1.1575758e+00   7.3178696e+00
   2.0060606e+00   1.1818182e+00   7.2895133e+00
   2.0060606e+00   1.2060606e+00   7.2605693e+00
   2.0060606e+00   1.2303030e+00   7.2310376e+00
   2.0060606e+00   1.2545455e+00   7.2009183e+00
   2.0060606e+00   1.2787879e+00   7.1702112e+00
   2.0060606e+00   1.3030303e+00   7.1389164e+00
   2.0060606e+00   1.3272727e+00   7.1070340e+00
   2.0060606e+00   1.3515152e+00   7.0745638e+00
   2.0060606e+00   1.3757576e+00   7.0415060e+00
   2.0060606e+00   1.4000000e+00   7.0078604e+00
   2.0060606e+00   1.4242424e+00   6.9736272e+00
   2.0060606e+00   1.4484848e+00   6.9388062e+00
   2.0060606e+00   1.4727273e+00   6.9033976e+00
   2.0060606e+00   1.4969697e+00   6.8674013e+00
   2.0060606e+00   1.5212121e+00   6.8308173e+00
   2.0060606e+00   1.5454545e+00   6.7936455e+00
   2.0060606e+00   1.5696970e+00   6.7558861e+00
   2.0060606e+00   1.5939394e+00   6.7175390e+00
   2.0060606e+00   1.6181818e+00   6.6786042e+00
   2.0060606e+00   1.6424242e+00   6.6390817e+00
   2.0060606e+00   1.6666667e+00   6.5989715e+00
   2.0060606e+00   1.6909091e+00   6.5582736e+00
   2.0060606e+00   1.7151515e+00   6.5169881e+00
   2.0060606e+00   1.7393939e+00   6.4751148e+00
   2.0060606e+00   1.7636364e+00   6.4326538e+00
   2.0060606e+00   1.7878788e+00   6.3896051e+00
   2.0060606e+00   1.8121212e+00   6.3459688e+00
   2.0060606e+00   1.8363636e+00   6.3017447e+00
   2.0060606e+00   1.8606061e+00   6.2569330e+00
   2.0060606e+00   1.8848485e+00   6.2115335e+00
   2.0060606e+00   1.9090909e+00   6.1655464e+00
   2.0060606e+00   1.9333333e+00   6.1189715e+00
   2.0060606e+00   1.9575758e+00   6.0718090e+00
   2.0060606e+00   1.9818182e+00   6.0240588e+00
   2.0060606e+00   2.0060606e+00   5.9757208e+00
   2.0060606e+00   2.0303030e+00   5.9267952e+00
   2.0060606e+00   2.0545455e+00   5.8772819e+00
   2.0060606e+00   2.0787879e+00   5.8271809e+00
   2.0060606e+00   2.1030303e+00   5.7764922e+00
   2.0060606e+00   2.1272727e+00   5.7252158e+00
   2.0060606e+00   2.1515152e+00   5.6733517e+00
   2.0060606e+00   2.1757576e+00   5.6208999e+00
   2.0060606e+00   2.2000000e+00   5.5678604e+00
   2.0303030e+00  -2.0000000e-01   7.9189348e+00
   2.0303030e+00  -1.7575758e-01   7.9234894e+00
   2.0303030e+00  -1.5151515e-01   7.9274564e+00
   2.0303030e+00  -1.2727273e-01   7.9308356e+00
   2.0303030e+00  -1.0303030e-01   7.9336272e+00
   2.0303030e+00  -7.8787879e-02   7.9358310e+00
   2.0303030e+00  -5.4545455e-02   7.9374472e+00
   2.0303030e+00  -3.0303030e-02   7.9384757e+00
   2.0303030e+00  -6.0606061e-03   7.9389164e+00
   2.0303030e+00   1.8181818e-02   7.9387695e+00
   2.0303030e+00   4.2424242e-02   7.9380349e+00
   2.0303030e+00   6.6666667e-02   7.9367126e+00
   2.0303030e+00   9.0909091e-02   7.9348026e+00
   2.0303030e+00   1.1515152e-01   7.9323049e+00
   2.0303030e+00   1.3939394e-01   7.9292195e+00
   2.0303030e+00   1.6363636e-01   7.9255464e+00
   2.0303030e+00   1.8787879e-01   7.9212856e+00
   2.0303030e+00   2.1212121e-01   7.9164371e+00
   2.0303030e+00   2.3636364e-01   7.9110009e+00
   2.0303030e+00   2.6060606e-01   7.9049770e+00
   2.0303030e+00   2.8484848e-01   7.8983655e+00
   2.0303030e+00   3.0909091e-01   7.8911662e+00
   2.0303030e+00   3.3333333e-01   7.8833792e+00
   2.0303030e+00   3.5757576e-01   7.8750046e+00
   2.0303030e+00   3.8181818e-01   7.8660422e+00
   2.0303030e+00   4.0606061e-01   7.8564922e+00
   2.0303030e+00   4.3030303e-01   7.8463545e+00
   2.0303030e+00   4.5454545e-01   7.8356290e+00
   2.0303030e+00   4.7878788e-01   7.8243159e+00
   2.0303030e+00   5.0303030e-01   7.8124151e+00
   2.0303030e+00   5.2727273e-01   7.7999265e+00
   2.0303030e+00   5.5151515e-01   7.7868503e+00
   2.0303030e+00   5.7575758e-01   7.7731864e+00
   2.0303030e+00   6.0000000e-01   7.7589348e+00
   2.0303030e+00   6.2424242e-01   7.7440955e+00
   2.0303030e+00   6.4848485e-01   7.7286685e+00
   2.0303030e+00   6.7272727e-01   7.7126538e+00
   2.0303030e+00   6.9696970e-01   7.6960514e+00
   2.0303030e+00   7.2121212e-01   7.6788613e+00
   2.0303030e+00   7.4545455e-01   7.6610836e+00
   2.0303030e+00   7.6969697e-01   7.6427181e+00
   2.0303030e+00   7.9393939e-01   7.6237649e+00
   2.0303030e+00   8.1818182e-01   7.6042241e+00
   2.0303030e+00   8.4242424e-01   7.5840955e+00
   2.0303030e+00   8.6666667e-01   7.5633792e+00
   2.0303030e+00   8.9090909e-01   7.5420753e+00
   2.0303030e+00   9.1515152e-01   7.5201837e+00
   2.0303030e+00   9.3939394e-01   7.4977043e+00
   2.0303030e+00   9.6363636e-01   7.4746373e+00
   2.0303030e+00   9.8787879e-01   7.4509826e+00
   2.0303030e+00   1.0121212e+00   7.4267401e+00
   2.0303030e+00   1.0363636e+00   7.4019100e+00
   2.0303030e+00   1.0606061e+00   7.3764922e+00
   2.0303030e+00   1.0848485e+00   7.3504867e+00
   2.0303030e+00   1.1090909e+00   7.3238935e+00
   2.0303030e+00   1.1333333e+00   7.2967126e+00
   2.0303030e+00   1.1575758e+00   7.2689440e+00
   2.0303030e+00   1.1818182e+00   7.2405877e+00
   2.0303030e+00   1.2060606e+00   7.2116437e+00
   2.0303030e+00   1.2303030e+00   7.1821120e+00
   2.0303030e+00   1.2545455e+00   7.1519927e+00
   2.0303030e+00   1.2787879e+00   7.1212856e+00
   2.0303030e+00   1.3030303e+00   7.0899908e+00
   2.0303030e+00   1.3272727e+00   7.0581084e+00
   2.0303030e+00   1.3515152e+00   7.0256382e+00
   2.0303030e+00   1.3757576e+00   6.9925803e+00
   2.0303030e+00   1.4000000e+00   6.9589348e+00
   2.0303030e+00   1.4242424e+00   6.9247016e+00
   2.0303030e+00   1.4484848e+00   6.8898806e+00
   2.0303030e+00   1.4727273e+00   6.8544720e+00
   2.0303030e+00   1.4969697e+00   6.8184757e+00
   2.0303030e+00   1.5212121e+00   6.7818916e+00
   2.0303030e+00   1.5454545e+00   6.7447199e+00
   2.0303030e+00   1.5696970e+00   6.7069605e+00
   2.0303030e+00   1.5939394e+00   6.6686134e+00
   2.0303030e+00   1.6181818e+00   6.6296786e+00
   2.0303030e+00   1.6424242e+00   6.5901561e+00
   2.0303030e+00   1.6666667e+00   6.5500459e+00
   2.0303030e+00   1.6909091e+00   6.5093480e+00
   2.0303030e+00   1.7151515e+00   6.4680624e+00
   2.0303030e+00   1.7393939e+00   6.4261892e+00
   2.0303030e+00   1.7636364e+00   6.3837282e+00
   2.0303030e+00   1.7878788e+00   6.3406795e+00
   2.0303030e+00   1.8121212e+00   6.2970432e+00
   2.0303030e+00   1.8363636e+00   6.2528191e+00
   2.0303030e+00   1.8606061e+00   6.2080073e+00
   2.0303030e+00   1.8848485e+00   6.1626079e+00
   2.0303030e+00   1.9090909e+00   6.1166208e+00
   2.0303030e+00   1.9333333e+00   6.0700459e+00
   2.0303030e+00   1.9575758e+00   6.0228834e+00
   2.0303030e+00   1.9818182e+00   5.9751331e+00
   2.0303030e+00   2.0060606e+00   5.9267952e+00
   2.0303030e+00   2.0303030e+00   5.8778696e+00
   2.0303030e+00   2.0545455e+00   5.8283563e+00
   2.0303030e+00   2.0787879e+00   5.7782553e+00
   2.0303030e+00   2.1030303e+00   5.7275666e+00
   2.0303030e+00   2.1272727e+00   5.6762902e+00
   2.0303030e+00   2.1515152e+00   5.6244261e+00
   2.0303030e+00   2.1757576e+00   5.5719743e+00
   2.0303030e+00   2.2000000e+00   5.5189348e+00
   2.0545455e+00  -2.0000000e-01   7.8694215e+00
   2.0545455e+00  -1.7575758e-01   7.8739761e+00
   2.0545455e+00  -1.5151515e-01   7.8779431e+00
   2.0545455e+00  -1.2727273e-01   7.8813223e+00
   2.0545455e+00  -1.0303030e-01   7.8841139e+00
   2.0545455e+00  -7.8787879e-02   7.8863177e+00
   2.0545455e+00  -5.4545455e-02   7.8879339e+00
   2.0545455e+00  -3.0303030e-02   7.8889624e+00
   2.0545455e+00  -6.0606061e-03   7.8894031e+00
   2.0545455e+00   1.8181818e-02   7.8892562e+00
   2.0545455e+00   4.2424242e-02   7.8885216e+00
   2.0545455e+00   6.6666667e-02   7.8871993e+00
   2.0545455e+00   9.0909091e-02   7.8852893e+00
   2.0545455e+00   1.1515152e-01   7.8827916e+00
   2.0545455e+00   1.3939394e-01   7.8797062e+00
   2.0545455e+00   1.6363636e-01   7.8760331e+00
   2.0545455e+00   1.8787879e-01   7.8717723e+00
   2.0545455e+00   2.1212121e-01   7.8669238e+00
   2.0545455e+00   2.3636364e-01   7.8614876e+00
   2.0545455e+00   2.6060606e-01   7.8554637e+00
   2.0545455e+00   2.8484848e-01   7.8488522e+00
   2.0545455e+00   3.0909091e-01   7.8416529e+00
   2.0545455e+00   3.3333333e-01   7.8338659e+00
   2.0545455e+00   3.5757576e-01   7.8254913e+00
   2.0545455e+00   3.8181818e-01   7.8165289e+00
   2.0545455e+00   4.0606061e-01   7.8069789e+00
   2.0545455e+00   4.3030303e-01   7.7968411e+00
   2.0545455e+00   4.5454545e-01   7.7861157e+00
   2.0545455e+00   4.7878788e-01   7.7748026e+00
   2.0545455e+00   5.0303030e-01   7.7629017e+00
   2.0545455e+00   5.2727273e-01   7.7504132e+00
   2.0545455e+00   5.5151515e-01   7.7373370e+00
   2.0545455e+00   5.7575758e-01   7.7236731e+00
   2.0545455e+00   6.0000000e-01   7.7094215e+00
   2.0545455e+00   6.2424242e-01   7.6945822e+00
   2.0545455e+00   6.4848485e-01   7.6791552e+00
   2.0545455e+00   6.7272727e-01   7.6631405e+00
   2.0545455e+00   6.9696970e-01   7.6465381e+00
   2.0545455e+00   7.2121212e-01   7.6293480e+00
   2.0545455e+00   7.4545455e-01   7.6115702e+00
   2.0545455e+00   7.6969697e-01   7.5932048e+00
   2.0545455e+00   7.9393939e-01   7.5742516e+00
   2.0545455e+00   8.1818182e-01   7.5547107e+00
   2.0545455e+00   8.4242424e-01   7.5345822e+00
   2.0545455e+00   8.6666667e-01   7.5138659e+00
   2.0545455e+00   8.9090909e-01   7.4925620e+00
   2.0545455e+00   9.1515152e-01   7.4706703e+00
   2.0545455e+00   9.3939394e-01   7.4481910e+00
   2.0545455e+00   9.6363636e-01   7.4251240e+00
   2.0545455e+00   9.8787879e-01   7.4014692e+00
   2.0545455e+00   1.0121212e+00   7.3772268e+00
   2.0545455e+00   1.0363636e+00   7.3523967e+00
   2.0545455e+00   1.0606061e+00   7.3269789e+00
   2.0545455e+00   1.0848485e+00   7.3009734e+00
   2.0545455e+00   1.1090909e+00   7.2743802e+00
   2.0545455e+00   1.1333333e+00   7.2471993e+00
   2.0545455e+00   1.1575758e+00   7.2194307e+00
   2.0545455e+00   1.1818182e+00   7.1910744e+00
   2.0545455e+00   1.2060606e+00   7.1621304e+00
   2.0545455e+00   1.2303030e+00   7.1325987e+00
   2.0545455e+00   1.2545455e+00   7.1024793e+00
   2.0545455e+00   1.2787879e+00   7.0717723e+00
   2.0545455e+00   1.3030303e+00   7.0404775e+00
   2.0545455e+00   1.3272727e+00   7.0085950e+00
   2.0545455e+00   1.3515152e+00   6.9761249e+00
   2.0545455e+00   1.3757576e+00   6.9430670e+00
   2.0545455e+00   1.4000000e+00   6.9094215e+00
   2.0545455e+00   1.4242424e+00   6.8751882e+00
   2.0545455e+00   1.4484848e+00   6.8403673e+00
   2.0545455e+00   1.4727273e+00   6.8049587e+00
   2.0545455e+00   1.4969697e+00   6.7689624e+00
   2.0545455e+00   1.5212121e+00   6.7323783e+00
   2.0545455e+00   1.5454545e+00   6.6952066e+00
   2.0545455e+00   1.5696970e+00   6.6574472e+00
   2.0545455e+00   1.5939394e+00   6.6191001e+00
   2.0545455e+00   1.6181818e+00   6.5801653e+00
   2.0545455e+00   1.6424242e+00   6.5406428e+00
   2.0545455e+00   1.6666667e+00   6.5005326e+00
   2.0545455e+00   1.6909091e+00   6.4598347e+00
   2.0545455e+00   1.7151515e+00   6.4185491e+00
   2.0545455e+00   1.7393939e+00   6.3766758e+00
   2.0545455e+00   1.7636364e+00   6.3342149e+00
   2.0545455e+00   1.7878788e+00   6.2911662e+00
   2.0545455e+00   1.8121212e+00   6.2475298e+00
   2.0545455e+00   1.8363636e+00   6.2033058e+00
   2.0545455e+00   1.8606061e+00   6.1584940e+00
   2.0545455e+00   1.8848485e+00   6.1130946e+00
   2.0545455e+00   1.9090909e+00   6.0671074e+00
   2.0545455e+00   1.9333333e+00   6.0205326e+00
   2.0545455e+00   1.9575758e+00   5.9733701e+00
   2.0545455e+00   1.9818182e+00   5.9256198e+00
   2.0545455e+00   2.0060606e+00   5.8772819e+00
   2.0545455e+00   2.0303030e+00   5.8283563e+00
   2.0545455e+00   2.0545455e+00   5.7788430e+00
   2.0545455e+00   2.0787879e+00   5.7287420e+00
   2.0545455e+00   2.1030303e+00   5.6780533e+00
   2.0545455e+00   2.1272727e+00   5.6267769e+00
   2.0545455e+00   2.1515152e+00   5.5749128e+00
   2.0545455e+00   2.1757576e+00   5.5224610e+00
   2.0545455e+00   2.2000000e+00   5.4694215e+00
   2.0787879e+00  -2.0000000e-01   7.8193205e+00
   2.0787879e+00  -1.7575758e-01   7.8238751e+00
   2.0787879e+00  -1.5151515e-01   7.8278421e+00
   2.0787879e+00  -1.2727273e-01   7.8312213e+00
   2.0787879e+00  -1.0303030e-01   7.8340129e+00
   2.0787879e+00  -7.8787879e-02   7.8362167e+00
   2.0787879e+00  -5.4545455e-02   7.8378329e+00
   2.0787879e+00  -3.0303030e-02   7.8388613e+00
   2.0787879e+00  -6.0606061e-03   7.8393021e+00
   2.0787879e+00   1.8181818e-02   7.8391552e+00
   2.0787879e+00   4.2424242e-02   7.8384206e+00
   2.0787879e+00   6.6666667e-02   7.8370983e+00
   2.0787879e+00   9.0909091e-02   7.8351882e+00
   2.0787879e+00   1.1515152e-01   7.8326905e+00
   2.0787879e+00   1.3939394e-01   7.8296051e+00
   2.0787879e+00   1.6363636e-01   7.8259320e+00
   2.0787879e+00   1.8787879e-01   7.8216713e+00
   2.0787879e+00   2.1212121e-01   7.8168228e+00
   2.0787879e+00   2.3636364e-01   7.8113866e+00
   2.0787879e+00   2.6060606e-01   7.8053627e+00
   2.0787879e+00   2.8484848e-01   7.7987511e+00
   2.0787879e+00   3.0909091e-01   7.7915519e+00
   2.0787879e+00   3.3333333e-01   7.7837649e+00
   2.0787879e+00   3.5757576e-01   7.7753903e+00
   2.0787879e+00   3.8181818e-01   7.7664279e+00
   2.0787879e+00   4.0606061e-01   7.7568779e+00
   2.0787879e+00   4.3030303e-01   7.7467401e+00
   2.0787879e+00   4.5454545e-01   7.7360147e+00
   2.0787879e+00   4.7878788e-01   7.7247016e+00
   2.0787879e+00   5.0303030e-01   7.7128007e+00
   2.0787879e+00   5.2727273e-01   7.7003122e+00
   2.0787879e+00   5.5151515e-01   7.6872360e+00
   2.0787879e+00   5.7575758e-01   7.6735721e+00
   2.0787879e+00   6.0000000e-01   7.6593205e+00
   2.0787879e+00   6.2424242e-01   7.6444812e+00
   2.0787879e+00   6.4848485e-01   7.6290542e+00
   2.0787879e+00   6.7272727e-01   7.6130395e+00
   2.0787879e+00   6.9696970e-01   7.5964371e+00
   2.0787879e+00   7.2121212e-01   7.5792470e+00
   2.0787879e+00   7.4545455e-01   7.5614692e+00
   2.0787879e+00   7.6969697e-01   7.5431038e+00
   2.0787879e+00   7.9393939e-01   7.5241506e+00
   2.0787879e+00   8.1818182e-01   7.5046097e+00
   2.0787879e+00   8.4242424e-01   7.4844812e+00
   2.0787879e+00   8.6666667e-01   7.4637649e+00
   2.0787879e+00   8.9090909e-01   7.4424610e+00
   2.0787879e+00   9.1515152e-01   7.4205693e+00
   2.0787879e+00   9.3939394e-01   7.3980900e+00
   2.0787879e+00   9.6363636e-01   7.3750230e+00
   2.0787879e+00   9.8787879e-01   7.3513682e+00
   2.0787879e+00   1.0121212e+00   7.3271258e+00
   2.0787879e+00   1.0363636e+00   7.3022957e+00
   2.0787879e+00   1.0606061e+00   7.2768779e+00
   2.0787879e+00   1.0848485e+00   7.2508724e+00
   2.0787879e+00   1.1090909e+00   7.2242792e+00
   2.0787879e+00   1.1333333e+00   7.1970983e+00
   2.0787879e+00   1.1575758e+00   7.1693297e+00
   2.0787879e+00   1.1818182e+00   7.1409734e+00
   2.0787879e+00   1.2060606e+00   7.1120294e+00
   2.0787879e+00   1.2303030e+00   7.0824977e+00
   2.0787879e+00   1.2545455e+00   7.0523783e+00
   2.0787879e+00   1.2787879e+00   7.0216713e+00
   2.0787879e+00   1.3030303e+00   6.9903765e+00
   2.0787879e+00   1.3272727e+00   6.9584940e+00
   2.0787879e+00   1.3515152e+00   6.9260239e+00
   2.0787879e+00   1.3757576e+00   6.8929660e+00
   2.0787879e+00   1.4000000e+00   6.8593205e+00
   2.0787879e+00   1.4242424e+00   6.8250872e+00
   2.0787879e+00   1.4484848e+00   6.7902663e+00
   2.0787879e+00   1.4727273e+00   6.7548577e+00
   2.0787879e+00   1.4969697e+00   6.7188613e+00
   2.0787879e+00   1.5212121e+00   6.6822773e+00
   2.0787879e+00   1.5454545e+00   6.6451056e+00
   2.0787879e+00   1.5696970e+00   6.6073462e+00
   2.0787879e+00   1.5939394e+00   6.5689991e+00
   2.0787879e+00   1.6181818e+00   6.5300643e+00
   2.0787879e+00   1.6424242e+00   6.4905418e+00
   2.0787879e+00   1.6666667e+00   6.4504316e+00
   2.0787879e+00   1.6909091e+00   6.4097337e+00
   2.0787879e+00   1.7151515e+00   6.3684481e+00
   2.0787879e+00   1.7393939e+00   6.3265748e+00
   2.0787879e+00   1.7636364e+00   6.2841139e+00
   2.0787879e+00   1.7878788e+00   6.2410652e+00
   2.0787879e+00   1.8121212e+00   6.1974288e+00
   2.0787879e+00   1.8363636e+00   6.1532048e+00
   2.0787879e+00   1.8606061e+00   6.1083930e+00
   2.0787879e+00   1.8848485e+00   6.0629936e+00
   2.0787879e+00   1.9090909e+00   6.0170064e+00
   2.0787879e+00   1.9333333e+00   5.9704316e+00
   2.0787879e+00   1.9575758e+00   5.9232691e+00
   2.0787879e+00   1.9818182e+00   5.8755188e+00
   2.0787879e+00   2.0060606e+00   5.8271809e+00
   2.0787879e+00   2.0303030e+00   5.7782553e+00
   2.0787879e+00   2.0545455e+00   5.7287420e+00
   2.0787879e+00   2.0787879e+00   5.6786410e+00
   2.0787879e+00   2.1030303e+00   5.6279522e+00
   2.0787879e+00   2.1272727e+00   5.5766758e+00
   2.0787879e+00   2.1515152e+00   5.5248118e+00
   2.0787879e+00   2.1757576e+00   5.4723600e+00
   2.0787879e+00   2.2000000e+00   5.4193205e+00
   2.1030303e+00  -2.0000000e-01   7.7686318e+00
   2.1030303e+00  -1.7575758e-01   7.7731864e+00
   2.1030303e+00  -1.5151515e-01   7.7771534e+00
   2.1030303e+00  -1.2727273e-01   7.7805326e+00
   2.1030303e+00  -1.0303030e-01   7.7833242e+00
   2.1030303e+00  -7.8787879e-02   7.7855280e+00
   2.1030303e+00  -5.4545455e-02   7.7871442e+00
   2.1030303e+00  -3.0303030e-02   7.7881726e+00
   2.1030303e+00  -6.0606061e-03   7.7886134e+00
   2.1030303e+00   1.8181818e-02   7.7884665e+00
   2.1030303e+00   4.2424242e-02   7.7877319e+00
   2.1030303e+00   6.6666667e-02   7.7864096e+00
   2.1030303e+00   9.0909091e-02   7.7844995e+00
   2.1030303e+00   1.1515152e-01   7.7820018e+00
   2.1030303e+00   1.3939394e-01   7.7789164e+00
   2.1030303e+00   1.6363636e-01   7.7752433e+00
   2.1030303e+00   1.8787879e-01   7.7709826e+00
   2.1030303e+00   2.1212121e-01   7.7661341e+00
   2.1030303e+00   2.3636364e-01   7.7606979e+00
   2.1030303e+00   2.6060606e-01   7.7546740e+00
   2.1030303e+00   2.8484848e-01   7.7480624e+00
   2.1030303e+00   3.0909091e-01   7.7408632e+00
   2.1030303e+00   3.3333333e-01   7.7330762e+00
   2.1030303e+00   3.5757576e-01   7.7247016e+00
   2.1030303e+00   3.8181818e-01   7.7157392e+00
   2.1030303e+00   4.0606061e-01   7.7061892e+00
   2.1030303e+00   4.3030303e-01   7.6960514e+00
   2.1030303e+00   4.5454545e-01   7.6853260e+00
   2.1030303e+00   4.7878788e-01   7.6740129e+00
   2.1030303e+00   5.0303030e-01   7.6621120e+00
   2.1030303e+00   5.2727273e-01   7.6496235e+00
   2.1030303e+00   5.5151515e-01   7.6365473e+00
   2.1030303e+00   5.7575758e-01   7.6228834e+00
   2.1030303e+00   6.0000000e-01   7.6086318e+00
   2.1030303e+00   6.2424242e-01   7.5937925e+00
   2.1030303e+00   6.4848485e-01   7.5783655e+00
   2.1030303e+00   6.7272727e-01   7.5623508e+00
   2.1030303e+00   6.9696970e-01   7.5457484e+00
   2.1030303e+00   7.2121212e-01   7.5285583e+00
   2.1030303e+00   7.4545455e-01   7.5107805e+00
   2.1030303e+00   7.6969697e-01   7.4924151e+00
   2.1030303e+00   7.9393939e-01   7.4734619e+00
   2.1030303e+00   8.1818182e-01   7.4539210e+00
   2.1030303e+00   8.4242424e-01   7.4337925e+00
   2.1030303e+00   8.6666667e-01   7.4130762e+00
   2.1030303e+00   8.9090909e-01   7.3917723e+00
   2.1030303e+00   9.1515152e-01   7.3698806e+00
   2.1030303e+00   9.3939394e-01   7.3474013e+00
   2.1030303e+00   9.6363636e-01   7.3243343e+00
   2.1030303e+00   9.8787879e-01   7.3006795e+00
   2.1030303e+00   1.0121212e+00   7.2764371e+00
   2.1030303e+00   1.0363636e+00   7.2516070e+00
   2.1030303e+00   1.0606061e+00   7.2261892e+00
   2.1030303e+00   1.0848485e+00   7.2001837e+00
   2.1030303e+00   1.1090909e+00   7.1735904e+00
   2.1030303e+00   1.1333333e+00   7.1464096e+00
   2.1030303e+00   1.1575758e+00   7.1186410e+00
   2.1030303e+00   1.1818182e+00   7.0902847e+00
   2.1030303e+00   1.2060606e+00   7.0613407e+00
   2.1030303e+00   1.2303030e+00   7.0318090e+00
   2.1030303e+00   1.2545455e+00   7.0016896e+00
   2.1030303e+00   1.2787879e+00   6.9709826e+00
   2.1030303e+00   1.3030303e+00   6.9396878e+00
   2.1030303e+00   1.3272727e+00   6.9078053e+00
   2.1030303e+00   1.3515152e+00   6.8753352e+00
   2.1030303e+00   1.3757576e+00   6.8422773e+00
   2.1030303e+00   1.4000000e+00   6.8086318e+00
   2.1030303e+00   1.4242424e+00   6.7743985e+00
   2.1030303e+00   1.4484848e+00   6.7395776e+00
   2.1030303e+00   1.4727273e+00   6.7041690e+00
   2.1030303e+00   1.4969697e+00   6.6681726e+00
   2.1030303e+00   1.5212121e+00   6.6315886e+00
   2.1030303e+00   1.5454545e+00   6.5944169e+00
   2.1030303e+00   1.5696970e+00   6.5566575e+00
   2.1030303e+00   1.5939394e+00   6.5183104e+00
   2.1030303e+00   1.6181818e+00   6.4793756e+00
   2.1030303e+00   1.6424242e+00   6.4398531e+00
   2.1030303e+00   1.6666667e+00   6.3997429e+00
   2.1030303e+00   1.6909091e+00   6.3590450e+00
   2.1030303e+00   1.7151515e+00   6.3177594e+00
   2.1030303e+00   1.7393939e+00   6.2758861e+00
   2.1030303e+00   1.7636364e+00   6.2334252e+00
   2.1030303e+00   1.7878788e+00   6.1903765e+00
   2.1030303e+00   1.8121212e+00   6.1467401e+00
   2.1030303e+00   1.8363636e+00   6.1025161e+00
   2.1030303e+00   1.8606061e+00   6.0577043e+00
   2.1030303e+00   1.8848485e+00   6.0123049e+00
   2.1030303e+00   1.9090909e+00   5.9663177e+00
   2.1030303e+00   1.9333333e+00   5.9197429e+00
   2.1030303e+00   1.9575758e+00   5.8725803e+00
   2.1030303e+00   1.9818182e+00   5.8248301e+00
   2.1030303e+00   2.0060606e+00   5.7764922e+00
   2.1030303e+00   2.0303030e+00   5.7275666e+00
   2.1030303e+00   2.0545455e+00   5.6780533e+00
   2.1030303e+00   2.0787879e+00   5.6279522e+00
   2.1030303e+00   2.1030303e+00   5.5772635e+00
   2.1030303e+00   2.1272727e+00   5.5259871e+00
   2.1030303e+00   2.1515152e+00   5.4741230e+00
   2.1030303e+00   2.1757576e+00   5.4216713e+00
   2.1030303e+00   2.2000000e+00   5.3686318e+00
   2.1272727e+00  -2.0000000e-01   7.7173554e+00
   2.1272727e+00  -1.7575758e-01   7.7219100e+00
   2.1272727e+00  -1.5151515e-01   7.7258770e+00
   2.1272727e+00  -1.2727273e-01   7.7292562e+00
   2.1272727e+00  -1.0303030e-01   7.7320478e+00
   2.1272727e+00  -7.8787879e-02   7.7342516e+00
   2.1272727e+00  -5.4545455e-02   7.7358678e+00
   2.1272727e+00  -3.0303030e-02   7.7368962e+00
   2.1272727e+00  -6.0606061e-03   7.7373370e+00
   2.1272727e+00   1.8181818e-02   7.7371901e+00
   2.1272727e+00   4.2424242e-02   7.7364555e+00
   2.1272727e+00   6.6666667e-02   7.7351331e+00
   2.1272727e+00   9.0909091e-02   7.7332231e+00
   2.1272727e+00   1.1515152e-01   7.7307254e+00
   2.1272727e+00   1.3939394e-01   7.7276400e+00
   2.1272727e+00   1.6363636e-01   7.7239669e+00
   2.1272727e+00   1.8787879e-01   7.7197062e+00
   2.1272727e+00   2.1212121e-01   7.7148577e+00
   2.1272727e+00   2.3636364e-01   7.7094215e+00
   2.1272727e+00   2.6060606e-01   7.7033976e+00
   2.1272727e+00   2.8484848e-01   7.6967860e+00
   2.1272727e+00   3.0909091e-01   7.6895868e+00
   2.1272727e+00   3.3333333e-01   7.6817998e+00
   2.1272727e+00   3.5757576e-01   7.6734252e+00
   2.1272727e+00   3.8181818e-01   7.6644628e+00
   2.1272727e+00   4.0606061e-01   7.6549128e+00
   2.1272727e+00   4.3030303e-01   7.6447750e+00
   2.1272727e+00   4.5454545e-01   7.6340496e+00
   2.1272727e+00   4.7878788e-01   7.6227365e+00
   2.1272727e+00   5.0303030e-01   7.6108356e+00
   2.1272727e+00   5.2727273e-01   7.5983471e+00
   2.1272727e+00   5.5151515e-01   7.5852709e+00
   2.1272727e+00   5.7575758e-01   7.5716070e+00
   2.1272727e+00   6.0000000e-01   7.5573554e+00
   2.1272727e+00   6.2424242e-01   7.5425161e+00
   2.1272727e+00   6.4848485e-01   7.5270891e+00
   2.1272727e+00   6.7272727e-01   7.5110744e+00
   2.1272727e+00   6.9696970e-01   7.4944720e+00
   2.1272727e+00   7.2121212e-01   7.4772819e+00
   2.1272727e+00   7.4545455e-01   7.4595041e+00
   2.1272727e+00   7.6969697e-01   7.4411387e+00
   2.1272727e+00   7.9393939e-01   7.4221855e+00
   2.1272727e+00   8.1818182e-01   7.4026446e+00
   2.1272727e+00   8.4242424e-01   7.3825161e+00
   2.1272727e+00   8.6666667e-01   7.3617998e+00
   2.1272727e+00   8.9090909e-01   7.3404959e+00
   2.1272727e+00   9.1515152e-01   7.3186042e+00
   2.1272727e+00   9.3939394e-01   7.2961249e+00
   2.1272727e+00   9.6363636e-01   7.2730579e+00
   2.1272727e+00   9.8787879e-01   7.2494031e+00
   2.1272727e+00   1.0121212e+00   7.2251607e+00
   2.1272727e+00   1.0363636e+00   7.2003306e+00
   2.1272727e+00   1.0606061e+00   7.1749128e+00
   2.1272727e+00   1.0848485e+00   7.1489073e+00
   2.1272727e+00   1.1090909e+00   7.1223140e+00
   2.1272727e+00   1.1333333e+00   7.0951331e+00
   2.1272727e+00   1.1575758e+00   7.0673646e+00
   2.1272727e+00   1.1818182e+00   7.0390083e+00
   2.1272727e+00   1.2060606e+00   7.0100643e+00
   2.1272727e+00   1.2303030e+00   6.9805326e+00
   2.1272727e+00   1.2545455e+00   6.9504132e+00
   2.1272727e+00   1.2787879e+00   6.9197062e+00
   2.1272727e+00   1.3030303e+00   6.8884114e+00
   2.1272727e+00   1.3272727e+00   6.8565289e+00
   2.1272727e+00   1.3515152e+00   6.8240588e+00
   2.1272727e+00   1.3757576e+00   6.7910009e+00
   2.1272727e+00   1.4000000e+00   6.7573554e+00
   2.1272727e+00   1.4242424e+00   6.7231221e+00
   2.1272727e+00   1.4484848e+00   6.6883012e+00
   2.1272727e+00   1.4727273e+00   6.6528926e+00
   2.1272727e+00   1.4969697e+00   6.6168962e+00
   2.1272727e+00   1.5212121e+00   6.5803122e+00
   2.1272727e+00   1.5454545e+00   6.5431405e+00
   2.1272727e+00   1.5696970e+00   6.5053811e+00
   2.1272727e+00   1.5939394e+00   6.4670340e+00
   2.1272727e+00   1.6181818e+00   6.4280992e+00
   2.1272727e+00   1.6424242e+00   6.3885767e+00
   2.1272727e+00   1.6666667e+00   6.3484665e+00
   2.1272727e+00   1.6909091e+00   6.3077686e+00
   2.1272727e+00   1.7151515e+00   6.2664830e+00
   2.1272727e+00   1.7393939e+00   6.2246097e+00
   2.1272727e+00   1.7636364e+00   6.1821488e+00
   2.1272727e+00   1.7878788e+00   6.1391001e+00
   2.1272727e+00   1.8121212e+00   6.0954637e+00
   2.1272727e+00   1.8363636e+00   6.0512397e+00
   2.1272727e+00   1.8606061e+00   6.0064279e+00
   2.1272727e+00   1.8848485e+00   5.9610285e+00
   2.1272727e+00   1.9090909e+00   5.9150413e+00
   2.1272727e+00   1.9333333e+00   5.8684665e+00
   2.1272727e+00   1.9575758e+00   5.8213039e+00
   2.1272727e+00   1.9818182e+00   5.7735537e+00
   2.1272727e+00   2.0060606e+00   5.7252158e+00
   2.1272727e+00   2.0303030e+00   5.6762902e+00
   2.1272727e+00   2.0545455e+00   5.6267769e+00
   2.1272727e+00   2.0787879e+00   5.5766758e+00
   2.1272727e+00   2.1030303e+00   5.5259871e+00
   2.1272727e+00   2.1272727e+00   5.4747107e+00
   2.1272727e+00   2.1515152e+00   5.4228466e+00
   2.1272727e+00   2.1757576e+00   5.3703949e+00
   2.1272727e+00   2.2000000e+00   5.3173554e+00
   2.1515152e+00  -2.0000000e-01   7.6654913e+00
   2.1515152e+00  -1.7575758e-01   7.6700459e+00
   2.1515152e+00  -1.5151515e-01   7.6740129e+00
   2.1515152e+00  -1.2727273e-01   7.6773921e+00
   2.1515152e+00  -1.0303030e-01   7.6801837e+00
   2.1515152e+00  -7.8787879e-02   7.6823875e+00
   2.1515152e+00  -5.4545455e-02   7.6840037e+00
   2.1515152e+00  -3.0303030e-02   7.6850321e+00
   2.1515152e+00  -6.0606061e-03   7.6854729e+00
   2.1515152e+00   1.8181818e-02   7.6853260e+00
   2.1515152e+00   4.2424242e-02   7.6845914e+00
   2.1515152e+00   6.6666667e-02   7.6832691e+00
   2.1515152e+00   9.0909091e-02   7.6813590e+00
   2.1515152e+00   1.1515152e-01   7.6788613e+00
   2.1515152e+00   1.3939394e-01   7.6757759e+00
   2.1515152e+00   1.6363636e-01   7.6721028e+00
   2.1515152e+00   1.8787879e-01   7.6678421e+00
   2.1515152e+00   2.1212121e-01   7.6629936e+00
   2.1515152e+00   2.3636364e-01   7.6575574e+00
   2.1515152e+00   2.6060606e-01   7.6515335e+00
   2.1515152e+00   2.8484848e-01   7.6449219e+00
   2.1515152e+00   3.0909091e-01   7.6377227e+00
   2.1515152e+00   3.3333333e-01   7.6299357e+00
   2.1515152e+00   3.5757576e-01   7.6215611e+00
   2.1515152e+00   3.8181818e-01   7.6125987e+00
   2.1515152e+00   4.0606061e-01   7.6030487e+00
   2.1515152e+00   4.3030303e-01   7.5929109e+00
   2.1515152e+00   4.5454545e-01   7.5821855e+00
   2.1515152e+00   4.7878788e-01   7.5708724e+00
   2.1515152e+00   5.0303030e-01   7.5589715e+00
   2.1515152e+00   5.2727273e-01   7.5464830e+00
   2.1515152e+00   5.5151515e-01   7.5334068e+00
   2.1515152e+00   5.7575758e-01   7.5197429e+00
   2.1515152e+00   6.0000000e-01   7.5054913e+00
   2.1515152e+00   6.2424242e-01   7.4906520e+00
   2.1515152e+00   6.4848485e-01   7.4752250e+00
   2.1515152e+00   6.7272727e-01   7.4592103e+00
   2.1515152e+00   6.9696970e-01   7.4426079e+00
   2.1515152e+00   7.2121212e-01   7.4254178e+00
   2.1515152e+00   7.4545455e-01   7.4076400e+00
   2.1515152e+00   7.6969697e-01   7.3892746e+00
   2.1515152e+00   7.9393939e-01   7.3703214e+00
   2.1515152e+00   8.1818182e-01   7.3507805e+00
   2.1515152e+00   8.4242424e-01   7.3306520e+00
   2.1515152e+00   8.6666667e-01   7.3099357e+00
   2.1515152e+00   8.9090909e-01   7.2886318e+00
   2.1515152e+00   9.1515152e-01   7.2667401e+00
   2.1515152e+00   9.3939394e-01   7.2442608e+00
   2.1515152e+00   9.6363636e-01   7.2211938e+00
   2.1515152e+00   9.8787879e-01   7.1975390e+00
   2.1515152e+00   1.0121212e+00   7.1732966e+00
   2.1515152e+00   1.0363636e+00   7.1484665e+00
   2.1515152e+00   1.0606061e+00   7.1230487e+00
   2.1515152e+00   1.0848485e+00   7.0970432e+00
   2.1515152e+00   1.1090909e+00   7.0704500e+00
   2.1515152e+00   1.1333333e+00   7.0432691e+00
   2.1515152e+00   1.1575758e+00   7.0155005e+00
   2.1515152e+00   1.1818182e+00   6.9871442e+00
   2.1515152e+00   1.2060606e+00   6.9582002e+00
   2.1515152e+00   1.2303030e+00   6.9286685e+00
   2.1515152e+00   1.2545455e+00   6.8985491e+00
   2.1515152e+00   1.2787879e+00   6.8678421e+00
   2.1515152e+00   1.3030303e+00   6.8365473e+00
   2.1515152e+00   1.3272727e+00   6.8046648e+00
   2.1515152e+00   1.3515152e+00   6.7721947e+00
   2.1515152e+00   1.3757576e+00   6.7391368e+00
   2.1515152e+00   1.4000000e+00   6.7054913e+00
   2.1515152e+00   1.4242424e+00   6.6712580e+00
   2.1515152e+00   1.4484848e+00   6.6364371e+00
   2.1515152e+00   1.4727273e+00   6.6010285e+00
   2.1515152e+00   1.4969697e+00   6.5650321e+00
   2.1515152e+00   1.5212121e+00   6.5284481e+00
   2.1515152e+00   1.5454545e+00   6.4912764e+00
   2.1515152e+00   1.5696970e+00   6.4535170e+00
   2.1515152e+00   1.5939394e+00   6.4151699e+00
   2.1515152e+00   1.6181818e+00   6.3762351e+00
   2.1515152e+00   1.6424242e+00   6.3367126e+00
   2.1515152e+00   1.6666667e+00   6.2966024e+00
   2.1515152e+00   1.6909091e+00   6.2559045e+00
   2.1515152e+00   1.7151515e+00   6.2146189e+00
   2.1515152e+00   1.7393939e+00   6.1727456e+00
   2.1515152e+00   1.7636364e+00   6.1302847e+00
   2.1515152e+00   1.7878788e+00   6.0872360e+00
   2.1515152e+00   1.8121212e+00   6.0435996e+00
   2.1515152e+00   1.8363636e+00   5.9993756e+00
   2.1515152e+00   1.8606061e+00   5.9545638e+00
   2.1515152e+00   1.8848485e+00   5.9091644e+00
   2.1515152e+00   1.9090909e+00   5.8631772e+00
   2.1515152e+00   1.9333333e+00   5.8166024e+00
   2.1515152e+00   1.9575758e+00   5.7694399e+00
   2.1515152e+00   1.9818182e+00   5.7216896e+00
   2.1515152e+00   2.0060606e+00   5.6733517e+00
   2.1515152e+00   2.0303030e+00   5.6244261e+00
   2.1515152e+00   2.0545455e+00   5.5749128e+00
   2.1515152e+00   2.0787879e+00   5.5248118e+00
   2.1515152e+00   2.1030303e+00   5.4741230e+00
   2.1515152e+00   2.1272727e+00   5.4228466e+00
   2.1515152e+00   2.1515152e+00   5.3709826e+00
   2.1515152e+00   2.1757576e+00   5.3185308e+00
   2.1515152e+00   2.2000000e+00   5.2654913e+00
   2.1757576e+00  -2.0000000e-01   7.6130395e+00
   2.1757576e+00  -1.7575758e-01   7.6175941e+00
   2.1757576e+00  -1.5151515e-01   7.6215611e+00
   2.1757576e+00  -1.2727273e-01   7.6249403e+00
   2.1757576e+00  -1.0303030e-01   7.6277319e+00
   2.1757576e+00  -7.8787879e-02   7.6299357e+00
   2.1757576e+00  -5.4545455e-02   7.6315519e+00
   2.1757576e+00  -3.0303030e-02   7.6325803e+00
   2.1757576e+00  -6.0606061e-03   7.6330211e+00
   2.1757576e+00   1.8181818e-02   7.6328742e+00
   2.1757576e+00   4.2424242e-02   7.6321396e+00
   2.1757576e+00   6.6666667e-02   7.6308173e+00
   2.1757576e+00   9.0909091e-02   7.6289073e+00
   2.1757576e+00   1.1515152e-01   7.6264096e+00
   2.1757576e+00   1.3939394e-01   7.6233242e+00
   2.1757576e+00   1.6363636e-01   7.6196511e+00
   2.1757576e+00   1.8787879e-01   7.6153903e+00
   2.1757576e+00   2.1212121e-01   7.6105418e+00
   2.1757576e+00   2.3636364e-01   7.6051056e+00
   2.1757576e+00   2.6060606e-01   7.5990817e+00
   2.1757576e+00   2.8484848e-01   7.5924702e+00
   2.1757576e+00   3.0909091e-01   7.5852709e+00
   2.1757576e+00   3.3333333e-01   7.5774839e+00
   2.1757576e+00   3.5757576e-01   7.5691093e+00
   2.1757576e+00   3.8181818e-01   7.5601469e+00
   2.1757576e+00   4.0606061e-01   7.5505969e+00
   2.1757576e+00   4.3030303e-01   7.5404591e+00
   2.1757576e+00   4.5454545e-01   7.5297337e+00
   2.1757576e+00   4.7878788e-01   7.5184206e+00
   2.1757576e+00   5.0303030e-01   7.5065197e+00
   2.1757576e+00   5.2727273e-01   7.4940312e+00
   2.1757576e+00   5.5151515e-01   7.4809550e+00
   2.1757576e+00   5.7575758e-01   7.4672911e+00
   2.1757576e+00   6.0000000e-01   7.4530395e+00
   2.1757576e+00   6.2424242e-01   7.4382002e+00
   2.1757576e+00   6.4848485e-01   7.4227732e+00
   2.1757576e+00   6.7272727e-01   7.4067585e+00
   2.1757576e+00   6.9696970e-01   7.3901561e+00
   2.1757576e+00   7.2121212e-01   7.3729660e+00
   2.1757576e+00   7.4545455e-01   7.3551882e+00
   2.1757576e+00   7.6969697e-01   7.3368228e+00
   2.1757576e+00   7.9393939e-01   7.3178696e+00
   2.1757576e+00   8.1818182e-01   7.2983287e+00
   2.1757576e+00   8.4242424e-01   7.2782002e+00
   2.1757576e+00   8.6666667e-01   7.2574839e+00
   2.1757576e+00   8.9090909e-01   7.2361800e+00
   2.1757576e+00   9.1515152e-01   7.2142883e+00
   2.1757576e+00   9.3939394e-01   7.1918090e+00
   2.1757576e+00   9.6363636e-01   7.1687420e+00
   2.1757576e+00   9.8787879e-01   7.1450872e+00
   2.1757576e+00   1.0121212e+00   7.1208448e+00
   2.1757576e+00   1.0363636e+00   7.0960147e+00
   2.1757576e+00   1.0606061e+00   7.0705969e+00
   2.1757576e+00   1.0848485e+00   7.0445914e+00
   2.1757576e+00   1.1090909e+00   7.0179982e+00
   2.1757576e+00   1.1333333e+00   6.9908173e+00
   2.1757576e+00   1.1575758e+00   6.9630487e+00
   2.1757576e+00   1.1818182e+00   6.9346924e+00
   2.1757576e+00   1.2060606e+00   6.9057484e+00
   2.1757576e+00   1.2303030e+00   6.8762167e+00
   2.1757576e+00   1.2545455e+00   6.8460973e+00
   2.1757576e+00   1.2787879e+00   6.8153903e+00
   2.1757576e+00   1.3030303e+00   6.7840955e+00
   2.1757576e+00   1.3272727e+00   6.7522130e+00
   2.1757576e+00   1.3515152e+00   6.7197429e+00
   2.1757576e+00   1.3757576e+00   6.6866850e+00
   2.1757576e+00   1.4000000e+00   6.6530395e+00
   2.1757576e+00   1.4242424e+00   6.6188062e+00
   2.1757576e+00   1.4484848e+00   6.5839853e+00
   2.1757576e+00   1.4727273e+00   6.5485767e+00
   2.1757576e+00   1.4969697e+00   6.5125803e+00
   2.1757576e+00   1.5212121e+00   6.4759963e+00
   2.1757576e+00   1.5454545e+00   6.4388246e+00
   2.1757576e+00   1.5696970e+00   6.4010652e+00
   2.1757576e+00   1.5939394e+00   6.3627181e+00
   2.1757576e+00   1.6181818e+00   6.3237833e+00
   2.1757576e+00   1.6424242e+00   6.2842608e+00
   2.1757576e+00   1.6666667e+00   6.2441506e+00
   2.1757576e+00   1.6909091e+00   6.2034527e+00
   2.1757576e+00   1.7151515e+00   6.1621671e+00
   2.1757576e+00   1.7393939e+00   6.1202938e+00
   2.1757576e+00   1.7636364e+00   6.0778329e+00
   2.1757576e+00   1.7878788e+00   6.0347842e+00
   2.1757576e+00   1.8121212e+00   5.9911478e+00
   2.1757576e+00   1.8363636e+00   5.9469238e+00
   2.1757576e+00   1.8606061e+00   5.9021120e+00
   2.1757576e+00   1.8848485e+00   5.8567126e+00
   2.1757576e+00   1.9090909e+00   5.8107254e+00
   2.1757576e+00   1.9333333e+00   5.7641506e+00
   2.1757576e+00   1.9575758e+00   5.7169881e+00
   2.1757576e+00   1.9818182e+00   5.6692378e+00
   2.1757576e+00   2.0060606e+00   5.6208999e+00
   2.1757576e+00   2.0303030e+00   5.5719743e+00
   2.1757576e+00   2.0545455e+00   5.5224610e+00
   2.1757576e+00   2.0787879e+00   5.4723600e+00
   2.1757576e+00   2.1030303e+00   5.4216713e+00
   2.1757576e+00   2.1272727e+00   5.3703949e+00
   2.1757576e+00   2.1515152e+00   5.3185308e+00
   2.1757576e+00   2.1757576e+00   5.2660790e+00
   2.1757576e+00   2.2000000e+00   5.2130395e+00
   2.2000000e+00  -2.0000000e-01   7.5600000e+00
   2.2000000e+00  -1.7575758e-01   7.5645546e+00
   2.2000000e+00  -1.5151515e-01   7.5685216e+00
   2.2000000e+00  -1.2727273e-01   7.5719008e+00
   2.2000000e+00  -1.0303030e-01   7.5746924e+00
   2.2000000e+00  -7.8787879e-02   7.5768962e+00
   2.2000000e+00  -5.4545455e-02   7.5785124e+00
   2.2000000e+00  -3.0303030e-02   7.5795409e+00
   2.2000000e+00  -6.0606061e-03   7.5799816e+00
   2.2000000e+00   1.8181818e-02   7.5798347e+00
   2.2000000e+00   4.2424242e-02   7.5791001e+00
   2.2000000e+00   6.6666667e-02   7.5777778e+00
   2.2000000e+00   9.0909091e-02   7.5758678e+00
   2.2000000e+00   1.1515152e-01   7.5733701e+00
   2.2000000e+00   1.3939394e-01   7.5702847e+00
   2.2000000e+00   1.6363636e-01   7.5666116e+00
   2.2000000e+00   1.8787879e-01   7.5623508e+00
   2.2000000e+00   2.1212121e-01   7.5575023e+00
   2.2000000e+00   2.3636364e-01   7.5520661e+00
   2.2000000e+00   2.6060606e-01   7.5460422e+00
   2.2000000e+00   2.8484848e-01   7.5394307e+00
   2.2000000e+00   3.0909091e-01   7.5322314e+00
   2.2000000e+00   3.3333333e-01   7.5244444e+00
   2.2000000e+00   3.5757576e-01   7.5160698e+00
   2.2000000e+00   3.8181818e-01   7.5071074e+00
   2.2000000e+00   4.0606061e-01   7.4975574e+00
   2.2000000e+00   4.3030303e-01   7.4874197e+00
   2.2000000e+00   4.5454545e-01   7.4766942e+00
   2.2000000e+00   4.7878788e-01   7.4653811e+00
   2.2000000e+00   5.0303030e-01   7.4534803e+00
   2.2000000e+00   5.2727273e-01   7.4409917e+00
   2.2000000e+00   5.5151515e-01   7.4279155e+00
   2.2000000e+00   5.7575758e-01   7.4142516e+00
   2.2000000e+00   6.0000000e-01   7.4000000e+00
   2.2000000e+00   6.2424242e-01   7.3851607e+00
   2.2000000e+00   6.4848485e-01   7.3697337e+00
   2.2000000e+00   6.7272727e-01   7.3537190e+00
   2.2000000e+00   6.9696970e-01   7.3371166e+00
   2.2000000e+00   7.2121212e-01   7.3199265e+00
   2.2000000e+00   7.4545455e-01   7.3021488e+00
   2.2000000e+00   7.6969697e-01   7.2837833e+00
   2.2000000e+00   7.9393939e-01   7.2648301e+00
   2.2000000e+00   8.1818182e-01   7.2452893e+00
   2.2000000e+00   8.4242424e-01   7.2251607e+00
   2.2000000e+00   8.6666667e-01   7.2044444e+00
   2.2000000e+00   8.9090909e-01   7.1831405e+00
   2.2000000e+00   9.1515152e-01   7.1612489e+00
   2.2000000e+00   9.3939394e-01   7.1387695e+00
   2.2000000e+00   9.6363636e-01   7.1157025e+00
   2.2000000e+00   9.8787879e-01   7.0920478e+00
   2.2000000e+00   1.0121212e+00   7.0678053e+00
   2.2000000e+00   1.0363636e+00   7.0429752e+00
   2.2000000e+00   1.0606061e+00   7.0175574e+00
   2.2000000e+00   1.0848485e+00   6.9915519e+00
   2.2000000e+00   1.1090909e+00   6.9649587e+00
   2.2000000e+00   1.1333333e+00   6.9377778e+00
   2.2000000e+00   1.1575758e+00   6.9100092e+00
   2.2000000e+00   1.1818182e+00   6.8816529e+00
   2.2000000e+00   1.2060606e+00   6.8527089e+00
   2.2000000e+00   1.2303030e+00   6.8231772e+00
   2.2000000e+00   1.2545455e+00   6.7930579e+00
   2.2000000e+00   1.2787879e+00   6.7623508e+00
   2.2000000e+00   1.3030303e+00   6.7310560e+00
   2.2000000e+00   1.3272727e+00   6.6991736e+00
   2.2000000e+00   1.3515152e+00   6.6667034e+00
   2.2000000e+00   1.3757576e+00   6.6336455e+00
   2.2000000e+00   1.4000000e+00   6.6000000e+00
   2.2000000e+00   1.4242424e+00   6.5657668e+00
   2.2000000e+00   1.4484848e+00   6.5309458e+00
   2.2000000e+00   1.4727273e+00   6.4955372e+00
   2.2000000e+00   1.4969697e+00   6.4595409e+00
   2.2000000e+00   1.5212121e+00   6.4229568e+00
   2.2000000e+00   1.5454545e+00   6.3857851e+00
   2.2000000e+00   1.5696970e+00   6.3480257e+00
   2.2000000e+00   1.5939394e+00   6.3096786e+00
   2.2000000e+00   1.6181818e+00   6.2707438e+00
   2.2000000e+00   1.6424242e+00   6.2312213e+00
   2.2000000e+00   1.6666667e+00   6.1911111e+00
   2.2000000e+00   1.6909091e+00   6.1504132e+00
   2.2000000e+00   1.7151515e+00   6.1091276e+00
   2.2000000e+00   1.7393939e+00   6.0672544e+00
   2.2000000e+00   1.7636364e+00   6.0247934e+00
   2.2000000e+00   1.7878788e+00   5.9817447e+00
   2.2000000e+00   1.8121212e+00   5.9381084e+00
   2.2000000e+00   1.8363636e+00   5.8938843e+00
   2.2000000e+00   1.8606061e+00   5.8490725e+00
   2.2000000e+00   1.8848485e+00   5.8036731e+00
   2.2000000e+00   1.9090909e+00   5.7576860e+00
   2.2000000e+00   1.9333333e+00   5.7111111e+00
   2.2000000e+00   1.9575758e+00   5.6639486e+00
   2.2000000e+00   1.9818182e+00   5.6161983e+00
   2.2000000e+00   2.0060606e+00   5.5678604e+00
   2.2000000e+00   2.0303030e+00   5.5189348e+00
   2.2000000e+00   2.0545455e+00   5.4694215e+00
   2.2000000e+00   2.0787879e+00   5.4193205e+00
   2.2000000e+00   2.1030303e+00   5.3686318e+00
   2.2000000e+00   2.1272727e+00   5.3173554e+00
   2.2000000e+00   2.1515152e+00   5.2654913e+00
   2.2000000e+00   2.1757576e+00   5.2130395e+00
   2.2000000e+00   2.2000000e+00   5.1600000e+00


==> Paper tex file - Arxiv sub/plots/F_pt_pm.dat <==
tp	yp	
0	-3
0.0095	-2.7214
0.019	-2.46
0.0285	-2.2074
0.038	-1.9641
0.0475	-1.7408
0.057	-1.5175
0.0665	-1.3062
0.076	-1.1108
0.0855	-0.91552
0.095	-0.726
0.1045	-0.55801
0.114	-0.39001
0.1235	-0.22547
0.133	-0.089145
0.1425	0.047176
0.152	0.17213
0.1615	0.26602
0.171	0.3599
0.1805	0.41697
0.19	0.45204
0.1995	0.48203
0.209	0.43487
0.2185	0.38772
0.228	0.31877
0.2375	0.18791
0.247	0.031594
0.2565	-0.16537
0.266	-0.3887
0.2755	-0.63735
0.285	-0.9074
0.2945	-1.1841
0.304	-1.4575
0.3135	-1.7309
0.323	-1.956
0.3325	-2.1788
0.342	-2.3537
0.3515	-2.49
0.361	-2.566
0.3705	-2.6052
0.38	-2.596
0.3895	-2.5402
0.399	-2.4449
0.4085	-2.3126
0.418	-2.151
0.4275	-1.9627
0.437	-1.7503
0.4465	-1.5229
0.456	-1.2755
0.4655	-1.0184
0.475	-0.74442
0.4845	-0.46042
0.494	-0.1633
0.5035	0.1522
0.513	0.46771
0.5225	0.82468
0.532	1.1833
0.5415	1.5425
0.551	1.9405
0.5605	2.3386
0.57	2.7459
0.5795	3.1544
0.589	3.5333
0.5985	3.9025
0.608	4.1807
0.6175	4.4129
0.627	4.5357
0.6365	4.5116
0.646	4.3813
0.6555	4.1402
0.665	3.7789
0.6745	3.3539
0.684	2.9153
0.6935	2.4965
0.703	2.1157
0.7125	1.8214
0.722	1.6427
0.7315	1.5312
0.741	1.5419
0.7505	1.6504
0.76	1.8307
0.7695	2.0727
0.779	2.4134
0.7885	2.7961
0.798	3.235
0.8075	3.7447
0.817	4.2754
0.8265	4.8477
0.836	5.4268
0.8455	5.9384
0.855	6.3828
0.8645	6.6812
0.874	6.7159
0.8835	6.5206
0.893	6.1356
0.9025	5.6131
0.912	5.0337
0.9215	4.5384
0.931	4.1729
0.9405	3.975
0.95	3.9643
0.9595	4.1214
0.969	4.4266
0.9785	4.8571
0.988	5.388
0.9975	5.9892
1.007	6.6355
1.0165	7.2372
1.026	7.7025
1.0355	7.9228
1.045	7.8128
1.0545	7.388
1.064	6.7835
1.0735	6.1972
1.083	5.7909
1.0925	5.6514
1.102	5.7805
1.1115	6.117
1.121	6.6307
1.1305	7.2577
1.14	7.9024
1.1495	8.4262
1.159	8.665
1.1685	8.4781
1.178	7.9496
1.1875	7.3512
1.197	6.9367
1.2065	6.8865
1.216	7.1646
1.2255	7.6732
1.235	8.3057
1.2445	8.8826
1.254	9.1429
1.2635	8.9248
1.273	8.3562
1.2825	7.854
1.292	7.7263
1.3015	8.0218
1.311	8.5818
1.3205	9.1707
1.33	9.4549
1.3395	9.2139
1.349	8.639
1.3585	8.3122
1.368	8.4932
1.3775	9.0382
1.387	9.5687
1.3965	9.6289
1.406	9.1412
1.4155	8.7316
1.425	8.9111
1.4345	9.4616
1.444	9.8168
1.4535	9.5224
1.463	9.0497
1.4725	9.1916
1.482	9.7231
1.4915	9.8709
1.501	9.3943
1.5105	9.299
1.52	9.7791
1.5295	9.9017
1.539	9.4479
1.5485	9.575
1.558	9.9801
1.5675	9.6653
1.577	9.6015
1.5865	9.9899
1.596	9.6844
1.6055	9.7665
1.615	9.9539
1.6245	9.6747
1.634	9.9892
1.6435	9.7225
1.653	9.967
1.6625	9.7618
1.672	9.976
1.6815	9.7938
1.691	9.9202
1.7005	9.9195
1.71	9.8256
1.7195	9.8878
1.729	9.9394
1.7385	9.9299
1.748	9.9119
1.7575	9.9077
1.767	9.9152
1.7765	9.9178
1.786	9.8956
1.7955	9.894
1.805	9.9036
1.8145	9.9034
1.824	9.8983
1.8335	9.9
1.843	9.9019
1.8525	9.8993
1.862	9.8995
1.8715	9.9004
1.881	9.9002
1.8905	9.8999
1.9	9.9


==> Paper tex file - Arxiv sub/plots/stable_F_PT.dat <==
tpt	ypt	
0	6
0.005	6.0108
0.01	6.0728
0.015	6.1353
0.02	6.1982
0.025	6.2615
0.03	6.3252
0.035	6.3893
0.04	6.4536
0.045	6.5183
0.05	6.5833
0.055	6.6486
0.06	6.7142
0.065	6.78
0.07	6.8459
0.075	6.912
0.08	6.9782
0.085	7.0444
0.09	7.1106
0.095	7.1768
0.1	7.2427
0.105	7.3083
0.11	7.3736
0.115	7.4381
0.12	7.5018
0.125	7.5647
0.13	7.6261
0.135	7.6856
0.14	7.7425
0.145	7.7967
0.15	7.8468
0.155	7.8913
0.16	7.9287
0.165	7.9573
0.17	7.9735
0.175	7.9727
0.18	7.9518
0.185	7.9049
0.19	7.832
0.195	7.7392
0.2	7.642
0.205	7.5596
0.21	7.5041
0.215	7.4783
0.22	7.4784
0.225	7.499
0.23	7.5354
0.235	7.5838
0.24	7.6413
0.245	7.706
0.25	7.7763
0.255	7.8512
0.26	7.9296
0.265	8.0108
0.27	8.0945
0.275	8.1799
0.28	8.2666
0.285	8.3542
0.29	8.4423
0.295	8.5302
0.3	8.6174
0.305	8.7029
0.31	8.7862
0.315	8.8654
0.32	8.939
0.325	9.0047
0.33	9.0583
0.335	9.0951
0.34	9.1083
0.345	9.089
0.35	9.0326
0.355	8.9436
0.36	8.8461
0.365	8.7716
0.37	8.7376
0.375	8.7433
0.38	8.78
0.385	8.8388
0.39	8.9128
0.395	8.9969
0.4	9.087
0.405	9.1798
0.41	9.272
0.415	9.3597
0.42	9.4385
0.425	9.5017
0.43	9.5403
0.435	9.5428
0.44	9.499
0.445	9.4137
0.45	9.3203
0.455	9.2614
0.46	9.254
0.465	9.2906
0.47	9.3571
0.475	9.4413
0.48	9.5332
0.485	9.6231
0.49	9.7006
0.495	9.7527
0.5	9.7632
0.505	9.7186
0.51	9.6316
0.515	9.553
0.52	9.5275
0.525	9.5585
0.53	9.6276
0.535	9.7143
0.54	9.7993
0.545	9.8623
0.55	9.8802
0.555	9.8362
0.56	9.7521
0.565	9.6943
0.57	9.7019
0.575	9.7618
0.58	9.8436
0.585	9.9152
0.59	9.9432
0.595	9.9042
0.6	9.8268
0.605	9.7892
0.61	9.8215
0.615	9.8936
0.62	9.959
0.625	9.9718
0.63	9.9162
0.635	9.8576
0.64	9.8678
0.645	9.9305
0.65	9.9854
0.655	9.9766
0.66	9.9153
0.665	9.8963
0.67	9.9445
0.675	9.9945
0.68	9.9786
0.685	9.9265
0.69	9.9357
0.695	9.9873
0.7	9.9923
0.705	9.946
0.71	9.952
0.715	9.9951
0.72	9.9821
0.725	9.9514
0.73	9.9825
0.735	9.9927
0.74	9.9608
0.745	9.9824
0.75	9.9901
0.755	9.9663
0.76	9.9904
0.765	9.9789
0.77	9.9785
0.775	9.9884
0.78	9.9752
0.785	9.9895
0.79	9.9766
0.795	9.9881
0.8	9.979
0.805	9.9852
0.81	9.9834
0.815	9.9809
0.82	9.9858
0.825	9.9831
0.83	9.9815
0.835	9.9834
0.84	9.9844
0.845	9.9842
0.85	9.9838
0.855	9.9836
0.86	9.9837
0.865	9.9837
0.87	9.9834
0.875	9.9832
0.88	9.9834
0.885	9.9833
0.89	9.9834
0.895	9.9833
0.9	9.9833
0.905	9.9833
0.91	9.9833
0.915	9.9833
0.92	9.9833
0.925	9.9833
0.93	9.9833
0.935	9.9833
0.94	9.9833
0.945	9.9833
0.95	9.9833
0.955	9.9833
0.96	9.9833
0.965	9.9833
0.97	9.9833
0.975	9.9833
0.98	9.9833
0.985	9.9833
0.99	9.9833
0.995	9.9833
1	9.9833


==> Paper tex file - Arxiv sub/plots/stable_F_exp.dat <==
t	y	
0	6
0.0175	6.162
0.035	6.3706
0.0525	6.5742
0.07	6.7723
0.0875	6.9638
0.105	7.147
0.1225	7.319
0.14	7.4744
0.1575	7.6033
0.175	7.6857
0.1925	7.6816
0.21	7.5352
0.2275	7.2937
0.245	7.157
0.2625	7.1628
0.28	7.2481
0.2975	7.3732
0.315	7.5185
0.3325	7.6744
0.35	7.8353
0.3675	7.9974
0.385	8.1575
0.4025	8.3125
0.42	8.4582
0.4375	8.5884
0.455	8.693
0.4725	8.754
0.49	8.7418
0.5075	8.627
0.525	8.4495
0.5425	8.3311
0.56	8.3165
0.5775	8.3739
0.595	8.4712
0.6125	8.5894
0.63	8.7173
0.6475	8.8474
0.665	8.9732
0.6825	9.0877
0.7	9.1813
0.7175	9.2394
0.735	9.2406
0.7525	9.1646
0.77	9.0287
0.7875	8.912
0.805	8.8711
0.8225	8.8988
0.84	8.9698
0.8575	9.0645
0.875	9.17
0.8925	9.2772
0.91	9.3774
0.9275	9.4614
0.945	9.5166
0.9625	9.5264
0.98	9.4758
0.9975	9.3724
1.015	9.267
1.0325	9.2123
1.05	9.2177
1.0675	9.2668
1.085	9.3417
1.1025	9.429
1.12	9.5184
1.1375	9.6005
1.155	9.6651
1.1725	9.6999
1.19	9.6913
1.2075	9.6329
1.225	9.5423
1.2425	9.4633
1.26	9.429
1.2775	9.4417
1.295	9.4884
1.3125	9.5551
1.33	9.6299
1.3475	9.7029
1.365	9.7646
1.3825	9.8042
1.4	9.8106
1.4175	9.7763
1.435	9.7083
1.4525	9.6345
1.47	9.5874
1.4875	9.5801
1.505	9.6072
1.5225	9.657
1.54	9.7183
1.5575	9.7811
1.575	9.8359
1.5925	9.8732
1.61	9.8835
1.6275	9.8604
1.645	9.8077
1.6625	9.745
1.68	9.6986
1.6975	9.6835
1.715	9.6991
1.7325	9.7371
1.75	9.7874
1.7675	9.8406
1.785	9.8878
1.8025	9.9202
1.82	9.9297
1.8375	9.9113
1.855	9.8685
1.8725	9.8162
1.89	9.7751
1.9075	9.7588
1.925	9.7687
1.9425	9.7988
1.96	9.8406
1.9775	9.8855
1.995	9.9252
2.0125	9.952
2.03	9.9589
2.0475	9.9425
2.065	9.9063
2.0825	9.8626
2.1	9.828
2.1175	9.8134
2.135	9.8209
2.1525	9.8458
2.17	9.881
2.1875	9.9188
2.205	9.9518
2.2225	9.9731
2.24	9.9769
2.2575	9.9613
2.275	9.9299
2.2925	9.8935
2.31	9.8651
2.3275	9.8534
2.345	9.8601
2.3625	9.8814
2.38	9.9114
2.3975	9.9432
2.415	9.9702
2.4325	9.9864
2.45	9.9874
2.4675	9.9721
2.485	9.9448
2.5025	9.9146
2.52	9.8917
2.5375	9.883
2.555	9.8896
2.5725	9.9084
2.59	9.9341
2.6075	9.9607
2.625	9.9824
2.6425	9.9943
2.66	9.9928
2.6775	9.9781
2.695	9.9543
2.7125	9.9293
2.73	9.9113
2.7475	9.9053
2.765	9.9121
2.7825	9.9288
2.8	9.9508
2.8175	9.973
2.835	9.9902
2.8525	9.9983
2.87	9.995
2.8875	9.981
2.905	9.9604
2.9225	9.9398
2.94	9.9259
2.9575	9.9223
2.975	9.9293
2.9925	9.9442
3.01	9.9631
3.0275	9.9814
3.045	9.9947
3.0625	9.9999
3.08	9.9953
3.0975	9.9821
3.115	9.9644
3.1325	9.9477
3.15	9.9372
3.1675	9.9355
3.185	9.9425
3.2025	9.9559
3.22	9.972
3.2375	9.9869
3.255	9.997
3.2725	9.9998
3.29	9.9943
3.3075	9.9822
3.325	9.9671
3.3425	9.9537
3.36	9.946
3.3775	9.9459
3.395	9.9528
3.4125	9.9646
3.43	9.9783
3.4475	9.9903
3.465	9.9977
3.4825	9.9987
3.5	9.9928


==> Paper tex file - Arxiv sub/plots/unstable_F_PT.dat <==
tpt	ypt	
0	6
0.005	5.9881
0.01	6.0274
0.015	6.0668
0.02	6.1058
0.025	6.1438
0.03	6.1804
0.035	6.2149
0.04	6.2464
0.045	6.2739
0.05	6.2958
0.055	6.3102
0.06	6.3142
0.065	6.3042
0.07	6.2752
0.075	6.2219
0.08	6.1392
0.085	6.0275
0.09	5.8975
0.095	5.7707
0.1	5.6682
0.105	5.5992
0.11	5.5616
0.115	5.55
0.12	5.5574
0.125	5.5792
0.13	5.6119
0.135	5.653
0.14	5.701
0.145	5.7542
0.15	5.8118
0.155	5.8732
0.16	5.9377
0.165	6.0049
0.17	6.0744
0.175	6.146
0.18	6.2195
0.185	6.2946
0.19	6.371
0.195	6.4488
0.2	6.5275
0.205	6.6071
0.21	6.6874
0.215	6.768
0.22	6.8487
0.225	6.9291
0.23	7.0088
0.235	7.087
0.24	7.1632
0.245	7.2359
0.25	7.3038
0.255	7.3644
0.26	7.4143
0.265	7.4481
0.27	7.4581
0.275	7.4324
0.28	7.3587
0.285	7.233
0.29	7.0811
0.295	6.9543
0.3	6.8839
0.305	6.8677
0.31	6.891
0.315	6.9416
0.32	7.0106
0.325	7.0926
0.33	7.1842
0.335	7.2828
0.34	7.3868
0.345	7.495
0.35	7.6064
0.355	7.7202
0.36	7.8356
0.365	7.9518
0.37	8.0678
0.375	8.1826
0.38	8.2946
0.385	8.4016
0.39	8.5003
0.395	8.5855
0.4	8.649
0.405	8.6771
0.41	8.6502
0.415	8.5516
0.42	8.4025
0.425	8.2785
0.43	8.2311
0.435	8.253
0.44	8.3211
0.445	8.418
0.45	8.5324
0.455	8.6571
0.46	8.7868
0.465	8.9165
0.47	9.0409
0.475	9.1525
0.48	9.2395
0.485	9.2825
0.49	9.2538
0.495	9.1395
0.5	8.9991
0.505	8.9302
0.51	8.9518
0.515	9.0346
0.52	9.1507
0.525	9.2815
0.53	9.4116
0.535	9.5244
0.54	9.596
0.545	9.5913
0.55	9.4889
0.555	9.36
0.56	9.3183
0.565	9.3732
0.57	9.483
0.575	9.6109
0.58	9.7245
0.585	9.7841
0.59	9.7443
0.595	9.6218
0.6	9.5513
0.605	9.5932
0.61	9.7014
0.615	9.8182
0.62	9.8853
0.625	9.8451
0.63	9.7323
0.635	9.7005
0.64	9.7766
0.645	9.8861
0.65	9.9441
0.655	9.8856
0.66	9.7957
0.665	9.8195
0.67	9.9166
0.675	9.975
0.68	9.9161
0.685	9.8506
0.69	9.9031
0.695	9.9828
0.7	9.9619
0.705	9.8924
0.71	9.9332
0.715	9.9966
0.72	9.9531
0.725	9.9225
0.73	9.9853
0.735	9.9821
0.74	9.937
0.745	9.9862
0.75	9.9819
0.755	9.9526
0.76	9.9967
0.765	9.9661
0.77	9.9795
0.775	9.9854
0.78	9.9714
0.785	9.9907
0.79	9.9727
0.795	9.9891
0.8	9.9778
0.805	9.9835
0.81	9.9856
0.815	9.9777
0.82	9.9867
0.825	9.9844
0.83	9.9801
0.835	9.9823
0.84	9.9848
0.845	9.985
0.85	9.9845
0.855	9.9842
0.86	9.9841
0.865	9.9839
0.87	9.9833
0.875	9.9831
0.88	9.9836
0.885	9.9832
0.89	9.9834
0.895	9.9834
0.9	9.9834
0.905	9.9834
0.91	9.9833
0.915	9.9833
0.92	9.9833
0.925	9.9833
0.93	9.9833
0.935	9.9833
0.94	9.9833
0.945	9.9833
0.95	9.9833
0.955	9.9833
0.96	9.9833
0.965	9.9833
0.97	9.9833
0.975	9.9833
0.98	9.9833
0.985	9.9833
0.99	9.9833
0.995	9.9833
1	9.9833


==> Paper tex file - Arxiv sub/plots/unstable_F_exp.dat <==
t	y	
0	6
0.0125	6.0448
0.025	6.1343
0.0375	6.2104
0.05	6.2613
0.0625	6.266
0.075	6.1852
0.0875	5.9734
0.1	5.6893
0.1125	5.506
0.125	5.4525
0.1375	5.4736
0.15	5.5339
0.1625	5.6147
0.175	5.7067
0.1875	5.804
0.2	5.9024
0.2125	5.9978
0.225	6.085
0.2375	6.1566
0.25	6.1992
0.2625	6.1876
0.275	6.0777
0.2875	5.8332
0.3	5.557
0.3125	5.4086
0.325	5.3779
0.3375	5.4117
0.35	5.4785
0.3625	5.5629
0.375	5.6569
0.3875	5.7549
0.4	5.8528
0.4125	5.9465
0.425	6.0301
0.4375	6.0949
0.45	6.1248
0.4625	6.089
0.475	5.9375
0.4875	5.6596
0.5	5.4105
0.5125	5.3044
0.525	5.2988
0.5375	5.3455
0.55	5.4193
0.5625	5.5076
0.575	5.6033
0.5875	5.7018
0.6	5.7987
0.6125	5.8895
0.625	5.9676
0.6375	6.022
0.65	6.0319
0.6625	5.9584
0.675	5.7502
0.6875	5.4543
0.7	5.257
0.7125	5.1968
0.725	5.216
0.7375	5.2754
0.75	5.3561
0.7625	5.4482
0.775	5.5455
0.7875	5.6438
0.8	5.7386
0.8125	5.8247
0.825	5.8939
0.8375	5.9314
0.85	5.9088
0.8625	5.7759
0.875	5.504
0.8875	5.2314
0.9	5.1038
0.9125	5.0883
0.925	5.1303
0.9375	5.2018
0.95	5.289
0.9625	5.3842
0.975	5.4824
0.9875	5.5793
1	5.6702
1.0125	5.7483
1.025	5.8022
1.0375	5.8107
1.05	5.7323
1.0625	5.5129
1.075	5.2077
1.0875	5.0126
1.1	4.9579
1.1125	4.9806
1.125	5.0424
1.1375	5.1244
1.15	5.2171
1.1625	5.3145
1.175	5.4123
1.1875	5.5057
1.2	5.589
1.2125	5.6526
1.225	5.6788
1.2375	5.6332
1.25	5.4588
1.2625	5.1542
1.275	4.908
1.2875	4.8169
1.3	4.822
1.3125	4.875
1.325	4.9525
1.3375	5.0428
1.35	5.1393
1.3625	5.2371
1.375	5.3317
1.3875	5.4175
1.4	5.4857
1.4125	5.5206
1.425	5.4906
1.4375	5.3399
1.45	5.0417
1.4625	4.7669
1.475	4.6533
1.4875	4.6474
1.5	4.6955
1.5125	4.7704
1.525	4.8595
1.5375	4.9553
1.55	5.0528
1.5625	5.1474
1.575	5.2334
1.5875	5.3021
1.6	5.3374
1.6125	5.3075
1.625	5.154
1.6375	4.8485
1.65	4.5687
1.6625	4.4554
1.675	4.4512
1.6875	4.5002
1.7	4.5758
1.7125	4.665
1.725	4.7607
1.7375	4.8576
1.75	4.9509
1.7625	5.0345
1.775	5.0986
1.7875	5.1246
1.8	5.0751
1.8125	4.8853
1.825	4.5546
1.8375	4.3027
1.85	4.2184
1.8625	4.2297
1.875	4.2865
1.8875	4.3661
1.9	4.4571
1.9125	4.553
1.925	4.6486
1.9375	4.7386
1.95	4.8154
1.9625	4.8665
1.975	4.8659
1.9875	4.7623
2	4.4892
2.0125	4.1531
2.025	3.9797
2.0375	3.9482
2.05	3.9848
2.0625	4.0543
2.075	4.1402
2.0875	4.2337
2.1	4.3291
2.1125	4.4209
2.125	4.5025
2.1375	4.5629
2.15	4.5808
2.1625	4.5121
2.175	4.2815
2.1875	3.9228
2.2	3.6945
2.2125	3.6345
2.225	3.6587
2.2375	3.7222
2.25	3.8049
2.2625	3.8965
2.275	3.9907
2.2875	4.0816
2.3	4.1623
2.3125	4.2212
2.325	4.236
2.3375	4.1583
2.35	3.9078
2.3625	3.5358
2.375	3.3178
2.3875	3.2671
2.4	3.2964
2.4125	3.3623
2.425	3.4457
2.4375	3.5367
2.45	3.6289
2.4625	3.7156
2.475	3.7882
2.4875	3.8312
2.5	3.8121


==> plots/Con_stable.dat <==
  -2.0000000e-01  -2.0000000e-01   9.9600000e+00
  -2.0000000e-01  -1.7575758e-01   9.9645546e+00
  -2.0000000e-01  -1.5151515e-01   9.9685216e+00
  -2.0000000e-01  -1.2727273e-01   9.9719008e+00
  -2.0000000e-01  -1.0303030e-01   9.9746924e+00
  -2.0000000e-01  -7.8787879e-02   9.9768962e+00
  -2.0000000e-01  -5.4545455e-02   9.9785124e+00
  -2.0000000e-01  -3.0303030e-02   9.9795409e+00
  -2.0000000e-01  -6.0606061e-03   9.9799816e+00
  -2.0000000e-01   1.8181818e-02   9.9798347e+00
  -2.0000000e-01   4.2424242e-02   9.9791001e+00
  -2.0000000e-01   6.6666667e-02   9.9777778e+00
  -2.0000000e-01   9.0909091e-02   9.9758678e+00
  -2.0000000e-01   1.1515152e-01   9.9733701e+00
  -2.0000000e-01   1.3939394e-01   9.9702847e+00
  -2.0000000e-01   1.6363636e-01   9.9666116e+00
  -2.0000000e-01   1.8787879e-01   9.9623508e+00
  -2.0000000e-01   2.1212121e-01   9.9575023e+00
  -2.0000000e-01   2.3636364e-01   9.9520661e+00
  -2.0000000e-01   2.6060606e-01   9.9460422e+00
  -2.0000000e-01   2.8484848e-01   9.9394307e+00
  -2.0000000e-01   3.0909091e-01   9.9322314e+00
  -2.0000000e-01   3.3333333e-01   9.9244444e+00
  -2.0000000e-01   3.5757576e-01   9.9160698e+00
  -2.0000000e-01   3.8181818e-01   9.9071074e+00
  -2.0000000e-01   4.0606061e-01   9.8975574e+00
  -2.0000000e-01   4.3030303e-01   9.8874197e+00
  -2.0000000e-01   4.5454545e-01   9.8766942e+00
  -2.0000000e-01   4.7878788e-01   9.8653811e+00
  -2.0000000e-01   5.0303030e-01   9.8534803e+00
  -2.0000000e-01   5.2727273e-01   9.8409917e+00
  -2.0000000e-01   5.5151515e-01   9.8279155e+00
  -2.0000000e-01   5.7575758e-01   9.8142516e+00
  -2.0000000e-01   6.0000000e-01   9.8000000e+00
  -2.0000000e-01   6.2424242e-01   9.7851607e+00
  -2.0000000e-01   6.4848485e-01   9.7697337e+00
  -2.0000000e-01   6.7272727e-01   9.7537190e+00
  -2.0000000e-01   6.9696970e-01   9.7371166e+00
  -2.0000000e-01   7.2121212e-01   9.7199265e+00
  -2.0000000e-01   7.4545455e-01   9.7021488e+00
  -2.0000000e-01   7.6969697e-01   9.6837833e+00
  -2.0000000e-01   7.9393939e-01   9.6648301e+00
  -2.0000000e-01   8.1818182e-01   9.6452893e+00
  -2.0000000e-01   8.4242424e-01   9.6251607e+00
  -2.0000000e-01   8.6666667e-01   9.6044444e+00
  -2.0000000e-01   8.9090909e-01   9.5831405e+00
  -2.0000000e-01   9.1515152e-01   9.5612489e+00
  -2.0000000e-01   9.3939394e-01   9.5387695e+00
  -2.0000000e-01   9.6363636e-01   9.5157025e+00
  -2.0000000e-01   9.8787879e-01   9.4920478e+00
  -2.0000000e-01   1.0121212e+00   9.4678053e+00
  -2.0000000e-01   1.0363636e+00   9.4429752e+00
  -2.0000000e-01   1.0606061e+00   9.4175574e+00
  -2.0000000e-01   1.0848485e+00   9.3915519e+00
  -2.0000000e-01   1.1090909e+00   9.3649587e+00
  -2.0000000e-01   1.1333333e+00   9.3377778e+00
  -2.0000000e-01   1.1575758e+00   9.3100092e+00
  -2.0000000e-01   1.1818182e+00   9.2816529e+00
  -2.0000000e-01   1.2060606e+00   9.2527089e+00
  -2.0000000e-01   1.2303030e+00   9.2231772e+00
  -2.0000000e-01   1.2545455e+00   9.1930579e+00
  -2.0000000e-01   1.2787879e+00   9.1623508e+00
  -2.0000000e-01   1.3030303e+00   9.1310560e+00
  -2.0000000e-01   1.3272727e+00   9.0991736e+00
  -2.0000000e-01   1.3515152e+00   9.0667034e+00
  -2.0000000e-01   1.3757576e+00   9.0336455e+00
  -2.0000000e-01   1.4000000e+00   9.0000000e+00
  -2.0000000e-01   1.4242424e+00   8.9657668e+00
  -2.0000000e-01   1.4484848e+00   8.9309458e+00
  -2.0000000e-01   1.4727273e+00   8.8955372e+00
  -2.0000000e-01   1.4969697e+00   8.8595409e+00
  -2.0000000e-01   1.5212121e+00   8.8229568e+00
  -2.0000000e-01   1.5454545e+00   8.7857851e+00
  -2.0000000e-01   1.5696970e+00   8.7480257e+00
  -2.0000000e-01   1.5939394e+00   8.7096786e+00
  -2.0000000e-01   1.6181818e+00   8.6707438e+00
  -2.0000000e-01   1.6424242e+00   8.6312213e+00
  -2.0000000e-01   1.6666667e+00   8.5911111e+00
  -2.0000000e-01   1.6909091e+00   8.5504132e+00
  -2.0000000e-01   1.7151515e+00   8.5091276e+00
  -2.0000000e-01   1.7393939e+00   8.4672544e+00
  -2.0000000e-01   1.7636364e+00   8.4247934e+00
  -2.0000000e-01   1.7878788e+00   8.3817447e+00
  -2.0000000e-01   1.8121212e+00   8.3381084e+00
  -2.0000000e-01   1.8363636e+00   8.2938843e+00
  -2.0000000e-01   1.8606061e+00   8.2490725e+00
  -2.0000000e-01   1.8848485e+00   8.2036731e+00
  -2.0000000e-01   1.9090909e+00   8.1576860e+00
  -2.0000000e-01   1.9333333e+00   8.1111111e+00
  -2.0000000e-01   1.9575758e+00   8.0639486e+00
  -2.0000000e-01   1.9818182e+00   8.0161983e+00
  -2.0000000e-01   2.0060606e+00   7.9678604e+00
  -2.0000000e-01   2.0303030e+00   7.9189348e+00
  -2.0000000e-01   2.0545455e+00   7.8694215e+00
  -2.0000000e-01   2.0787879e+00   7.8193205e+00
  -2.0000000e-01   2.1030303e+00   7.7686318e+00
  -2.0000000e-01   2.1272727e+00   7.7173554e+00
  -2.0000000e-01   2.1515152e+00   7.6654913e+00
  -2.0000000e-01   2.1757576e+00   7.6130395e+00
  -2.0000000e-01   2.2000000e+00   7.5600000e+00
  -1.7575758e-01  -2.0000000e-01   9.9645546e+00
  -1.7575758e-01  -1.7575758e-01   9.9691093e+00
  -1.7575758e-01  -1.5151515e-01   9.9730762e+00
  -1.7575758e-01  -1.2727273e-01   9.9764555e+00
  -1.7575758e-01  -1.0303030e-01   9.9792470e+00
  -1.7575758e-01  -7.8787879e-02   9.9814509e+00
  -1.7575758e-01  -5.4545455e-02   9.9830670e+00
  -1.7575758e-01  -3.0303030e-02   9.9840955e+00
  -1.7575758e-01  -6.0606061e-03   9.9845363e+00
  -1.7575758e-01   1.8181818e-02   9.9843893e+00
  -1.7575758e-01   4.2424242e-02   9.9836547e+00
  -1.7575758e-01   6.6666667e-02   9.9823324e+00
  -1.7575758e-01   9.0909091e-02   9.9804224e+00
  -1.7575758e-01   1.1515152e-01   9.9779247e+00
  -1.7575758e-01   1.3939394e-01   9.9748393e+00
  -1.7575758e-01   1.6363636e-01   9.9711662e+00
  -1.7575758e-01   1.8787879e-01   9.9669054e+00
  -1.7575758e-01   2.1212121e-01   9.9620569e+00
  -1.7575758e-01   2.3636364e-01   9.9566208e+00
  -1.7575758e-01   2.6060606e-01   9.9505969e+00
  -1.7575758e-01   2.8484848e-01   9.9439853e+00
  -1.7575758e-01   3.0909091e-01   9.9367860e+00
  -1.7575758e-01   3.3333333e-01   9.9289991e+00
  -1.7575758e-01   3.5757576e-01   9.9206244e+00
  -1.7575758e-01   3.8181818e-01   9.9116621e+00
  -1.7575758e-01   4.0606061e-01   9.9021120e+00
  -1.7575758e-01   4.3030303e-01   9.8919743e+00
  -1.7575758e-01   4.5454545e-01   9.8812489e+00
  -1.7575758e-01   4.7878788e-01   9.8699357e+00
  -1.7575758e-01   5.0303030e-01   9.8580349e+00
  -1.7575758e-01   5.2727273e-01   9.8455464e+00
  -1.7575758e-01   5.5151515e-01   9.8324702e+00
  -1.7575758e-01   5.7575758e-01   9.8188062e+00
  -1.7575758e-01   6.0000000e-01   9.8045546e+00
  -1.7575758e-01   6.2424242e-01   9.7897153e+00
  -1.7575758e-01   6.4848485e-01   9.7742883e+00
  -1.7575758e-01   6.7272727e-01   9.7582736e+00
  -1.7575758e-01   6.9696970e-01   9.7416713e+00
  -1.7575758e-01   7.2121212e-01   9.7244812e+00
  -1.7575758e-01   7.4545455e-01   9.7067034e+00
  -1.7575758e-01   7.6969697e-01   9.6883379e+00
  -1.7575758e-01   7.9393939e-01   9.6693848e+00
  -1.7575758e-01   8.1818182e-01   9.6498439e+00
  -1.7575758e-01   8.4242424e-01   9.6297153e+00
  -1.7575758e-01   8.6666667e-01   9.6089991e+00
  -1.7575758e-01   8.9090909e-01   9.5876951e+00
  -1.7575758e-01   9.1515152e-01   9.5658035e+00
  -1.7575758e-01   9.3939394e-01   9.5433242e+00
  -1.7575758e-01   9.6363636e-01   9.5202571e+00
  -1.7575758e-01   9.8787879e-01   9.4966024e+00
  -1.7575758e-01   1.0121212e+00   9.4723600e+00
  -1.7575758e-01   1.0363636e+00   9.4475298e+00
  -1.7575758e-01   1.0606061e+00   9.4221120e+00
  -1.7575758e-01   1.0848485e+00   9.3961065e+00
  -1.7575758e-01   1.1090909e+00   9.3695133e+00
  -1.7575758e-01   1.1333333e+00   9.3423324e+00
  -1.7575758e-01   1.1575758e+00   9.3145638e+00
  -1.7575758e-01   1.1818182e+00   9.2862075e+00
  -1.7575758e-01   1.2060606e+00   9.2572635e+00
  -1.7575758e-01   1.2303030e+00   9.2277319e+00
  -1.7575758e-01   1.2545455e+00   9.1976125e+00
  -1.7575758e-01   1.2787879e+00   9.1669054e+00
  -1.7575758e-01   1.3030303e+00   9.1356107e+00
  -1.7575758e-01   1.3272727e+00   9.1037282e+00
  -1.7575758e-01   1.3515152e+00   9.0712580e+00
  -1.7575758e-01   1.3757576e+00   9.0382002e+00
  -1.7575758e-01   1.4000000e+00   9.0045546e+00
  -1.7575758e-01   1.4242424e+00   8.9703214e+00
  -1.7575758e-01   1.4484848e+00   8.9355005e+00
  -1.7575758e-01   1.4727273e+00   8.9000918e+00
  -1.7575758e-01   1.4969697e+00   8.8640955e+00
  -1.7575758e-01   1.5212121e+00   8.8275115e+00
  -1.7575758e-01   1.5454545e+00   8.7903398e+00
  -1.7575758e-01   1.5696970e+00   8.7525803e+00
  -1.7575758e-01   1.5939394e+00   8.7142332e+00
  -1.7575758e-01   1.6181818e+00   8.6752984e+00
  -1.7575758e-01   1.6424242e+00   8.6357759e+00
  -1.7575758e-01   1.6666667e+00   8.5956657e+00
  -1.7575758e-01   1.6909091e+00   8.5549679e+00
  -1.7575758e-01   1.7151515e+00   8.5136823e+00
  -1.7575758e-01   1.7393939e+00   8.4718090e+00
  -1.7575758e-01   1.7636364e+00   8.4293480e+00
  -1.7575758e-01   1.7878788e+00   8.3862994e+00
  -1.7575758e-01   1.8121212e+00   8.3426630e+00
  -1.7575758e-01   1.8363636e+00   8.2984389e+00
  -1.7575758e-01   1.8606061e+00   8.2536272e+00
  -1.7575758e-01   1.8848485e+00   8.2082277e+00
  -1.7575758e-01   1.9090909e+00   8.1622406e+00
  -1.7575758e-01   1.9333333e+00   8.1156657e+00
  -1.7575758e-01   1.9575758e+00   8.0685032e+00
  -1.7575758e-01   1.9818182e+00   8.0207530e+00
  -1.7575758e-01   2.0060606e+00   7.9724151e+00
  -1.7575758e-01   2.0303030e+00   7.9234894e+00
  -1.7575758e-01   2.0545455e+00   7.8739761e+00
  -1.7575758e-01   2.0787879e+00   7.8238751e+00
  -1.7575758e-01   2.1030303e+00   7.7731864e+00
  -1.7575758e-01   2.1272727e+00   7.7219100e+00
  -1.7575758e-01   2.1515152e+00   7.6700459e+00
  -1.7575758e-01   2.1757576e+00   7.6175941e+00
  -1.7575758e-01   2.2000000e+00   7.5645546e+00
  -1.5151515e-01  -2.0000000e-01   9.9685216e+00
  -1.5151515e-01  -1.7575758e-01   9.9730762e+00
  -1.5151515e-01  -1.5151515e-01   9.9770432e+00
  -1.5151515e-01  -1.2727273e-01   9.9804224e+00
  -1.5151515e-01  -1.0303030e-01   9.9832140e+00
  -1.5151515e-01  -7.8787879e-02   9.9854178e+00
  -1.5151515e-01  -5.4545455e-02   9.9870340e+00
  -1.5151515e-01  -3.0303030e-02   9.9880624e+00
  -1.5151515e-01  -6.0606061e-03   9.9885032e+00
  -1.5151515e-01   1.8181818e-02   9.9883563e+00
  -1.5151515e-01   4.2424242e-02   9.9876217e+00
  -1.5151515e-01   6.6666667e-02   9.9862994e+00
  -1.5151515e-01   9.0909091e-02   9.9843893e+00
  -1.5151515e-01   1.1515152e-01   9.9818916e+00
  -1.5151515e-01   1.3939394e-01   9.9788062e+00
  -1.5151515e-01   1.6363636e-01   9.9751331e+00
  -1.5151515e-01   1.8787879e-01   9.9708724e+00
  -1.5151515e-01   2.1212121e-01   9.9660239e+00
  -1.5151515e-01   2.3636364e-01   9.9605877e+00
  -1.5151515e-01   2.6060606e-01   9.9545638e+00
  -1.5151515e-01   2.8484848e-01   9.9479522e+00
  -1.5151515e-01   3.0909091e-01   9.9407530e+00
  -1.5151515e-01   3.3333333e-01   9.9329660e+00
  -1.5151515e-01   3.5757576e-01   9.9245914e+00
  -1.5151515e-01   3.8181818e-01   9.9156290e+00
  -1.5151515e-01   4.0606061e-01   9.9060790e+00
  -1.5151515e-01   4.3030303e-01   9.8959412e+00
  -1.5151515e-01   4.5454545e-01   9.8852158e+00
  -1.5151515e-01   4.7878788e-01   9.8739027e+00
  -1.5151515e-01   5.0303030e-01   9.8620018e+00
  -1.5151515e-01   5.2727273e-01   9.8495133e+00
  -1.5151515e-01   5.5151515e-01   9.8364371e+00
  -1.5151515e-01   5.7575758e-01   9.8227732e+00
  -1.5151515e-01   6.0000000e-01   9.8085216e+00
  -1.5151515e-01   6.2424242e-01   9.7936823e+00
  -1.5151515e-01   6.4848485e-01   9.7782553e+00
  -1.5151515e-01   6.7272727e-01   9.7622406e+00
  -1.5151515e-01   6.9696970e-01   9.7456382e+00
  -1.5151515e-01   7.2121212e-01   9.7284481e+00
  -1.5151515e-01   7.4545455e-01   9.7106703e+00
  -1.5151515e-01   7.6969697e-01   9.6923049e+00
  -1.5151515e-01   7.9393939e-01   9.6733517e+00
  -1.5151515e-01   8.1818182e-01   9.6538108e+00
  -1.5151515e-01   8.4242424e-01   9.6336823e+00
  -1.5151515e-01   8.6666667e-01   9.6129660e+00
  -1.5151515e-01   8.9090909e-01   9.5916621e+00
  -1.5151515e-01   9.1515152e-01   9.5697704e+00
  -1.5151515e-01   9.3939394e-01   9.5472911e+00
  -1.5151515e-01   9.6363636e-01   9.5242241e+00
  -1.5151515e-01   9.8787879e-01   9.5005693e+00
  -1.5151515e-01   1.0121212e+00   9.4763269e+00
  -1.5151515e-01   1.0363636e+00   9.4514968e+00
  -1.5151515e-01   1.0606061e+00   9.4260790e+00
  -1.5151515e-01   1.0848485e+00   9.4000735e+00
  -1.5151515e-01   1.1090909e+00   9.3734803e+00
  -1.5151515e-01   1.1333333e+00   9.3462994e+00
  -1.5151515e-01   1.1575758e+00   9.3185308e+00
  -1.5151515e-01   1.1818182e+00   9.2901745e+00
  -1.5151515e-01   1.2060606e+00   9.2612305e+00
  -1.5151515e-01   1.2303030e+00   9.2316988e+00
  -1.5151515e-01   1.2545455e+00   9.2015794e+00
  -1.5151515e-01   1.2787879e+00   9.1708724e+00
  -1.5151515e-01   1.3030303e+00   9.1395776e+00
  -1.5151515e-01   1.3272727e+00   9.1076951e+00
  -1.5151515e-01   1.3515152e+00   9.0752250e+00
  -1.5151515e-01   1.3757576e+00   9.0421671e+00
  -1.5151515e-01   1.4000000e+00   9.0085216e+00
  -1.5151515e-01   1.4242424e+00   8.9742883e+00
  -1.5151515e-01   1.4484848e+00   8.9394674e+00
  -1.5151515e-01   1.4727273e+00   8.9040588e+00
  -1.5151515e-01   1.4969697e+00   8.8680624e+00
  -1.5151515e-01   1.5212121e+00   8.8314784e+00
  -1.5151515e-01   1.5454545e+00   8.7943067e+00
  -1.5151515e-01   1.5696970e+00   8.7565473e+00
  -1.5151515e-01   1.5939394e+00   8.7182002e+00
  -1.5151515e-01   1.6181818e+00   8.6792654e+00
  -1.5151515e-01   1.6424242e+00   8.6397429e+00
  -1.5151515e-01   1.6666667e+00   8.5996327e+00
  -1.5151515e-01   1.6909091e+00   8.5589348e+00
  -1.5151515e-01   1.7151515e+00   8.5176492e+00
  -1.5151515e-01   1.7393939e+00   8.4757759e+00
  -1.5151515e-01   1.7636364e+00   8.4333150e+00
  -1.5151515e-01   1.7878788e+00   8.3902663e+00
  -1.5151515e-01   1.8121212e+00   8.3466299e+00
  -1.5151515e-01   1.8363636e+00   8.3024059e+00
  -1.5151515e-01   1.8606061e+00   8.2575941e+00
  -1.5151515e-01   1.8848485e+00   8.2121947e+00
  -1.5151515e-01   1.9090909e+00   8.1662075e+00
  -1.5151515e-01   1.9333333e+00   8.1196327e+00
  -1.5151515e-01   1.9575758e+00   8.0724702e+00
  -1.5151515e-01   1.9818182e+00   8.0247199e+00
  -1.5151515e-01   2.0060606e+00   7.9763820e+00
  -1.5151515e-01   2.0303030e+00   7.9274564e+00
  -1.5151515e-01   2.0545455e+00   7.8779431e+00
  -1.5151515e-01   2.0787879e+00   7.8278421e+00
  -1.5151515e-01   2.1030303e+00   7.7771534e+00
  -1.5151515e-01   2.1272727e+00   7.7258770e+00
  -1.5151515e-01   2.1515152e+00   7.6740129e+00
  -1.5151515e-01   2.1757576e+00   7.6215611e+00
  -1.5151515e-01   2.2000000e+00   7.5685216e+00
  -1.2727273e-01  -2.0000000e-01   9.9719008e+00
  -1.2727273e-01  -1.7575758e-01   9.9764555e+00
  -1.2727273e-01  -1.5151515e-01   9.9804224e+00
  -1.2727273e-01  -1.2727273e-01   9.9838017e+00
  -1.2727273e-01  -1.0303030e-01   9.9865932e+00
  -1.2727273e-01  -7.8787879e-02   9.9887971e+00
  -1.2727273e-01  -5.4545455e-02   9.9904132e+00
  -1.2727273e-01  -3.0303030e-02   9.9914417e+00
  -1.2727273e-01  -6.0606061e-03   9.9918825e+00
  -1.2727273e-01   1.8181818e-02   9.9917355e+00
  -1.2727273e-01   4.2424242e-02   9.9910009e+00
  -1.2727273e-01   6.6666667e-02   9.9896786e+00
  -1.2727273e-01   9.0909091e-02   9.9877686e+00
  -1.2727273e-01   1.1515152e-01   9.9852709e+00
  -1.2727273e-01   1.3939394e-01   9.9821855e+00
  -1.2727273e-01   1.6363636e-01   9.9785124e+00
  -1.2727273e-01   1.8787879e-01   9.9742516e+00
  -1.2727273e-01   2.1212121e-01   9.9694031e+00
  -1.2727273e-01   2.3636364e-01   9.9639669e+00
  -1.2727273e-01   2.6060606e-01   9.9579431e+00
  -1.2727273e-01   2.8484848e-01   9.9513315e+00
  -1.2727273e-01   3.0909091e-01   9.9441322e+00
  -1.2727273e-01   3.3333333e-01   9.9363453e+00
  -1.2727273e-01   3.5757576e-01   9.9279706e+00
  -1.2727273e-01   3.8181818e-01   9.9190083e+00
  -1.2727273e-01   4.0606061e-01   9.9094582e+00
  -1.2727273e-01   4.3030303e-01   9.8993205e+00
  -1.2727273e-01   4.5454545e-01   9.8885950e+00
  -1.2727273e-01   4.7878788e-01   9.8772819e+00
  -1.2727273e-01   5.0303030e-01   9.8653811e+00
  -1.2727273e-01   5.2727273e-01   9.8528926e+00
  -1.2727273e-01   5.5151515e-01   9.8398163e+00
  -1.2727273e-01   5.7575758e-01   9.8261524e+00
  -1.2727273e-01   6.0000000e-01   9.8119008e+00
  -1.2727273e-01   6.2424242e-01   9.7970615e+00
  -1.2727273e-01   6.4848485e-01   9.7816345e+00
  -1.2727273e-01   6.7272727e-01   9.7656198e+00
  -1.2727273e-01   6.9696970e-01   9.7490174e+00
  -1.2727273e-01   7.2121212e-01   9.7318274e+00
  -1.2727273e-01   7.4545455e-01   9.7140496e+00
  -1.2727273e-01   7.6969697e-01   9.6956841e+00
  -1.2727273e-01   7.9393939e-01   9.6767309e+00
  -1.2727273e-01   8.1818182e-01   9.6571901e+00
  -1.2727273e-01   8.4242424e-01   9.6370615e+00
  -1.2727273e-01   8.6666667e-01   9.6163453e+00
  -1.2727273e-01   8.9090909e-01   9.5950413e+00
  -1.2727273e-01   9.1515152e-01   9.5731497e+00
  -1.2727273e-01   9.3939394e-01   9.5506703e+00
  -1.2727273e-01   9.6363636e-01   9.5276033e+00
  -1.2727273e-01   9.8787879e-01   9.5039486e+00
  -1.2727273e-01   1.0121212e+00   9.4797062e+00
  -1.2727273e-01   1.0363636e+00   9.4548760e+00
  -1.2727273e-01   1.0606061e+00   9.4294582e+00
  -1.2727273e-01   1.0848485e+00   9.4034527e+00
  -1.2727273e-01   1.1090909e+00   9.3768595e+00
  -1.2727273e-01   1.1333333e+00   9.3496786e+00
  -1.2727273e-01   1.1575758e+00   9.3219100e+00
  -1.2727273e-01   1.1818182e+00   9.2935537e+00
  -1.2727273e-01   1.2060606e+00   9.2646097e+00
  -1.2727273e-01   1.2303030e+00   9.2350781e+00
  -1.2727273e-01   1.2545455e+00   9.2049587e+00
  -1.2727273e-01   1.2787879e+00   9.1742516e+00
  -1.2727273e-01   1.3030303e+00   9.1429568e+00
  -1.2727273e-01   1.3272727e+00   9.1110744e+00
  -1.2727273e-01   1.3515152e+00   9.0786042e+00
  -1.2727273e-01   1.3757576e+00   9.0455464e+00
  -1.2727273e-01   1.4000000e+00   9.0119008e+00
  -1.2727273e-01   1.4242424e+00   8.9776676e+00
  -1.2727273e-01   1.4484848e+00   8.9428466e+00
  -1.2727273e-01   1.4727273e+00   8.9074380e+00
  -1.2727273e-01   1.4969697e+00   8.8714417e+00
  -1.2727273e-01   1.5212121e+00   8.8348577e+00
  -1.2727273e-01   1.5454545e+00   8.7976860e+00
  -1.2727273e-01   1.5696970e+00   8.7599265e+00
  -1.2727273e-01   1.5939394e+00   8.7215794e+00
  -1.2727273e-01   1.6181818e+00   8.6826446e+00
  -1.2727273e-01   1.6424242e+00   8.6431221e+00
  -1.2727273e-01   1.6666667e+00   8.6030119e+00
  -1.2727273e-01   1.6909091e+00   8.5623140e+00
  -1.2727273e-01   1.7151515e+00   8.5210285e+00
  -1.2727273e-01   1.7393939e+00   8.4791552e+00
  -1.2727273e-01   1.7636364e+00   8.4366942e+00
  -1.2727273e-01   1.7878788e+00   8.3936455e+00
  -1.2727273e-01   1.8121212e+00   8.3500092e+00
  -1.2727273e-01   1.8363636e+00   8.3057851e+00
  -1.2727273e-01   1.8606061e+00   8.2609734e+00
  -1.2727273e-01   1.8848485e+00   8.2155739e+00
  -1.2727273e-01   1.9090909e+00   8.1695868e+00
  -1.2727273e-01   1.9333333e+00   8.1230119e+00
  -1.2727273e-01   1.9575758e+00   8.0758494e+00
  -1.2727273e-01   1.9818182e+00   8.0280992e+00
  -1.2727273e-01   2.0060606e+00   7.9797612e+00
  -1.2727273e-01   2.0303030e+00   7.9308356e+00
  -1.2727273e-01   2.0545455e+00   7.8813223e+00
  -1.2727273e-01   2.0787879e+00   7.8312213e+00
  -1.2727273e-01   2.1030303e+00   7.7805326e+00
  -1.2727273e-01   2.1272727e+00   7.7292562e+00
  -1.2727273e-01   2.1515152e+00   7.6773921e+00
  -1.2727273e-01   2.1757576e+00   7.6249403e+00
  -1.2727273e-01   2.2000000e+00   7.5719008e+00
  -1.0303030e-01  -2.0000000e-01   9.9746924e+00
  -1.0303030e-01  -1.7575758e-01   9.9792470e+00
  -1.0303030e-01  -1.5151515e-01   9.9832140e+00
  -1.0303030e-01  -1.2727273e-01   9.9865932e+00
  -1.0303030e-01  -1.0303030e-01   9.9893848e+00
  -1.0303030e-01  -7.8787879e-02   9.9915886e+00
  -1.0303030e-01  -5.4545455e-02   9.9932048e+00
  -1.0303030e-01  -3.0303030e-02   9.9942332e+00
  -1.0303030e-01  -6.0606061e-03   9.9946740e+00
  -1.0303030e-01   1.8181818e-02   9.9945271e+00
  -1.0303030e-01   4.2424242e-02   9.9937925e+00
  -1.0303030e-01   6.6666667e-02   9.9924702e+00
  -1.0303030e-01   9.0909091e-02   9.9905601e+00
  -1.0303030e-01   1.1515152e-01   9.9880624e+00
  -1.0303030e-01   1.3939394e-01   9.9849770e+00
  -1.0303030e-01   1.6363636e-01   9.9813039e+00
  -1.0303030e-01   1.8787879e-01   9.9770432e+00
  -1.0303030e-01   2.1212121e-01   9.9721947e+00
  -1.0303030e-01   2.3636364e-01   9.9667585e+00
  -1.0303030e-01   2.6060606e-01   9.9607346e+00
  -1.0303030e-01   2.8484848e-01   9.9541230e+00
  -1.0303030e-01   3.0909091e-01   9.9469238e+00
  -1.0303030e-01   3.3333333e-01   9.9391368e+00
  -1.0303030e-01   3.5757576e-01   9.9307622e+00
  -1.0303030e-01   3.8181818e-01   9.9217998e+00
  -1.0303030e-01   4.0606061e-01   9.9122498e+00
  -1.0303030e-01   4.3030303e-01   9.9021120e+00
  -1.0303030e-01   4.5454545e-01   9.8913866e+00
  -1.0303030e-01   4.7878788e-01   9.8800735e+00
  -1.0303030e-01   5.0303030e-01   9.8681726e+00
  -1.0303030e-01   5.2727273e-01   9.8556841e+00
  -1.0303030e-01   5.5151515e-01   9.8426079e+00
  -1.0303030e-01   5.7575758e-01   9.8289440e+00
  -1.0303030e-01   6.0000000e-01   9.8146924e+00
  -1.0303030e-01   6.2424242e-01   9.7998531e+00
  -1.0303030e-01   6.4848485e-01   9.7844261e+00
  -1.0303030e-01   6.7272727e-01   9.7684114e+00
  -1.0303030e-01   6.9696970e-01   9.7518090e+00
  -1.0303030e-01   7.2121212e-01   9.7346189e+00
  -1.0303030e-01   7.4545455e-01   9.7168411e+00
  -1.0303030e-01   7.6969697e-01   9.6984757e+00
  -1.0303030e-01   7.9393939e-01   9.6795225e+00
  -1.0303030e-01   8.1818182e-01   9.6599816e+00
  -1.0303030e-01   8.4242424e-01   9.6398531e+00
  -1.0303030e-01   8.6666667e-01   9.6191368e+00
  -1.0303030e-01   8.9090909e-01   9.5978329e+00
  -1.0303030e-01   9.1515152e-01   9.5759412e+00
  -1.0303030e-01   9.3939394e-01   9.5534619e+00
  -1.0303030e-01   9.6363636e-01   9.5303949e+00
  -1.0303030e-01   9.8787879e-01   9.5067401e+00
  -1.0303030e-01   1.0121212e+00   9.4824977e+00
  -1.0303030e-01   1.0363636e+00   9.4576676e+00
  -1.0303030e-01   1.0606061e+00   9.4322498e+00
  -1.0303030e-01   1.0848485e+00   9.4062443e+00
  -1.0303030e-01   1.1090909e+00   9.3796511e+00
  -1.0303030e-01   1.1333333e+00   9.3524702e+00
  -1.0303030e-01   1.1575758e+00   9.3247016e+00
  -1.0303030e-01   1.1818182e+00   9.2963453e+00
  -1.0303030e-01   1.2060606e+00   9.2674013e+00
  -1.0303030e-01   1.2303030e+00   9.2378696e+00
  -1.0303030e-01   1.2545455e+00   9.2077502e+00
  -1.0303030e-01   1.2787879e+00   9.1770432e+00
  -1.0303030e-01   1.3030303e+00   9.1457484e+00
  -1.0303030e-01   1.3272727e+00   9.1138659e+00
  -1.0303030e-01   1.3515152e+00   9.0813958e+00
  -1.0303030e-01   1.3757576e+00   9.0483379e+00
  -1.0303030e-01   1.4000000e+00   9.0146924e+00
  -1.0303030e-01   1.4242424e+00   8.9804591e+00
  -1.0303030e-01   1.4484848e+00   8.9456382e+00
  -1.0303030e-01   1.4727273e+00   8.9102296e+00
  -1.0303030e-01   1.4969697e+00   8.8742332e+00
  -1.0303030e-01   1.5212121e+00   8.8376492e+00
  -1.0303030e-01   1.5454545e+00   8.8004775e+00
  -1.0303030e-01   1.5696970e+00   8.7627181e+00
  -1.0303030e-01   1.5939394e+00   8.7243710e+00
  -1.0303030e-01   1.6181818e+00   8.6854362e+00
  -1.0303030e-01   1.6424242e+00   8.6459137e+00
  -1.0303030e-01   1.6666667e+00   8.6058035e+00
  -1.0303030e-01   1.6909091e+00   8.5651056e+00
  -1.0303030e-01   1.7151515e+00   8.5238200e+00
  -1.0303030e-01   1.7393939e+00   8.4819467e+00
  -1.0303030e-01   1.7636364e+00   8.4394858e+00
  -1.0303030e-01   1.7878788e+00   8.3964371e+00
  -1.0303030e-01   1.8121212e+00   8.3528007e+00
  -1.0303030e-01   1.8363636e+00   8.3085767e+00
  -1.0303030e-01   1.8606061e+00   8.2637649e+00
  -1.0303030e-01   1.8848485e+00   8.2183655e+00
  -1.0303030e-01   1.9090909e+00   8.1723783e+00
  -1.0303030e-01   1.9333333e+00   8.1258035e+00
  -1.0303030e-01   1.9575758e+00   8.0786410e+00
  -1.0303030e-01   1.9818182e+00   8.0308907e+00
  -1.0303030e-01   2.0060606e+00   7.9825528e+00
  -1.0303030e-01   2.0303030e+00   7.9336272e+00
  -1.0303030e-01   2.0545455e+00   7.8841139e+00
  -1.0303030e-01   2.0787879e+00   7.8340129e+00
  -1.0303030e-01   2.1030303e+00   7.7833242e+00
  -1.0303030e-01   2.1272727e+00   7.7320478e+00
  -1.0303030e-01   2.1515152e+00   7.6801837e+00
  -1.0303030e-01   2.1757576e+00   7.6277319e+00
  -1.0303030e-01   2.2000000e+00   7.5746924e+00
  -7.8787879e-02  -2.0000000e-01   9.9768962e+00
  -7.8787879e-02  -1.7575758e-01   9.9814509e+00
  -7.8787879e-02  -1.5151515e-01   9.9854178e+00
  -7.8787879e-02  -1.2727273e-01   9.9887971e+00
  -7.8787879e-02  -1.0303030e-01   9.9915886e+00
  -7.8787879e-02  -7.8787879e-02   9.9937925e+00
  -7.8787879e-02  -5.4545455e-02   9.9954086e+00
  -7.8787879e-02  -3.0303030e-02   9.9964371e+00
  -7.8787879e-02  -6.0606061e-03   9.9968779e+00
  -7.8787879e-02   1.8181818e-02   9.9967309e+00
  -7.8787879e-02   4.2424242e-02   9.9959963e+00
  -7.8787879e-02   6.6666667e-02   9.9946740e+00
  -7.8787879e-02   9.0909091e-02   9.9927640e+00
  -7.8787879e-02   1.1515152e-01   9.9902663e+00
  -7.8787879e-02   1.3939394e-01   9.9871809e+00
  -7.8787879e-02   1.6363636e-01   9.9835078e+00
  -7.8787879e-02   1.8787879e-01   9.9792470e+00
  -7.8787879e-02   2.1212121e-01   9.9743985e+00
  -7.8787879e-02   2.3636364e-01   9.9689624e+00
  -7.8787879e-02   2.6060606e-01   9.9629385e+00
  -7.8787879e-02   2.8484848e-01   9.9563269e+00
  -7.8787879e-02   3.0909091e-01   9.9491276e+00
  -7.8787879e-02   3.3333333e-01   9.9413407e+00
  -7.8787879e-02   3.5757576e-01   9.9329660e+00
  -7.8787879e-02   3.8181818e-01   9.9240037e+00
  -7.8787879e-02   4.0606061e-01   9.9144536e+00
  -7.8787879e-02   4.3030303e-01   9.9043159e+00
  -7.8787879e-02   4.5454545e-01   9.8935904e+00
  -7.8787879e-02   4.7878788e-01   9.8822773e+00
  -7.8787879e-02   5.0303030e-01   9.8703765e+00
  -7.8787879e-02   5.2727273e-01   9.8578880e+00
  -7.8787879e-02   5.5151515e-01   9.8448118e+00
  -7.8787879e-02   5.7575758e-01   9.8311478e+00
  -7.8787879e-02   6.0000000e-01   9.8168962e+00
  -7.8787879e-02   6.2424242e-01   9.8020569e+00
  -7.8787879e-02   6.4848485e-01   9.7866299e+00
  -7.8787879e-02   6.7272727e-01   9.7706152e+00
  -7.8787879e-02   6.9696970e-01   9.7540129e+00
  -7.8787879e-02   7.2121212e-01   9.7368228e+00
  -7.8787879e-02   7.4545455e-01   9.7190450e+00
  -7.8787879e-02   7.6969697e-01   9.7006795e+00
  -7.8787879e-02   7.9393939e-01   9.6817264e+00
  -7.8787879e-02   8.1818182e-01   9.6621855e+00
  -7.8787879e-02   8.4242424e-01   9.6420569e+00
  -7.8787879e-02   8.6666667e-01   9.6213407e+00
  -7.8787879e-02   8.9090909e-01   9.6000367e+00
  -7.8787879e-02   9.1515152e-01   9.5781451e+00
  -7.8787879e-02   9.3939394e-01   9.5556657e+00
  -7.8787879e-02   9.6363636e-01   9.5325987e+00
  -7.8787879e-02   9.8787879e-01   9.5089440e+00
  -7.8787879e-02   1.0121212e+00   9.4847016e+00
  -7.8787879e-02   1.0363636e+00   9.4598714e+00
  -7.8787879e-02   1.0606061e+00   9.4344536e+00
  -7.8787879e-02   1.0848485e+00   9.4084481e+00
  -7.8787879e-02   1.1090909e+00   9.3818549e+00
  -7.8787879e-02   1.1333333e+00   9.3546740e+00
  -7.8787879e-02   1.1575758e+00   9.3269054e+00
  -7.8787879e-02   1.1818182e+00   9.2985491e+00
  -7.8787879e-02   1.2060606e+00   9.2696051e+00
  -7.8787879e-02   1.2303030e+00   9.2400735e+00
  -7.8787879e-02   1.2545455e+00   9.2099541e+00
  -7.8787879e-02   1.2787879e+00   9.1792470e+00
  -7.8787879e-02   1.3030303e+00   9.1479522e+00
  -7.8787879e-02   1.3272727e+00   9.1160698e+00
  -7.8787879e-02   1.3515152e+00   9.0835996e+00
  -7.8787879e-02   1.3757576e+00   9.0505418e+00
  -7.8787879e-02   1.4000000e+00   9.0168962e+00
  -7.8787879e-02   1.4242424e+00   8.9826630e+00
  -7.8787879e-02   1.4484848e+00   8.9478421e+00
  -7.8787879e-02   1.4727273e+00   8.9124334e+00
  -7.8787879e-02   1.4969697e+00   8.8764371e+00
  -7.8787879e-02   1.5212121e+00   8.8398531e+00
  -7.8787879e-02   1.5454545e+00   8.8026814e+00
  -7.8787879e-02   1.5696970e+00   8.7649219e+00
  -7.8787879e-02   1.5939394e+00   8.7265748e+00
  -7.8787879e-02   1.6181818e+00   8.6876400e+00
  -7.8787879e-02   1.6424242e+00   8.6481175e+00
  -7.8787879e-02   1.6666667e+00   8.6080073e+00
  -7.8787879e-02   1.6909091e+00   8.5673095e+00
  -7.8787879e-02   1.7151515e+00   8.5260239e+00
  -7.8787879e-02   1.7393939e+00   8.4841506e+00
  -7.8787879e-02   1.7636364e+00   8.4416896e+00
  -7.8787879e-02   1.7878788e+00   8.3986410e+00
  -7.8787879e-02   1.8121212e+00   8.3550046e+00
  -7.8787879e-02   1.8363636e+00   8.3107805e+00
  -7.8787879e-02   1.8606061e+00   8.2659688e+00
  -7.8787879e-02   1.8848485e+00   8.2205693e+00
  -7.8787879e-02   1.9090909e+00   8.1745822e+00
  -7.8787879e-02   1.9333333e+00   8.1280073e+00
  -7.8787879e-02   1.9575758e+00   8.0808448e+00
  -7.8787879e-02   1.9818182e+00   8.0330946e+00
  -7.8787879e-02   2.0060606e+00   7.9847567e+00
  -7.8787879e-02   2.0303030e+00   7.9358310e+00
  -7.8787879e-02   2.0545455e+00   7.8863177e+00
  -7.8787879e-02   2.0787879e+00   7.8362167e+00
  -7.8787879e-02   2.1030303e+00   7.7855280e+00
  -7.8787879e-02   2.1272727e+00   7.7342516e+00
  -7.8787879e-02   2.1515152e+00   7.6823875e+00
  -7.8787879e-02   2.1757576e+00   7.6299357e+00
  -7.8787879e-02   2.2000000e+00   7.5768962e+00
  -5.4545455e-02  -2.0000000e-01   9.9785124e+00
  -5.4545455e-02  -1.7575758e-01   9.9830670e+00
  -5.4545455e-02  -1.5151515e-01   9.9870340e+00
  -5.4545455e-02  -1.2727273e-01   9.9904132e+00
  -5.4545455e-02  -1.0303030e-01   9.9932048e+00
  -5.4545455e-02  -7.8787879e-02   9.9954086e+00
  -5.4545455e-02  -5.4545455e-02   9.9970248e+00
  -5.4545455e-02  -3.0303030e-02   9.9980533e+00
  -5.4545455e-02  -6.0606061e-03   9.9984940e+00
  -5.4545455e-02   1.8181818e-02   9.9983471e+00
  -5.4545455e-02   4.2424242e-02   9.9976125e+00
  -5.4545455e-02   6.6666667e-02   9.9962902e+00
  -5.4545455e-02   9.0909091e-02   9.9943802e+00
  -5.4545455e-02   1.1515152e-01   9.9918825e+00
  -5.4545455e-02   1.3939394e-01   9.9887971e+00
  -5.4545455e-02   1.6363636e-01   9.9851240e+00
  -5.4545455e-02   1.8787879e-01   9.9808632e+00
  -5.4545455e-02   2.1212121e-01   9.9760147e+00
  -5.4545455e-02   2.3636364e-01   9.9705785e+00
  -5.4545455e-02   2.6060606e-01   9.9645546e+00
  -5.4545455e-02   2.8484848e-01   9.9579431e+00
  -5.4545455e-02   3.0909091e-01   9.9507438e+00
  -5.4545455e-02   3.3333333e-01   9.9429568e+00
  -5.4545455e-02   3.5757576e-01   9.9345822e+00
  -5.4545455e-02   3.8181818e-01   9.9256198e+00
  -5.4545455e-02   4.0606061e-01   9.9160698e+00
  -5.4545455e-02   4.3030303e-01   9.9059320e+00
  -5.4545455e-02   4.5454545e-01   9.8952066e+00
  -5.4545455e-02   4.7878788e-01   9.8838935e+00
  -5.4545455e-02   5.0303030e-01   9.8719927e+00
  -5.4545455e-02   5.2727273e-01   9.8595041e+00
  -5.4545455e-02   5.5151515e-01   9.8464279e+00
  -5.4545455e-02   5.7575758e-01   9.8327640e+00
  -5.4545455e-02   6.0000000e-01   9.8185124e+00
  -5.4545455e-02   6.2424242e-01   9.8036731e+00
  -5.4545455e-02   6.4848485e-01   9.7882461e+00
  -5.4545455e-02   6.7272727e-01   9.7722314e+00
  -5.4545455e-02   6.9696970e-01   9.7556290e+00
  -5.4545455e-02   7.2121212e-01   9.7384389e+00
  -5.4545455e-02   7.4545455e-01   9.7206612e+00
  -5.4545455e-02   7.6969697e-01   9.7022957e+00
  -5.4545455e-02   7.9393939e-01   9.6833425e+00
  -5.4545455e-02   8.1818182e-01   9.6638017e+00
  -5.4545455e-02   8.4242424e-01   9.6436731e+00
  -5.4545455e-02   8.6666667e-01   9.6229568e+00
  -5.4545455e-02   8.9090909e-01   9.6016529e+00
  -5.4545455e-02   9.1515152e-01   9.5797612e+00
  -5.4545455e-02   9.3939394e-01   9.5572819e+00
  -5.4545455e-02   9.6363636e-01   9.5342149e+00
  -5.4545455e-02   9.8787879e-01   9.5105601e+00
  -5.4545455e-02   1.0121212e+00   9.4863177e+00
  -5.4545455e-02   1.0363636e+00   9.4614876e+00
  -5.4545455e-02   1.0606061e+00   9.4360698e+00
  -5.4545455e-02   1.0848485e+00   9.4100643e+00
  -5.4545455e-02   1.1090909e+00   9.3834711e+00
  -5.4545455e-02   1.1333333e+00   9.3562902e+00
  -5.4545455e-02   1.1575758e+00   9.3285216e+00
  -5.4545455e-02   1.1818182e+00   9.3001653e+00
  -5.4545455e-02   1.2060606e+00   9.2712213e+00
  -5.4545455e-02   1.2303030e+00   9.2416896e+00
  -5.4545455e-02   1.2545455e+00   9.2115702e+00
  -5.4545455e-02   1.2787879e+00   9.1808632e+00
  -5.4545455e-02   1.3030303e+00   9.1495684e+00
  -5.4545455e-02   1.3272727e+00   9.1176860e+00
  -5.4545455e-02   1.3515152e+00   9.0852158e+00
  -5.4545455e-02   1.3757576e+00   9.0521579e+00
  -5.4545455e-02   1.4000000e+00   9.0185124e+00
  -5.4545455e-02   1.4242424e+00   8.9842792e+00
  -5.4545455e-02   1.4484848e+00   8.9494582e+00
  -5.4545455e-02   1.4727273e+00   8.9140496e+00
  -5.4545455e-02   1.4969697e+00   8.8780533e+00
  -5.4545455e-02   1.5212121e+00   8.8414692e+00
  -5.4545455e-02   1.5454545e+00   8.8042975e+00
  -5.4545455e-02   1.5696970e+00   8.7665381e+00
  -5.4545455e-02   1.5939394e+00   8.7281910e+00
  -5.4545455e-02   1.6181818e+00   8.6892562e+00
  -5.4545455e-02   1.6424242e+00   8.6497337e+00
  -5.4545455e-02   1.6666667e+00   8.6096235e+00
  -5.4545455e-02   1.6909091e+00   8.5689256e+00
  -5.4545455e-02   1.7151515e+00   8.5276400e+00
  -5.4545455e-02   1.7393939e+00   8.4857668e+00
  -5.4545455e-02   1.7636364e+00   8.4433058e+00
  -5.4545455e-02   1.7878788e+00   8.4002571e+00
  -5.4545455e-02   1.8121212e+00   8.3566208e+00
  -5.4545455e-02   1.8363636e+00   8.3123967e+00
  -5.4545455e-02   1.8606061e+00   8.2675849e+00
  -5.4545455e-02   1.8848485e+00   8.2221855e+00
  -5.4545455e-02   1.9090909e+00   8.1761983e+00
  -5.4545455e-02   1.9333333e+00   8.1296235e+00
  -5.4545455e-02   1.9575758e+00   8.0824610e+00
  -5.4545455e-02   1.9818182e+00   8.0347107e+00
  -5.4545455e-02   2.0060606e+00   7.9863728e+00
  -5.4545455e-02   2.0303030e+00   7.9374472e+00
  -5.4545455e-02   2.0545455e+00   7.8879339e+00
  -5.4545455e-02   2.0787879e+00   7.8378329e+00
  -5.4545455e-02   2.1030303e+00   7.7871442e+00
  -5.4545455e-02   2.1272727e+00   7.7358678e+00
  -5.4545455e-02   2.1515152e+00   7.6840037e+00
  -5.4545455e-02   2.1757576e+00   7.6315519e+00
  -5.4545455e-02   2.2000000e+00   7.5785124e+00
  -3.0303030e-02  -2.0000000e-01   9.9795409e+00
  -3.0303030e-02  -1.7575758e-01   9.9840955e+00
  -3.0303030e-02  -1.5151515e-01   9.9880624e+00
  -3.0303030e-02  -1.2727273e-01   9.9914417e+00
  -3.0303030e-02  -1.0303030e-01   9.9942332e+00
  -3.0303030e-02  -7.8787879e-02   9.9964371e+00
  -3.0303030e-02  -5.4545455e-02   9.9980533e+00
  -3.0303030e-02  -3.0303030e-02   9.9990817e+00
  -3.0303030e-02  -6.0606061e-03   9.9995225e+00
  -3.0303030e-02   1.8181818e-02   9.9993756e+00
  -3.0303030e-02   4.2424242e-02   9.9986410e+00
  -3.0303030e-02   6.6666667e-02   9.9973186e+00
  -3.0303030e-02   9.0909091e-02   9.9954086e+00
  -3.0303030e-02   1.1515152e-01   9.9929109e+00
  -3.0303030e-02   1.3939394e-01   9.9898255e+00
  -3.0303030e-02   1.6363636e-01   9.9861524e+00
  -3.0303030e-02   1.8787879e-01   9.9818916e+00
  -3.0303030e-02   2.1212121e-01   9.9770432e+00
  -3.0303030e-02   2.3636364e-01   9.9716070e+00
  -3.0303030e-02   2.6060606e-01   9.9655831e+00
  -3.0303030e-02   2.8484848e-01   9.9589715e+00
  -3.0303030e-02   3.0909091e-01   9.9517723e+00
  -3.0303030e-02   3.3333333e-01   9.9439853e+00
  -3.0303030e-02   3.5757576e-01   9.9356107e+00
  -3.0303030e-02   3.8181818e-01   9.9266483e+00
  -3.0303030e-02   4.0606061e-01   9.9170983e+00
  -3.0303030e-02   4.3030303e-01   9.9069605e+00
  -3.0303030e-02   4.5454545e-01   9.8962351e+00
  -3.0303030e-02   4.7878788e-01   9.8849219e+00
  -3.0303030e-02   5.0303030e-01   9.8730211e+00
  -3.0303030e-02   5.2727273e-01   9.8605326e+00
  -3.0303030e-02   5.5151515e-01   9.8474564e+00
  -3.0303030e-02   5.7575758e-01   9.8337925e+00
  -3.0303030e-02   6.0000000e-01   9.8195409e+00
  -3.0303030e-02   6.2424242e-01   9.8047016e+00
  -3.0303030e-02   6.4848485e-01   9.7892746e+00
  -3.0303030e-02   6.7272727e-01   9.7732599e+00
  -3.0303030e-02   6.9696970e-01   9.7566575e+00
  -3.0303030e-02   7.2121212e-01   9.7394674e+00
  -3.0303030e-02   7.4545455e-01   9.7216896e+00
  -3.0303030e-02   7.6969697e-01   9.7033242e+00
  -3.0303030e-02   7.9393939e-01   9.6843710e+00
  -3.0303030e-02   8.1818182e-01   9.6648301e+00
  -3.0303030e-02   8.4242424e-01   9.6447016e+00
  -3.0303030e-02   8.6666667e-01   9.6239853e+00
  -3.0303030e-02   8.9090909e-01   9.6026814e+00
  -3.0303030e-02   9.1515152e-01   9.5807897e+00
  -3.0303030e-02   9.3939394e-01   9.5583104e+00
  -3.0303030e-02   9.6363636e-01   9.5352433e+00
  -3.0303030e-02   9.8787879e-01   9.5115886e+00
  -3.0303030e-02   1.0121212e+00   9.4873462e+00
  -3.0303030e-02   1.0363636e+00   9.4625161e+00
  -3.0303030e-02   1.0606061e+00   9.4370983e+00
  -3.0303030e-02   1.0848485e+00   9.4110927e+00
  -3.0303030e-02   1.1090909e+00   9.3844995e+00
  -3.0303030e-02   1.1333333e+00   9.3573186e+00
  -3.0303030e-02   1.1575758e+00   9.3295500e+00
  -3.0303030e-02   1.1818182e+00   9.3011938e+00
  -3.0303030e-02   1.2060606e+00   9.2722498e+00
  -3.0303030e-02   1.2303030e+00   9.2427181e+00
  -3.0303030e-02   1.2545455e+00   9.2125987e+00
  -3.0303030e-02   1.2787879e+00   9.1818916e+00
  -3.0303030e-02   1.3030303e+00   9.1505969e+00
  -3.0303030e-02   1.3272727e+00   9.1187144e+00
  -3.0303030e-02   1.3515152e+00   9.0862443e+00
  -3.0303030e-02   1.3757576e+00   9.0531864e+00
  -3.0303030e-02   1.4000000e+00   9.0195409e+00
  -3.0303030e-02   1.4242424e+00   8.9853076e+00
  -3.0303030e-02   1.4484848e+00   8.9504867e+00
  -3.0303030e-02   1.4727273e+00   8.9150781e+00
  -3.0303030e-02   1.4969697e+00   8.8790817e+00
  -3.0303030e-02   1.5212121e+00   8.8424977e+00
  -3.0303030e-02   1.5454545e+00   8.8053260e+00
  -3.0303030e-02   1.5696970e+00   8.7675666e+00
  -3.0303030e-02   1.5939394e+00   8.7292195e+00
  -3.0303030e-02   1.6181818e+00   8.6902847e+00
  -3.0303030e-02   1.6424242e+00   8.6507622e+00
  -3.0303030e-02   1.6666667e+00   8.6106520e+00
  -3.0303030e-02   1.6909091e+00   8.5699541e+00
  -3.0303030e-02   1.7151515e+00   8.5286685e+00
  -3.0303030e-02   1.7393939e+00   8.4867952e+00
  -3.0303030e-02   1.7636364e+00   8.4443343e+00
  -3.0303030e-02   1.7878788e+00   8.4012856e+00
  -3.0303030e-02   1.8121212e+00   8.3576492e+00
  -3.0303030e-02   1.8363636e+00   8.3134252e+00
  -3.0303030e-02   1.8606061e+00   8.2686134e+00
  -3.0303030e-02   1.8848485e+00   8.2232140e+00
  -3.0303030e-02   1.9090909e+00   8.1772268e+00
  -3.0303030e-02   1.9333333e+00   8.1306520e+00
  -3.0303030e-02   1.9575758e+00   8.0834894e+00
  -3.0303030e-02   1.9818182e+00   8.0357392e+00
  -3.0303030e-02   2.0060606e+00   7.9874013e+00
  -3.0303030e-02   2.0303030e+00   7.9384757e+00
  -3.0303030e-02   2.0545455e+00   7.8889624e+00
  -3.0303030e-02   2.0787879e+00   7.8388613e+00
  -3.0303030e-02   2.1030303e+00   7.7881726e+00
  -3.0303030e-02   2.1272727e+00   7.7368962e+00
  -3.0303030e-02   2.1515152e+00   7.6850321e+00
  -3.0303030e-02   2.1757576e+00   7.6325803e+00
  -3.0303030e-02   2.2000000e+00   7.5795409e+00
  -6.0606061e-03  -2.0000000e-01   9.9799816e+00
  -6.0606061e-03  -1.7575758e-01   9.9845363e+00
  -6.0606061e-03  -1.5151515e-01   9.9885032e+00
  -6.0606061e-03  -1.2727273e-01   9.9918825e+00
  -6.0606061e-03  -1.0303030e-01   9.9946740e+00
  -6.0606061e-03  -7.8787879e-02   9.9968779e+00
  -6.0606061e-03  -5.4545455e-02   9.9984940e+00
  -6.0606061e-03  -3.0303030e-02   9.9995225e+00
  -6.0606061e-03  -6.0606061e-03   9.9999633e+00
  -6.0606061e-03   1.8181818e-02   9.9998163e+00
  -6.0606061e-03   4.2424242e-02   9.9990817e+00
  -6.0606061e-03   6.6666667e-02   9.9977594e+00
  -6.0606061e-03   9.0909091e-02   9.9958494e+00
  -6.0606061e-03   1.1515152e-01   9.9933517e+00
  -6.0606061e-03   1.3939394e-01   9.9902663e+00
  -6.0606061e-03   1.6363636e-01   9.9865932e+00
  -6.0606061e-03   1.8787879e-01   9.9823324e+00
  -6.0606061e-03   2.1212121e-01   9.9774839e+00
  -6.0606061e-03   2.3636364e-01   9.9720478e+00
  -6.0606061e-03   2.6060606e-01   9.9660239e+00
  -6.0606061e-03   2.8484848e-01   9.9594123e+00
  -6.0606061e-03   3.0909091e-01   9.9522130e+00
  -6.0606061e-03   3.3333333e-01   9.9444261e+00
  -6.0606061e-03   3.5757576e-01   9.9360514e+00
  -6.0606061e-03   3.8181818e-01   9.9270891e+00
  -6.0606061e-03   4.0606061e-01   9.9175390e+00
  -6.0606061e-03   4.3030303e-01   9.9074013e+00
  -6.0606061e-03   4.5454545e-01   9.8966758e+00
  -6.0606061e-03   4.7878788e-01   9.8853627e+00
  -6.0606061e-03   5.0303030e-01   9.8734619e+00
  -6.0606061e-03   5.2727273e-01   9.8609734e+00
  -6.0606061e-03   5.5151515e-01   9.8478972e+00
  -6.0606061e-03   5.7575758e-01   9.8342332e+00
  -6.0606061e-03   6.0000000e-01   9.8199816e+00
  -6.0606061e-03   6.2424242e-01   9.8051423e+00
  -6.0606061e-03   6.4848485e-01   9.7897153e+00
  -6.0606061e-03   6.7272727e-01   9.7737006e+00
  -6.0606061e-03   6.9696970e-01   9.7570983e+00
  -6.0606061e-03   7.2121212e-01   9.7399082e+00
  -6.0606061e-03   7.4545455e-01   9.7221304e+00
  -6.0606061e-03   7.6969697e-01   9.7037649e+00
  -6.0606061e-03   7.9393939e-01   9.6848118e+00
  -6.0606061e-03   8.1818182e-01   9.6652709e+00
  -6.0606061e-03   8.4242424e-01   9.6451423e+00
  -6.0606061e-03   8.6666667e-01   9.6244261e+00
  -6.0606061e-03   8.9090909e-01   9.6031221e+00
  -6.0606061e-03   9.1515152e-01   9.5812305e+00
  -6.0606061e-03   9.3939394e-01   9.5587511e+00
  -6.0606061e-03   9.6363636e-01   9.5356841e+00
  -6.0606061e-03   9.8787879e-01   9.5120294e+00
  -6.0606061e-03   1.0121212e+00   9.4877870e+00
  -6.0606061e-03   1.0363636e+00   9.4629568e+00
  -6.0606061e-03   1.0606061e+00   9.4375390e+00
  -6.0606061e-03   1.0848485e+00   9.4115335e+00
  -6.0606061e-03   1.1090909e+00   9.3849403e+00
  -6.0606061e-03   1.1333333e+00   9.3577594e+00
  -6.0606061e-03   1.1575758e+00   9.3299908e+00
  -6.0606061e-03   1.1818182e+00   9.3016345e+00
  -6.0606061e-03   1.2060606e+00   9.2726905e+00
  -6.0606061e-03   1.2303030e+00   9.2431589e+00
  -6.0606061e-03   1.2545455e+00   9.2130395e+00
  -6.0606061e-03   1.2787879e+00   9.1823324e+00
  -6.0606061e-03   1.3030303e+00   9.1510376e+00
  -6.0606061e-03   1.3272727e+00   9.1191552e+00
  -6.0606061e-03   1.3515152e+00   9.0866850e+00
  -6.0606061e-03   1.3757576e+00   9.0536272e+00
  -6.0606061e-03   1.4000000e+00   9.0199816e+00
  -6.0606061e-03   1.4242424e+00   8.9857484e+00
  -6.0606061e-03   1.4484848e+00   8.9509275e+00
  -6.0606061e-03   1.4727273e+00   8.9155188e+00
  -6.0606061e-03   1.4969697e+00   8.8795225e+00
  -6.0606061e-03   1.5212121e+00   8.8429385e+00
  -6.0606061e-03   1.5454545e+00   8.8057668e+00
  -6.0606061e-03   1.5696970e+00   8.7680073e+00
  -6.0606061e-03   1.5939394e+00   8.7296602e+00
  -6.0606061e-03   1.6181818e+00   8.6907254e+00
  -6.0606061e-03   1.6424242e+00   8.6512029e+00
  -6.0606061e-03   1.6666667e+00   8.6110927e+00
  -6.0606061e-03   1.6909091e+00   8.5703949e+00
  -6.0606061e-03   1.7151515e+00   8.5291093e+00
  -6.0606061e-03   1.7393939e+00   8.4872360e+00
  -6.0606061e-03   1.7636364e+00   8.4447750e+00
  -6.0606061e-03   1.7878788e+00   8.4017264e+00
  -6.0606061e-03   1.8121212e+00   8.3580900e+00
  -6.0606061e-03   1.8363636e+00   8.3138659e+00
  -6.0606061e-03   1.8606061e+00   8.2690542e+00
  -6.0606061e-03   1.8848485e+00   8.2236547e+00
  -6.0606061e-03   1.9090909e+00   8.1776676e+00
  -6.0606061e-03   1.9333333e+00   8.1310927e+00
  -6.0606061e-03   1.9575758e+00   8.0839302e+00
  -6.0606061e-03   1.9818182e+00   8.0361800e+00
  -6.0606061e-03   2.0060606e+00   7.9878421e+00
  -6.0606061e-03   2.0303030e+00   7.9389164e+00
  -6.0606061e-03   2.0545455e+00   7.8894031e+00
  -6.0606061e-03   2.0787879e+00   7.8393021e+00
  -6.0606061e-03   2.1030303e+00   7.7886134e+00
  -6.0606061e-03   2.1272727e+00   7.7373370e+00
  -6.0606061e-03   2.1515152e+00   7.6854729e+00
  -6.0606061e-03   2.1757576e+00   7.6330211e+00
  -6.0606061e-03   2.2000000e+00   7.5799816e+00
   1.8181818e-02  -2.0000000e-01   9.9798347e+00
   1.8181818e-02  -1.7575758e-01   9.9843893e+00
   1.8181818e-02  -1.5151515e-01   9.9883563e+00
   1.8181818e-02  -1.2727273e-01   9.9917355e+00
   1.8181818e-02  -1.0303030e-01   9.9945271e+00
   1.8181818e-02  -7.8787879e-02   9.9967309e+00
   1.8181818e-02  -5.4545455e-02   9.9983471e+00
   1.8181818e-02  -3.0303030e-02   9.9993756e+00
   1.8181818e-02  -6.0606061e-03   9.9998163e+00
   1.8181818e-02   1.8181818e-02   9.9996694e+00
   1.8181818e-02   4.2424242e-02   9.9989348e+00
   1.8181818e-02   6.6666667e-02   9.9976125e+00
   1.8181818e-02   9.0909091e-02   9.9957025e+00
   1.8181818e-02   1.1515152e-01   9.9932048e+00
   1.8181818e-02   1.3939394e-01   9.9901194e+00
   1.8181818e-02   1.6363636e-01   9.9864463e+00
   1.8181818e-02   1.8787879e-01   9.9821855e+00
   1.8181818e-02   2.1212121e-01   9.9773370e+00
   1.8181818e-02   2.3636364e-01   9.9719008e+00
   1.8181818e-02   2.6060606e-01   9.9658770e+00
   1.8181818e-02   2.8484848e-01   9.9592654e+00
   1.8181818e-02   3.0909091e-01   9.9520661e+00
   1.8181818e-02   3.3333333e-01   9.9442792e+00
   1.8181818e-02   3.5757576e-01   9.9359045e+00
   1.8181818e-02   3.8181818e-01   9.9269421e+00
   1.8181818e-02   4.0606061e-01   9.9173921e+00
   1.8181818e-02   4.3030303e-01   9.9072544e+00
   1.8181818e-02   4.5454545e-01   9.8965289e+00
   1.8181818e-02   4.7878788e-01   9.8852158e+00
   1.8181818e-02   5.0303030e-01   9.8733150e+00
   1.8181818e-02   5.2727273e-01   9.8608264e+00
   1.8181818e-02   5.5151515e-01   9.8477502e+00
   1.8181818e-02   5.7575758e-01   9.8340863e+00
   1.8181818e-02   6.0000000e-01   9.8198347e+00
   1.8181818e-02   6.2424242e-01   9.8049954e+00
   1.8181818e-02   6.4848485e-01   9.7895684e+00
   1.8181818e-02   6.7272727e-01   9.7735537e+00
   1.8181818e-02   6.9696970e-01   9.7569513e+00
   1.8181818e-02   7.2121212e-01   9.7397612e+00
   1.8181818e-02   7.4545455e-01   9.7219835e+00
   1.8181818e-02   7.6969697e-01   9.7036180e+00
   1.8181818e-02   7.9393939e-01   9.6846648e+00
   1.8181818e-02   8.1818182e-01   9.6651240e+00
   1.8181818e-02   8.4242424e-01   9.6449954e+00
   1.8181818e-02   8.6666667e-01   9.6242792e+00
   1.8181818e-02   8.9090909e-01   9.6029752e+00
   1.8181818e-02   9.1515152e-01   9.5810836e+00
   1.8181818e-02   9.3939394e-01   9.5586042e+00
   1.8181818e-02   9.6363636e-01   9.5355372e+00
   1.8181818e-02   9.8787879e-01   9.5118825e+00
   1.8181818e-02   1.0121212e+00   9.4876400e+00
   1.8181818e-02   1.0363636e+00   9.4628099e+00
   1.8181818e-02   1.0606061e+00   9.4373921e+00
   1.8181818e-02   1.0848485e+00   9.4113866e+00
   1.8181818e-02   1.1090909e+00   9.3847934e+00
   1.8181818e-02   1.1333333e+00   9.3576125e+00
   1.8181818e-02   1.1575758e+00   9.3298439e+00
   1.8181818e-02   1.1818182e+00   9.3014876e+00
   1.8181818e-02   1.2060606e+00   9.2725436e+00
   1.8181818e-02   1.2303030e+00   9.2430119e+00
   1.8181818e-02   1.2545455e+00   9.2128926e+00
   1.8181818e-02   1.2787879e+00   9.1821855e+00
   1.8181818e-02   1.3030303e+00   9.1508907e+00
   1.8181818e-02   1.3272727e+00   9.1190083e+00
   1.8181818e-02   1.3515152e+00   9.0865381e+00
   1.8181818e-02   1.3757576e+00   9.0534803e+00
   1.8181818e-02   1.4000000e+00   9.0198347e+00
   1.8181818e-02   1.4242424e+00   8.9856015e+00
   1.8181818e-02   1.4484848e+00   8.9507805e+00
   1.8181818e-02   1.4727273e+00   8.9153719e+00
   1.8181818e-02   1.4969697e+00   8.8793756e+00
   1.8181818e-02   1.5212121e+00   8.8427916e+00
   1.8181818e-02   1.5454545e+00   8.8056198e+00
   1.8181818e-02   1.5696970e+00   8.7678604e+00
   1.8181818e-02   1.5939394e+00   8.7295133e+00
   1.8181818e-02   1.6181818e+00   8.6905785e+00
   1.8181818e-02   1.6424242e+00   8.6510560e+00
   1.8181818e-02   1.6666667e+00   8.6109458e+00
   1.8181818e-02   1.6909091e+00   8.5702479e+00
   1.8181818e-02   1.7151515e+00   8.5289624e+00
   1.8181818e-02   1.7393939e+00   8.4870891e+00
   1.8181818e-02   1.7636364e+00   8.4446281e+00
   1.8181818e-02   1.7878788e+00   8.4015794e+00
   1.8181818e-02   1.8121212e+00   8.3579431e+00
   1.8181818e-02   1.8363636e+00   8.3137190e+00
   1.8181818e-02   1.8606061e+00   8.2689073e+00
   1.8181818e-02   1.8848485e+00   8.2235078e+00
   1.8181818e-02   1.9090909e+00   8.1775207e+00
   1.8181818e-02   1.9333333e+00   8.1309458e+00
   1.8181818e-02   1.9575758e+00   8.0837833e+00
   1.8181818e-02   1.9818182e+00   8.0360331e+00
   1.8181818e-02   2.0060606e+00   7.9876951e+00
   1.8181818e-02   2.0303030e+00   7.9387695e+00
   1.8181818e-02   2.0545455e+00   7.8892562e+00
   1.8181818e-02   2.0787879e+00   7.8391552e+00
   1.8181818e-02   2.1030303e+00   7.7884665e+00
   1.8181818e-02   2.1272727e+00   7.7371901e+00
   1.8181818e-02   2.1515152e+00   7.6853260e+00
   1.8181818e-02   2.1757576e+00   7.6328742e+00
   1.8181818e-02   2.2000000e+00   7.5798347e+00
   4.2424242e-02  -2.0000000e-01   9.9791001e+00
   4.2424242e-02  -1.7575758e-01   9.9836547e+00
   4.2424242e-02  -1.5151515e-01   9.9876217e+00
   4.2424242e-02  -1.2727273e-01   9.9910009e+00
   4.2424242e-02  -1.0303030e-01   9.9937925e+00
   4.2424242e-02  -7.8787879e-02   9.9959963e+00
   4.2424242e-02  -5.4545455e-02   9.9976125e+00
   4.2424242e-02  -3.0303030e-02   9.9986410e+00
   4.2424242e-02  -6.0606061e-03   9.9990817e+00
   4.2424242e-02   1.8181818e-02   9.9989348e+00
   4.2424242e-02   4.2424242e-02   9.9982002e+00
   4.2424242e-02   6.6666667e-02   9.9968779e+00
   4.2424242e-02   9.0909091e-02   9.9949679e+00
   4.2424242e-02   1.1515152e-01   9.9924702e+00
   4.2424242e-02   1.3939394e-01   9.9893848e+00
   4.2424242e-02   1.6363636e-01   9.9857117e+00
   4.2424242e-02   1.8787879e-01   9.9814509e+00
   4.2424242e-02   2.1212121e-01   9.9766024e+00
   4.2424242e-02   2.3636364e-01   9.9711662e+00
   4.2424242e-02   2.6060606e-01   9.9651423e+00
   4.2424242e-02   2.8484848e-01   9.9585308e+00
   4.2424242e-02   3.0909091e-01   9.9513315e+00
   4.2424242e-02   3.3333333e-01   9.9435445e+00
   4.2424242e-02   3.5757576e-01   9.9351699e+00
   4.2424242e-02   3.8181818e-01   9.9262075e+00
   4.2424242e-02   4.0606061e-01   9.9166575e+00
   4.2424242e-02   4.3030303e-01   9.9065197e+00
   4.2424242e-02   4.5454545e-01   9.8957943e+00
   4.2424242e-02   4.7878788e-01   9.8844812e+00
   4.2424242e-02   5.0303030e-01   9.8725803e+00
   4.2424242e-02   5.2727273e-01   9.8600918e+00
   4.2424242e-02   5.5151515e-01   9.8470156e+00
   4.2424242e-02   5.7575758e-01   9.8333517e+00
   4.2424242e-02   6.0000000e-01   9.8191001e+00
   4.2424242e-02   6.2424242e-01   9.8042608e+00
   4.2424242e-02   6.4848485e-01   9.7888338e+00
   4.2424242e-02   6.7272727e-01   9.7728191e+00
   4.2424242e-02   6.9696970e-01   9.7562167e+00
   4.2424242e-02   7.2121212e-01   9.7390266e+00
   4.2424242e-02   7.4545455e-01   9.7212489e+00
   4.2424242e-02   7.6969697e-01   9.7028834e+00
   4.2424242e-02   7.9393939e-01   9.6839302e+00
   4.2424242e-02   8.1818182e-01   9.6643893e+00
   4.2424242e-02   8.4242424e-01   9.6442608e+00
   4.2424242e-02   8.6666667e-01   9.6235445e+00
   4.2424242e-02   8.9090909e-01   9.6022406e+00
   4.2424242e-02   9.1515152e-01   9.5803489e+00
   4.2424242e-02   9.3939394e-01   9.5578696e+00
   4.2424242e-02   9.6363636e-01   9.5348026e+00
   4.2424242e-02   9.8787879e-01   9.5111478e+00
   4.2424242e-02   1.0121212e+00   9.4869054e+00
   4.2424242e-02   1.0363636e+00   9.4620753e+00
   4.2424242e-02   1.0606061e+00   9.4366575e+00
   4.2424242e-02   1.0848485e+00   9.4106520e+00
   4.2424242e-02   1.1090909e+00   9.3840588e+00
   4.2424242e-02   1.1333333e+00   9.3568779e+00
   4.2424242e-02   1.1575758e+00   9.3291093e+00
   4.2424242e-02   1.1818182e+00   9.3007530e+00
   4.2424242e-02   1.2060606e+00   9.2718090e+00
   4.2424242e-02   1.2303030e+00   9.2422773e+00
   4.2424242e-02   1.2545455e+00   9.2121579e+00
   4.2424242e-02   1.2787879e+00   9.1814509e+00
   4.2424242e-02   1.3030303e+00   9.1501561e+00
   4.2424242e-02   1.3272727e+00   9.1182736e+00
   4.2424242e-02   1.3515152e+00   9.0858035e+00
   4.2424242e-02   1.3757576e+00   9.0527456e+00
   4.2424242e-02   1.4000000e+00   9.0191001e+00
   4.2424242e-02   1.4242424e+00   8.9848669e+00
   4.2424242e-02   1.4484848e+00   8.9500459e+00
   4.2424242e-02   1.4727273e+00   8.9146373e+00
   4.2424242e-02   1.4969697e+00   8.8786410e+00
   4.2424242e-02   1.5212121e+00   8.8420569e+00
   4.2424242e-02   1.5454545e+00   8.8048852e+00
   4.2424242e-02   1.5696970e+00   8.7671258e+00
   4.2424242e-02   1.5939394e+00   8.7287787e+00
   4.2424242e-02   1.6181818e+00   8.6898439e+00
   4.2424242e-02   1.6424242e+00   8.6503214e+00
   4.2424242e-02   1.6666667e+00   8.6102112e+00
   4.2424242e-02   1.6909091e+00   8.5695133e+00
   4.2424242e-02   1.7151515e+00   8.5282277e+00
   4.2424242e-02   1.7393939e+00   8.4863545e+00
   4.2424242e-02   1.7636364e+00   8.4438935e+00
   4.2424242e-02   1.7878788e+00   8.4008448e+00
   4.2424242e-02   1.8121212e+00   8.3572084e+00
   4.2424242e-02   1.8363636e+00   8.3129844e+00
   4.2424242e-02   1.8606061e+00   8.2681726e+00
   4.2424242e-02   1.8848485e+00   8.2227732e+00
   4.2424242e-02   1.9090909e+00   8.1767860e+00
   4.2424242e-02   1.9333333e+00   8.1302112e+00
   4.2424242e-02   1.9575758e+00   8.0830487e+00
   4.2424242e-02   1.9818182e+00   8.0352984e+00
   4.2424242e-02   2.0060606e+00   7.9869605e+00
   4.2424242e-02   2.0303030e+00   7.9380349e+00
   4.2424242e-02   2.0545455e+00   7.8885216e+00
   4.2424242e-02   2.0787879e+00   7.8384206e+00
   4.2424242e-02   2.1030303e+00   7.7877319e+00
   4.2424242e-02   2.1272727e+00   7.7364555e+00
   4.2424242e-02   2.1515152e+00   7.6845914e+00
   4.2424242e-02   2.1757576e+00   7.6321396e+00
   4.2424242e-02   2.2000000e+00   7.5791001e+00
   6.6666667e-02  -2.0000000e-01   9.9777778e+00
   6.6666667e-02  -1.7575758e-01   9.9823324e+00
   6.6666667e-02  -1.5151515e-01   9.9862994e+00
   6.6666667e-02  -1.2727273e-01   9.9896786e+00
   6.6666667e-02  -1.0303030e-01   9.9924702e+00
   6.6666667e-02  -7.8787879e-02   9.9946740e+00
   6.6666667e-02  -5.4545455e-02   9.9962902e+00
   6.6666667e-02  -3.0303030e-02   9.9973186e+00
   6.6666667e-02  -6.0606061e-03   9.9977594e+00
   6.6666667e-02   1.8181818e-02   9.9976125e+00
   6.6666667e-02   4.2424242e-02   9.9968779e+00
   6.6666667e-02   6.6666667e-02   9.9955556e+00
   6.6666667e-02   9.0909091e-02   9.9936455e+00
   6.6666667e-02   1.1515152e-01   9.9911478e+00
   6.6666667e-02   1.3939394e-01   9.9880624e+00
   6.6666667e-02   1.6363636e-01   9.9843893e+00
   6.6666667e-02   1.8787879e-01   9.9801286e+00
   6.6666667e-02   2.1212121e-01   9.9752801e+00
   6.6666667e-02   2.3636364e-01   9.9698439e+00
   6.6666667e-02   2.6060606e-01   9.9638200e+00
   6.6666667e-02   2.8484848e-01   9.9572084e+00
   6.6666667e-02   3.0909091e-01   9.9500092e+00
   6.6666667e-02   3.3333333e-01   9.9422222e+00
   6.6666667e-02   3.5757576e-01   9.9338476e+00
   6.6666667e-02   3.8181818e-01   9.9248852e+00
   6.6666667e-02   4.0606061e-01   9.9153352e+00
   6.6666667e-02   4.3030303e-01   9.9051974e+00
   6.6666667e-02   4.5454545e-01   9.8944720e+00
   6.6666667e-02   4.7878788e-01   9.8831589e+00
   6.6666667e-02   5.0303030e-01   9.8712580e+00
   6.6666667e-02   5.2727273e-01   9.8587695e+00
   6.6666667e-02   5.5151515e-01   9.8456933e+00
   6.6666667e-02   5.7575758e-01   9.8320294e+00
   6.6666667e-02   6.0000000e-01   9.8177778e+00
   6.6666667e-02   6.2424242e-01   9.8029385e+00
   6.6666667e-02   6.4848485e-01   9.7875115e+00
   6.6666667e-02   6.7272727e-01   9.7714968e+00
   6.6666667e-02   6.9696970e-01   9.7548944e+00
   6.6666667e-02   7.2121212e-01   9.7377043e+00
   6.6666667e-02   7.4545455e-01   9.7199265e+00
   6.6666667e-02   7.6969697e-01   9.7015611e+00
   6.6666667e-02   7.9393939e-01   9.6826079e+00
   6.6666667e-02   8.1818182e-01   9.6630670e+00
   6.6666667e-02   8.4242424e-01   9.6429385e+00
   6.6666667e-02   8.6666667e-01   9.6222222e+00
   6.6666667e-02   8.9090909e-01   9.6009183e+00
   6.6666667e-02   9.1515152e-01   9.5790266e+00
   6.6666667e-02   9.3939394e-01   9.5565473e+00
   6.6666667e-02   9.6363636e-01   9.5334803e+00
   6.6666667e-02   9.8787879e-01   9.5098255e+00
   6.6666667e-02   1.0121212e+00   9.4855831e+00
   6.6666667e-02   1.0363636e+00   9.4607530e+00
   6.6666667e-02   1.0606061e+00   9.4353352e+00
   6.6666667e-02   1.0848485e+00   9.4093297e+00
   6.6666667e-02   1.1090909e+00   9.3827365e+00
   6.6666667e-02   1.1333333e+00   9.3555556e+00
   6.6666667e-02   1.1575758e+00   9.3277870e+00
   6.6666667e-02   1.1818182e+00   9.2994307e+00
   6.6666667e-02   1.2060606e+00   9.2704867e+00
   6.6666667e-02   1.2303030e+00   9.2409550e+00
   6.6666667e-02   1.2545455e+00   9.2108356e+00
   6.6666667e-02   1.2787879e+00   9.1801286e+00
   6.6666667e-02   1.3030303e+00   9.1488338e+00
   6.6666667e-02   1.3272727e+00   9.1169513e+00
   6.6666667e-02   1.3515152e+00   9.0844812e+00
   6.6666667e-02   1.3757576e+00   9.0514233e+00
   6.6666667e-02   1.4000000e+00   9.0177778e+00
   6.6666667e-02   1.4242424e+00   8.9835445e+00
   6.6666667e-02   1.4484848e+00   8.9487236e+00
   6.6666667e-02   1.4727273e+00   8.9133150e+00
   6.6666667e-02   1.4969697e+00   8.8773186e+00
   6.6666667e-02   1.5212121e+00   8.8407346e+00
   6.6666667e-02   1.5454545e+00   8.8035629e+00
   6.6666667e-02   1.5696970e+00   8.7658035e+00
   6.6666667e-02   1.5939394e+00   8.7274564e+00
   6.6666667e-02   1.6181818e+00   8.6885216e+00
   6.6666667e-02   1.6424242e+00   8.6489991e+00
   6.6666667e-02   1.6666667e+00   8.6088889e+00
   6.6666667e-02   1.6909091e+00   8.5681910e+00
   6.6666667e-02   1.7151515e+00   8.5269054e+00
   6.6666667e-02   1.7393939e+00   8.4850321e+00
   6.6666667e-02   1.7636364e+00   8.4425712e+00
   6.6666667e-02   1.7878788e+00   8.3995225e+00
   6.6666667e-02   1.8121212e+00   8.3558861e+00
   6.6666667e-02   1.8363636e+00   8.3116621e+00
   6.6666667e-02   1.8606061e+00   8.2668503e+00
   6.6666667e-02   1.8848485e+00   8.2214509e+00
   6.6666667e-02   1.9090909e+00   8.1754637e+00
   6.6666667e-02   1.9333333e+00   8.1288889e+00
   6.6666667e-02   1.9575758e+00   8.0817264e+00
   6.6666667e-02   1.9818182e+00   8.0339761e+00
   6.6666667e-02   2.0060606e+00   7.9856382e+00
   6.6666667e-02   2.0303030e+00   7.9367126e+00
   6.6666667e-02   2.0545455e+00   7.8871993e+00
   6.6666667e-02   2.0787879e+00   7.8370983e+00
   6.6666667e-02   2.1030303e+00   7.7864096e+00
   6.6666667e-02   2.1272727e+00   7.7351331e+00
   6.6666667e-02   2.1515152e+00   7.6832691e+00
   6.6666667e-02   2.1757576e+00   7.6308173e+00
   6.6666667e-02   2.2000000e+00   7.5777778e+00
   9.0909091e-02  -2.0000000e-01   9.9758678e+00
   9.0909091e-02  -1.7575758e-01   9.9804224e+00
   9.0909091e-02  -1.5151515e-01   9.9843893e+00
   9.0909091e-02  -1.2727273e-01   9.9877686e+00
   9.0909091e-02  -1.0303030e-01   9.9905601e+00
   9.0909091e-02  -7.8787879e-02   9.9927640e+00
   9.0909091e-02  -5.4545455e-02   9.9943802e+00
   9.0909091e-02  -3.0303030e-02   9.9954086e+00
   9.0909091e-02  -6.0606061e-03   9.9958494e+00
   9.0909091e-02   1.8181818e-02   9.9957025e+00
   9.0909091e-02   4.2424242e-02   9.9949679e+00
   9.0909091e-02   6.6666667e-02   9.9936455e+00
   9.0909091e-02   9.0909091e-02   9.9917355e+00
   9.0909091e-02   1.1515152e-01   9.9892378e+00
   9.0909091e-02   1.3939394e-01   9.9861524e+00
   9.0909091e-02   1.6363636e-01   9.9824793e+00
   9.0909091e-02   1.8787879e-01   9.9782185e+00
   9.0909091e-02   2.1212121e-01   9.9733701e+00
   9.0909091e-02   2.3636364e-01   9.9679339e+00
   9.0909091e-02   2.6060606e-01   9.9619100e+00
   9.0909091e-02   2.8484848e-01   9.9552984e+00
   9.0909091e-02   3.0909091e-01   9.9480992e+00
   9.0909091e-02   3.3333333e-01   9.9403122e+00
   9.0909091e-02   3.5757576e-01   9.9319376e+00
   9.0909091e-02   3.8181818e-01   9.9229752e+00
   9.0909091e-02   4.0606061e-01   9.9134252e+00
   9.0909091e-02   4.3030303e-01   9.9032874e+00
   9.0909091e-02   4.5454545e-01   9.8925620e+00
   9.0909091e-02   4.7878788e-01   9.8812489e+00
   9.0909091e-02   5.0303030e-01   9.8693480e+00
   9.0909091e-02   5.2727273e-01   9.8568595e+00
   9.0909091e-02   5.5151515e-01   9.8437833e+00
   9.0909091e-02   5.7575758e-01   9.8301194e+00
   9.0909091e-02   6.0000000e-01   9.8158678e+00
   9.0909091e-02   6.2424242e-01   9.8010285e+00
   9.0909091e-02   6.4848485e-01   9.7856015e+00
   9.0909091e-02   6.7272727e-01   9.7695868e+00
   9.0909091e-02   6.9696970e-01   9.7529844e+00
   9.0909091e-02   7.2121212e-01   9.7357943e+00
   9.0909091e-02   7.4545455e-01   9.7180165e+00
   9.0909091e-02   7.6969697e-01   9.6996511e+00
   9.0909091e-02   7.9393939e-01   9.6806979e+00
   9.0909091e-02   8.1818182e-01   9.6611570e+00
   9.0909091e-02   8.4242424e-01   9.6410285e+00
   9.0909091e-02   8.6666667e-01   9.6203122e+00
   9.0909091e-02   8.9090909e-01   9.5990083e+00
   9.0909091e-02   9.1515152e-01   9.5771166e+00
   9.0909091e-02   9.3939394e-01   9.5546373e+00
   9.0909091e-02   9.6363636e-01   9.5315702e+00
   9.0909091e-02   9.8787879e-01   9.5079155e+00
   9.0909091e-02   1.0121212e+00   9.4836731e+00
   9.0909091e-02   1.0363636e+00   9.4588430e+00
   9.0909091e-02   1.0606061e+00   9.4334252e+00
   9.0909091e-02   1.0848485e+00   9.4074197e+00
   9.0909091e-02   1.1090909e+00   9.3808264e+00
   9.0909091e-02   1.1333333e+00   9.3536455e+00
   9.0909091e-02   1.1575758e+00   9.3258770e+00
   9.0909091e-02   1.1818182e+00   9.2975207e+00
   9.0909091e-02   1.2060606e+00   9.2685767e+00
   9.0909091e-02   1.2303030e+00   9.2390450e+00
   9.0909091e-02   1.2545455e+00   9.2089256e+00
   9.0909091e-02   1.2787879e+00   9.1782185e+00
   9.0909091e-02   1.3030303e+00   9.1469238e+00
   9.0909091e-02   1.3272727e+00   9.1150413e+00
   9.0909091e-02   1.3515152e+00   9.0825712e+00
   9.0909091e-02   1.3757576e+00   9.0495133e+00
   9.0909091e-02   1.4000000e+00   9.0158678e+00
   9.0909091e-02   1.4242424e+00   8.9816345e+00
   9.0909091e-02   1.4484848e+00   8.9468136e+00
   9.0909091e-02   1.4727273e+00   8.9114050e+00
   9.0909091e-02   1.4969697e+00   8.8754086e+00
   9.0909091e-02   1.5212121e+00   8.8388246e+00
   9.0909091e-02   1.5454545e+00   8.8016529e+00
   9.0909091e-02   1.5696970e+00   8.7638935e+00
   9.0909091e-02   1.5939394e+00   8.7255464e+00
   9.0909091e-02   1.6181818e+00   8.6866116e+00
   9.0909091e-02   1.6424242e+00   8.6470891e+00
   9.0909091e-02   1.6666667e+00   8.6069789e+00
   9.0909091e-02   1.6909091e+00   8.5662810e+00
   9.0909091e-02   1.7151515e+00   8.5249954e+00
   9.0909091e-02   1.7393939e+00   8.4831221e+00
   9.0909091e-02   1.7636364e+00   8.4406612e+00
   9.0909091e-02   1.7878788e+00   8.3976125e+00
   9.0909091e-02   1.8121212e+00   8.3539761e+00
   9.0909091e-02   1.8363636e+00   8.3097521e+00
   9.0909091e-02   1.8606061e+00   8.2649403e+00
   9.0909091e-02   1.8848485e+00   8.2195409e+00
   9.0909091e-02   1.9090909e+00   8.1735537e+00
   9.0909091e-02   1.9333333e+00   8.1269789e+00
   9.0909091e-02   1.9575758e+00   8.0798163e+00
   9.0909091e-02   1.9818182e+00   8.0320661e+00
   9.0909091e-02   2.0060606e+00   7.9837282e+00
   9.0909091e-02   2.0303030e+00   7.9348026e+00
   9.0909091e-02   2.0545455e+00   7.8852893e+00
   9.0909091e-02   2.0787879e+00   7.8351882e+00
   9.0909091e-02   2.1030303e+00   7.7844995e+00
   9.0909091e-02   2.1272727e+00   7.7332231e+00
   9.0909091e-02   2.1515152e+00   7.6813590e+00
   9.0909091e-02   2.1757576e+00   7.6289073e+00
   9.0909091e-02   2.2000000e+00   7.5758678e+00
   1.1515152e-01  -2.0000000e-01   9.9733701e+00
   1.1515152e-01  -1.7575758e-01   9.9779247e+00
   1.1515152e-01  -1.5151515e-01   9.9818916e+00
   1.1515152e-01  -1.2727273e-01   9.9852709e+00
   1.1515152e-01  -1.0303030e-01   9.9880624e+00
   1.1515152e-01  -7.8787879e-02   9.9902663e+00
   1.1515152e-01  -5.4545455e-02   9.9918825e+00
   1.1515152e-01  -3.0303030e-02   9.9929109e+00
   1.1515152e-01  -6.0606061e-03   9.9933517e+00
   1.1515152e-01   1.8181818e-02   9.9932048e+00
   1.1515152e-01   4.2424242e-02   9.9924702e+00
   1.1515152e-01   6.6666667e-02   9.9911478e+00
   1.1515152e-01   9.0909091e-02   9.9892378e+00
   1.1515152e-01   1.1515152e-01   9.9867401e+00
   1.1515152e-01   1.3939394e-01   9.9836547e+00
   1.1515152e-01   1.6363636e-01   9.9799816e+00
   1.1515152e-01   1.8787879e-01   9.9757208e+00
   1.1515152e-01   2.1212121e-01   9.9708724e+00
   1.1515152e-01   2.3636364e-01   9.9654362e+00
   1.1515152e-01   2.6060606e-01   9.9594123e+00
   1.1515152e-01   2.8484848e-01   9.9528007e+00
   1.1515152e-01   3.0909091e-01   9.9456015e+00
   1.1515152e-01   3.3333333e-01   9.9378145e+00
   1.1515152e-01   3.5757576e-01   9.9294399e+00
   1.1515152e-01   3.8181818e-01   9.9204775e+00
   1.1515152e-01   4.0606061e-01   9.9109275e+00
   1.1515152e-01   4.3030303e-01   9.9007897e+00
   1.1515152e-01   4.5454545e-01   9.8900643e+00
   1.1515152e-01   4.7878788e-01   9.8787511e+00
   1.1515152e-01   5.0303030e-01   9.8668503e+00
   1.1515152e-01   5.2727273e-01   9.8543618e+00
   1.1515152e-01   5.5151515e-01   9.8412856e+00
   1.1515152e-01   5.7575758e-01   9.8276217e+00
   1.1515152e-01   6.0000000e-01   9.8133701e+00
   1.1515152e-01   6.2424242e-01   9.7985308e+00
   1.1515152e-01   6.4848485e-01   9.7831038e+00
   1.1515152e-01   6.7272727e-01   9.7670891e+00
   1.1515152e-01   6.9696970e-01   9.7504867e+00
   1.1515152e-01   7.2121212e-01   9.7332966e+00
   1.1515152e-01   7.4545455e-01   9.7155188e+00
   1.1515152e-01   7.6969697e-01   9.6971534e+00
   1.1515152e-01   7.9393939e-01   9.6782002e+00
   1.1515152e-01   8.1818182e-01   9.6586593e+00
   1.1515152e-01   8.4242424e-01   9.6385308e+00
   1.1515152e-01   8.6666667e-01   9.6178145e+00
   1.1515152e-01   8.9090909e-01   9.5965106e+00
   1.1515152e-01   9.1515152e-01   9.5746189e+00
   1.1515152e-01   9.3939394e-01   9.5521396e+00
   1.1515152e-01   9.6363636e-01   9.5290725e+00
   1.1515152e-01   9.8787879e-01   9.5054178e+00
   1.1515152e-01   1.0121212e+00   9.4811754e+00
   1.1515152e-01   1.0363636e+00   9.4563453e+00
   1.1515152e-01   1.0606061e+00   9.4309275e+00
   1.1515152e-01   1.0848485e+00   9.4049219e+00
   1.1515152e-01   1.1090909e+00   9.3783287e+00
   1.1515152e-01   1.1333333e+00   9.3511478e+00
   1.1515152e-01   1.1575758e+00   9.3233792e+00
   1.1515152e-01   1.1818182e+00   9.2950230e+00
   1.1515152e-01   1.2060606e+00   9.2660790e+00
   1.1515152e-01   1.2303030e+00   9.2365473e+00
   1.1515152e-01   1.2545455e+00   9.2064279e+00
   1.1515152e-01   1.2787879e+00   9.1757208e+00
   1.1515152e-01   1.3030303e+00   9.1444261e+00
   1.1515152e-01   1.3272727e+00   9.1125436e+00
   1.1515152e-01   1.3515152e+00   9.0800735e+00
   1.1515152e-01   1.3757576e+00   9.0470156e+00
   1.1515152e-01   1.4000000e+00   9.0133701e+00
   1.1515152e-01   1.4242424e+00   8.9791368e+00
   1.1515152e-01   1.4484848e+00   8.9443159e+00
   1.1515152e-01   1.4727273e+00   8.9089073e+00
   1.1515152e-01   1.4969697e+00   8.8729109e+00
   1.1515152e-01   1.5212121e+00   8.8363269e+00
   1.1515152e-01   1.5454545e+00   8.7991552e+00
   1.1515152e-01   1.5696970e+00   8.7613958e+00
   1.1515152e-01   1.5939394e+00   8.7230487e+00
   1.1515152e-01   1.6181818e+00   8.6841139e+00
   1.1515152e-01   1.6424242e+00   8.6445914e+00
   1.1515152e-01   1.6666667e+00   8.6044812e+00
   1.1515152e-01   1.6909091e+00   8.5637833e+00
   1.1515152e-01   1.7151515e+00   8.5224977e+00
   1.1515152e-01   1.7393939e+00   8.4806244e+00
   1.1515152e-01   1.7636364e+00   8.4381635e+00
   1.1515152e-01   1.7878788e+00   8.3951148e+00
   1.1515152e-01   1.8121212e+00   8.3514784e+00
   1.1515152e-01   1.8363636e+00   8.3072544e+00
   1.1515152e-01   1.8606061e+00   8.2624426e+00
   1.1515152e-01   1.8848485e+00   8.2170432e+00
   1.1515152e-01   1.9090909e+00   8.1710560e+00
   1.1515152e-01   1.9333333e+00   8.1244812e+00
   1.1515152e-01   1.9575758e+00   8.0773186e+00
   1.1515152e-01   1.9818182e+00   8.0295684e+00
   1.1515152e-01   2.0060606e+00   7.9812305e+00
   1.1515152e-01   2.0303030e+00   7.9323049e+00
   1.1515152e-01   2.0545455e+00   7.8827916e+00
   1.1515152e-01   2.0787879e+00   7.8326905e+00
   1.1515152e-01   2.1030303e+00   7.7820018e+00
   1.1515152e-01   2.1272727e+00   7.7307254e+00
   1.1515152e-01   2.1515152e+00   7.6788613e+00
   1.1515152e-01   2.1757576e+00   7.6264096e+00
   1.1515152e-01   2.2000000e+00   7.5733701e+00
   1.3939394e-01  -2.0000000e-01   9.9702847e+00
   1.3939394e-01  -1.7575758e-01   9.9748393e+00
   1.3939394e-01  -1.5151515e-01   9.9788062e+00
   1.3939394e-01  -1.2727273e-01   9.9821855e+00
   1.3939394e-01  -1.0303030e-01   9.9849770e+00
   1.3939394e-01  -7.8787879e-02   9.9871809e+00
   1.3939394e-01  -5.4545455e-02   9.9887971e+00
   1.3939394e-01  -3.0303030e-02   9.9898255e+00
   1.3939394e-01  -6.0606061e-03   9.9902663e+00
   1.3939394e-01   1.8181818e-02   9.9901194e+00
   1.3939394e-01   4.2424242e-02   9.9893848e+00
   1.3939394e-01   6.6666667e-02   9.9880624e+00
   1.3939394e-01   9.0909091e-02   9.9861524e+00
   1.3939394e-01   1.1515152e-01   9.9836547e+00
   1.3939394e-01   1.3939394e-01   9.9805693e+00
   1.3939394e-01   1.6363636e-01   9.9768962e+00
   1.3939394e-01   1.8787879e-01   9.9726354e+00
   1.3939394e-01   2.1212121e-01   9.9677870e+00
   1.3939394e-01   2.3636364e-01   9.9623508e+00
   1.3939394e-01   2.6060606e-01   9.9563269e+00
   1.3939394e-01   2.8484848e-01   9.9497153e+00
   1.3939394e-01   3.0909091e-01   9.9425161e+00
   1.3939394e-01   3.3333333e-01   9.9347291e+00
   1.3939394e-01   3.5757576e-01   9.9263545e+00
   1.3939394e-01   3.8181818e-01   9.9173921e+00
   1.3939394e-01   4.0606061e-01   9.9078421e+00
   1.3939394e-01   4.3030303e-01   9.8977043e+00
   1.3939394e-01   4.5454545e-01   9.8869789e+00
   1.3939394e-01   4.7878788e-01   9.8756657e+00
   1.3939394e-01   5.0303030e-01   9.8637649e+00
   1.3939394e-01   5.2727273e-01   9.8512764e+00
   1.3939394e-01   5.5151515e-01   9.8382002e+00
   1.3939394e-01   5.7575758e-01   9.8245363e+00
   1.3939394e-01   6.0000000e-01   9.8102847e+00
   1.3939394e-01   6.2424242e-01   9.7954454e+00
   1.3939394e-01   6.4848485e-01   9.7800184e+00
   1.3939394e-01   6.7272727e-01   9.7640037e+00
   1.3939394e-01   6.9696970e-01   9.7474013e+00
   1.3939394e-01   7.2121212e-01   9.7302112e+00
   1.3939394e-01   7.4545455e-01   9.7124334e+00
   1.3939394e-01   7.6969697e-01   9.6940680e+00
   1.3939394e-01   7.9393939e-01   9.6751148e+00
   1.3939394e-01   8.1818182e-01   9.6555739e+00
   1.3939394e-01   8.4242424e-01   9.6354454e+00
   1.3939394e-01   8.6666667e-01   9.6147291e+00
   1.3939394e-01   8.9090909e-01   9.5934252e+00
   1.3939394e-01   9.1515152e-01   9.5715335e+00
   1.3939394e-01   9.3939394e-01   9.5490542e+00
   1.3939394e-01   9.6363636e-01   9.5259871e+00
   1.3939394e-01   9.8787879e-01   9.5023324e+00
   1.3939394e-01   1.0121212e+00   9.4780900e+00
   1.3939394e-01   1.0363636e+00   9.4532599e+00
   1.3939394e-01   1.0606061e+00   9.4278421e+00
   1.3939394e-01   1.0848485e+00   9.4018365e+00
   1.3939394e-01   1.1090909e+00   9.3752433e+00
   1.3939394e-01   1.1333333e+00   9.3480624e+00
   1.3939394e-01   1.1575758e+00   9.3202938e+00
   1.3939394e-01   1.1818182e+00   9.2919376e+00
   1.3939394e-01   1.2060606e+00   9.2629936e+00
   1.3939394e-01   1.2303030e+00   9.2334619e+00
   1.3939394e-01   1.2545455e+00   9.2033425e+00
   1.3939394e-01   1.2787879e+00   9.1726354e+00
   1.3939394e-01   1.3030303e+00   9.1413407e+00
   1.3939394e-01   1.3272727e+00   9.1094582e+00
   1.3939394e-01   1.3515152e+00   9.0769881e+00
   1.3939394e-01   1.3757576e+00   9.0439302e+00
   1.3939394e-01   1.4000000e+00   9.0102847e+00
   1.3939394e-01   1.4242424e+00   8.9760514e+00
   1.3939394e-01   1.4484848e+00   8.9412305e+00
   1.3939394e-01   1.4727273e+00   8.9058219e+00
   1.3939394e-01   1.4969697e+00   8.8698255e+00
   1.3939394e-01   1.5212121e+00   8.8332415e+00
   1.3939394e-01   1.5454545e+00   8.7960698e+00
   1.3939394e-01   1.5696970e+00   8.7583104e+00
   1.3939394e-01   1.5939394e+00   8.7199633e+00
   1.3939394e-01   1.6181818e+00   8.6810285e+00
   1.3939394e-01   1.6424242e+00   8.6415060e+00
   1.3939394e-01   1.6666667e+00   8.6013958e+00
   1.3939394e-01   1.6909091e+00   8.5606979e+00
   1.3939394e-01   1.7151515e+00   8.5194123e+00
   1.3939394e-01   1.7393939e+00   8.4775390e+00
   1.3939394e-01   1.7636364e+00   8.4350781e+00
   1.3939394e-01   1.7878788e+00   8.3920294e+00
   1.3939394e-01   1.8121212e+00   8.3483930e+00
   1.3939394e-01   1.8363636e+00   8.3041690e+00
   1.3939394e-01   1.8606061e+00   8.2593572e+00
   1.3939394e-01   1.8848485e+00   8.2139578e+00
   1.3939394e-01   1.9090909e+00   8.1679706e+00
   1.3939394e-01   1.9333333e+00   8.1213958e+00
   1.3939394e-01   1.9575758e+00   8.0742332e+00
   1.3939394e-01   1.9818182e+00   8.0264830e+00
   1.3939394e-01   2.0060606e+00   7.9781451e+00
   1.3939394e-01   2.0303030e+00   7.9292195e+00
   1.3939394e-01   2.0545455e+00   7.8797062e+00
   1.3939394e-01   2.0787879e+00   7.8296051e+00
   1.3939394e-01   2.1030303e+00   7.7789164e+00
   1.3939394e-01   2.1272727e+00   7.7276400e+00
   1.3939394e-01   2.1515152e+00   7.6757759e+00
   1.3939394e-01   2.1757576e+00   7.6233242e+00
   1.3939394e-01   2.2000000e+00   7.5702847e+00
   1.6363636e-01  -2.0000000e-01   9.9666116e+00
   1.6363636e-01  -1.7575758e-01   9.9711662e+00
   1.6363636e-01  -1.5151515e-01   9.9751331e+00
   1.6363636e-01  -1.2727273e-01   9.9785124e+00
   1.6363636e-01  -1.0303030e-01   9.9813039e+00
   1.6363636e-01  -7.8787879e-02   9.9835078e+00
   1.6363636e-01  -5.4545455e-02   9.9851240e+00
   1.6363636e-01  -3.0303030e-02   9.9861524e+00
   1.6363636e-01  -6.0606061e-03   9.9865932e+00
   1.6363636e-01   1.8181818e-02   9.9864463e+00
   1.6363636e-01   4.2424242e-02   9.9857117e+00
   1.6363636e-01   6.6666667e-02   9.9843893e+00
   1.6363636e-01   9.0909091e-02   9.9824793e+00
   1.6363636e-01   1.1515152e-01   9.9799816e+00
   1.6363636e-01   1.3939394e-01   9.9768962e+00
   1.6363636e-01   1.6363636e-01   9.9732231e+00
   1.6363636e-01   1.8787879e-01   9.9689624e+00
   1.6363636e-01   2.1212121e-01   9.9641139e+00
   1.6363636e-01   2.3636364e-01   9.9586777e+00
   1.6363636e-01   2.6060606e-01   9.9526538e+00
   1.6363636e-01   2.8484848e-01   9.9460422e+00
   1.6363636e-01   3.0909091e-01   9.9388430e+00
   1.6363636e-01   3.3333333e-01   9.9310560e+00
   1.6363636e-01   3.5757576e-01   9.9226814e+00
   1.6363636e-01   3.8181818e-01   9.9137190e+00
   1.6363636e-01   4.0606061e-01   9.9041690e+00
   1.6363636e-01   4.3030303e-01   9.8940312e+00
   1.6363636e-01   4.5454545e-01   9.8833058e+00
   1.6363636e-01   4.7878788e-01   9.8719927e+00
   1.6363636e-01   5.0303030e-01   9.8600918e+00
   1.6363636e-01   5.2727273e-01   9.8476033e+00
   1.6363636e-01   5.5151515e-01   9.8345271e+00
   1.6363636e-01   5.7575758e-01   9.8208632e+00
   1.6363636e-01   6.0000000e-01   9.8066116e+00
   1.6363636e-01   6.2424242e-01   9.7917723e+00
   1.6363636e-01   6.4848485e-01   9.7763453e+00
   1.6363636e-01   6.7272727e-01   9.7603306e+00
   1.6363636e-01   6.9696970e-01   9.7437282e+00
   1.6363636e-01   7.2121212e-01   9.7265381e+00
   1.6363636e-01   7.4545455e-01   9.7087603e+00
   1.6363636e-01   7.6969697e-01   9.6903949e+00
   1.6363636e-01   7.9393939e-01   9.6714417e+00
   1.6363636e-01   8.1818182e-01   9.6519008e+00
   1.6363636e-01   8.4242424e-01   9.6317723e+00
   1.6363636e-01   8.6666667e-01   9.6110560e+00
   1.6363636e-01   8.9090909e-01   9.5897521e+00
   1.6363636e-01   9.1515152e-01   9.5678604e+00
   1.6363636e-01   9.3939394e-01   9.5453811e+00
   1.6363636e-01   9.6363636e-01   9.5223140e+00
   1.6363636e-01   9.8787879e-01   9.4986593e+00
   1.6363636e-01   1.0121212e+00   9.4744169e+00
   1.6363636e-01   1.0363636e+00   9.4495868e+00
   1.6363636e-01   1.0606061e+00   9.4241690e+00
   1.6363636e-01   1.0848485e+00   9.3981635e+00
   1.6363636e-01   1.1090909e+00   9.3715702e+00
   1.6363636e-01   1.1333333e+00   9.3443893e+00
   1.6363636e-01   1.1575758e+00   9.3166208e+00
   1.6363636e-01   1.1818182e+00   9.2882645e+00
   1.6363636e-01   1.2060606e+00   9.2593205e+00
   1.6363636e-01   1.2303030e+00   9.2297888e+00
   1.6363636e-01   1.2545455e+00   9.1996694e+00
   1.6363636e-01   1.2787879e+00   9.1689624e+00
   1.6363636e-01   1.3030303e+00   9.1376676e+00
   1.6363636e-01   1.3272727e+00   9.1057851e+00
   1.6363636e-01   1.3515152e+00   9.0733150e+00
   1.6363636e-01   1.3757576e+00   9.0402571e+00
   1.6363636e-01   1.4000000e+00   9.0066116e+00
   1.6363636e-01   1.4242424e+00   8.9723783e+00
   1.6363636e-01   1.4484848e+00   8.9375574e+00
   1.6363636e-01   1.4727273e+00   8.9021488e+00
   1.6363636e-01   1.4969697e+00   8.8661524e+00
   1.6363636e-01   1.5212121e+00   8.8295684e+00
   1.6363636e-01   1.5454545e+00   8.7923967e+00
   1.6363636e-01   1.5696970e+00   8.7546373e+00
   1.6363636e-01   1.5939394e+00   8.7162902e+00
   1.6363636e-01   1.6181818e+00   8.6773554e+00
   1.6363636e-01   1.6424242e+00   8.6378329e+00
   1.6363636e-01   1.6666667e+00   8.5977227e+00
   1.6363636e-01   1.6909091e+00   8.5570248e+00
   1.6363636e-01   1.7151515e+00   8.5157392e+00
   1.6363636e-01   1.7393939e+00   8.4738659e+00
   1.6363636e-01   1.7636364e+00   8.4314050e+00
   1.6363636e-01   1.7878788e+00   8.3883563e+00
   1.6363636e-01   1.8121212e+00   8.3447199e+00
   1.6363636e-01   1.8363636e+00   8.3004959e+00
   1.6363636e-01   1.8606061e+00   8.2556841e+00
   1.6363636e-01   1.8848485e+00   8.2102847e+00
   1.6363636e-01   1.9090909e+00   8.1642975e+00
   1.6363636e-01   1.9333333e+00   8.1177227e+00
   1.6363636e-01   1.9575758e+00   8.0705601e+00
   1.6363636e-01   1.9818182e+00   8.0228099e+00
   1.6363636e-01   2.0060606e+00   7.9744720e+00
   1.6363636e-01   2.0303030e+00   7.9255464e+00
   1.6363636e-01   2.0545455e+00   7.8760331e+00
   1.6363636e-01   2.0787879e+00   7.8259320e+00
   1.6363636e-01   2.1030303e+00   7.7752433e+00
   1.6363636e-01   2.1272727e+00   7.7239669e+00
   1.6363636e-01   2.1515152e+00   7.6721028e+00
   1.6363636e-01   2.1757576e+00   7.6196511e+00
   1.6363636e-01   2.2000000e+00   7.5666116e+00
   1.8787879e-01  -2.0000000e-01   9.9623508e+00
   1.8787879e-01  -1.7575758e-01   9.9669054e+00
   1.8787879e-01  -1.5151515e-01   9.9708724e+00
   1.8787879e-01  -1.2727273e-01   9.9742516e+00
   1.8787879e-01  -1.0303030e-01   9.9770432e+00
   1.8787879e-01  -7.8787879e-02   9.9792470e+00
   1.8787879e-01  -5.4545455e-02   9.9808632e+00
   1.8787879e-01  -3.0303030e-02   9.9818916e+00
   1.8787879e-01  -6.0606061e-03   9.9823324e+00
   1.8787879e-01   1.8181818e-02   9.9821855e+00
   1.8787879e-01   4.2424242e-02   9.9814509e+00
   1.8787879e-01   6.6666667e-02   9.9801286e+00
   1.8787879e-01   9.0909091e-02   9.9782185e+00
   1.8787879e-01   1.1515152e-01   9.9757208e+00
   1.8787879e-01   1.3939394e-01   9.9726354e+00
   1.8787879e-01   1.6363636e-01   9.9689624e+00
   1.8787879e-01   1.8787879e-01   9.9647016e+00
   1.8787879e-01   2.1212121e-01   9.9598531e+00
   1.8787879e-01   2.3636364e-01   9.9544169e+00
   1.8787879e-01   2.6060606e-01   9.9483930e+00
   1.8787879e-01   2.8484848e-01   9.9417815e+00
   1.8787879e-01   3.0909091e-01   9.9345822e+00
   1.8787879e-01   3.3333333e-01   9.9267952e+00
   1.8787879e-01   3.5757576e-01   9.9184206e+00
   1.8787879e-01   3.8181818e-01   9.9094582e+00
   1.8787879e-01   4.0606061e-01   9.8999082e+00
   1.8787879e-01   4.3030303e-01   9.8897704e+00
   1.8787879e-01   4.5454545e-01   9.8790450e+00
   1.8787879e-01   4.7878788e-01   9.8677319e+00
   1.8787879e-01   5.0303030e-01   9.8558310e+00
   1.8787879e-01   5.2727273e-01   9.8433425e+00
   1.8787879e-01   5.5151515e-01   9.8302663e+00
   1.8787879e-01   5.7575758e-01   9.8166024e+00
   1.8787879e-01   6.0000000e-01   9.8023508e+00
   1.8787879e-01   6.2424242e-01   9.7875115e+00
   1.8787879e-01   6.4848485e-01   9.7720845e+00
   1.8787879e-01   6.7272727e-01   9.7560698e+00
   1.8787879e-01   6.9696970e-01   9.7394674e+00
   1.8787879e-01   7.2121212e-01   9.7222773e+00
   1.8787879e-01   7.4545455e-01   9.7044995e+00
   1.8787879e-01   7.6969697e-01   9.6861341e+00
   1.8787879e-01   7.9393939e-01   9.6671809e+00
   1.8787879e-01   8.1818182e-01   9.6476400e+00
   1.8787879e-01   8.4242424e-01   9.6275115e+00
   1.8787879e-01   8.6666667e-01   9.6067952e+00
   1.8787879e-01   8.9090909e-01   9.5854913e+00
   1.8787879e-01   9.1515152e-01   9.5635996e+00
   1.8787879e-01   9.3939394e-01   9.5411203e+00
   1.8787879e-01   9.6363636e-01   9.5180533e+00
   1.8787879e-01   9.8787879e-01   9.4943985e+00
   1.8787879e-01   1.0121212e+00   9.4701561e+00
   1.8787879e-01   1.0363636e+00   9.4453260e+00
   1.8787879e-01   1.0606061e+00   9.4199082e+00
   1.8787879e-01   1.0848485e+00   9.3939027e+00
   1.8787879e-01   1.1090909e+00   9.3673095e+00
   1.8787879e-01   1.1333333e+00   9.3401286e+00
   1.8787879e-01   1.1575758e+00   9.3123600e+00
   1.8787879e-01   1.1818182e+00   9.2840037e+00
   1.8787879e-01   1.2060606e+00   9.2550597e+00
   1.8787879e-01   1.2303030e+00   9.2255280e+00
   1.8787879e-01   1.2545455e+00   9.1954086e+00
   1.8787879e-01   1.2787879e+00   9.1647016e+00
   1.8787879e-01   1.3030303e+00   9.1334068e+00
   1.8787879e-01   1.3272727e+00   9.1015243e+00
   1.8787879e-01   1.3515152e+00   9.0690542e+00
   1.8787879e-01   1.3757576e+00   9.0359963e+00
   1.8787879e-01   1.4000000e+00   9.0023508e+00
   1.8787879e-01   1.4242424e+00   8.9681175e+00
   1.8787879e-01   1.4484848e+00   8.9332966e+00
   1.8787879e-01   1.4727273e+00   8.8978880e+00
   1.8787879e-01   1.4969697e+00   8.8618916e+00
   1.8787879e-01   1.5212121e+00   8.8253076e+00
   1.8787879e-01   1.5454545e+00   8.7881359e+00
   1.8787879e-01   1.5696970e+00   8.7503765e+00
   1.8787879e-01   1.5939394e+00   8.7120294e+00
   1.8787879e-01   1.6181818e+00   8.6730946e+00
   1.8787879e-01   1.6424242e+00   8.6335721e+00
   1.8787879e-01   1.6666667e+00   8.5934619e+00
   1.8787879e-01   1.6909091e+00   8.5527640e+00
   1.8787879e-01   1.7151515e+00   8.5114784e+00
   1.8787879e-01   1.7393939e+00   8.4696051e+00
   1.8787879e-01   1.7636364e+00   8.4271442e+00
   1.8787879e-01   1.7878788e+00   8.3840955e+00
   1.8787879e-01   1.8121212e+00   8.3404591e+00
   1.8787879e-01   1.8363636e+00   8.2962351e+00
   1.8787879e-01   1.8606061e+00   8.2514233e+00
   1.8787879e-01   1.8848485e+00   8.2060239e+00
   1.8787879e-01   1.9090909e+00   8.1600367e+00
   1.8787879e-01   1.9333333e+00   8.1134619e+00
   1.8787879e-01   1.9575758e+00   8.0662994e+00
   1.8787879e-01   1.9818182e+00   8.0185491e+00
   1.8787879e-01   2.0060606e+00   7.9702112e+00
   1.8787879e-01   2.0303030e+00   7.9212856e+00
   1.8787879e-01   2.0545455e+00   7.8717723e+00
   1.8787879e-01   2.0787879e+00   7.8216713e+00
   1.8787879e-01   2.1030303e+00   7.7709826e+00
   1.8787879e-01   2.1272727e+00   7.7197062e+00
   1.8787879e-01   2.1515152e+00   7.6678421e+00
   1.8787879e-01   2.1757576e+00   7.6153903e+00
   1.8787879e-01   2.2000000e+00   7.5623508e+00
   2.1212121e-01  -2.0000000e-01   9.9575023e+00
   2.1212121e-01  -1.7575758e-01   9.9620569e+00
   2.1212121e-01  -1.5151515e-01   9.9660239e+00
   2.1212121e-01  -1.2727273e-01   9.9694031e+00
   2.1212121e-01  -1.0303030e-01   9.9721947e+00
   2.1212121e-01  -7.8787879e-02   9.9743985e+00
   2.1212121e-01  -5.4545455e-02   9.9760147e+00
   2.1212121e-01  -3.0303030e-02   9.9770432e+00
   2.1212121e-01  -6.0606061e-03   9.9774839e+00
   2.1212121e-01   1.8181818e-02   9.9773370e+00
   2.1212121e-01   4.2424242e-02   9.9766024e+00
   2.1212121e-01   6.6666667e-02   9.9752801e+00
   2.1212121e-01   9.0909091e-02   9.9733701e+00
   2.1212121e-01   1.1515152e-01   9.9708724e+00
   2.1212121e-01   1.3939394e-01   9.9677870e+00
   2.1212121e-01   1.6363636e-01   9.9641139e+00
   2.1212121e-01   1.8787879e-01   9.9598531e+00
   2.1212121e-01   2.1212121e-01   9.9550046e+00
   2.1212121e-01   2.3636364e-01   9.9495684e+00
   2.1212121e-01   2.6060606e-01   9.9435445e+00
   2.1212121e-01   2.8484848e-01   9.9369330e+00
   2.1212121e-01   3.0909091e-01   9.9297337e+00
   2.1212121e-01   3.3333333e-01   9.9219467e+00
   2.1212121e-01   3.5757576e-01   9.9135721e+00
   2.1212121e-01   3.8181818e-01   9.9046097e+00
   2.1212121e-01   4.0606061e-01   9.8950597e+00
   2.1212121e-01   4.3030303e-01   9.8849219e+00
   2.1212121e-01   4.5454545e-01   9.8741965e+00
   2.1212121e-01   4.7878788e-01   9.8628834e+00
   2.1212121e-01   5.0303030e-01   9.8509826e+00
   2.1212121e-01   5.2727273e-01   9.8384940e+00
   2.1212121e-01   5.5151515e-01   9.8254178e+00
   2.1212121e-01   5.7575758e-01   9.8117539e+00
   2.1212121e-01   6.0000000e-01   9.7975023e+00
   2.1212121e-01   6.2424242e-01   9.7826630e+00
   2.1212121e-01   6.4848485e-01   9.7672360e+00
   2.1212121e-01   6.7272727e-01   9.7512213e+00
   2.1212121e-01   6.9696970e-01   9.7346189e+00
   2.1212121e-01   7.2121212e-01   9.7174288e+00
   2.1212121e-01   7.4545455e-01   9.6996511e+00
   2.1212121e-01   7.6969697e-01   9.6812856e+00
   2.1212121e-01   7.9393939e-01   9.6623324e+00
   2.1212121e-01   8.1818182e-01   9.6427916e+00
   2.1212121e-01   8.4242424e-01   9.6226630e+00
   2.1212121e-01   8.6666667e-01   9.6019467e+00
   2.1212121e-01   8.9090909e-01   9.5806428e+00
   2.1212121e-01   9.1515152e-01   9.5587511e+00
   2.1212121e-01   9.3939394e-01   9.5362718e+00
   2.1212121e-01   9.6363636e-01   9.5132048e+00
   2.1212121e-01   9.8787879e-01   9.4895500e+00
   2.1212121e-01   1.0121212e+00   9.4653076e+00
   2.1212121e-01   1.0363636e+00   9.4404775e+00
   2.1212121e-01   1.0606061e+00   9.4150597e+00
   2.1212121e-01   1.0848485e+00   9.3890542e+00
   2.1212121e-01   1.1090909e+00   9.3624610e+00
   2.1212121e-01   1.1333333e+00   9.3352801e+00
   2.1212121e-01   1.1575758e+00   9.3075115e+00
   2.1212121e-01   1.1818182e+00   9.2791552e+00
   2.1212121e-01   1.2060606e+00   9.2502112e+00
   2.1212121e-01   1.2303030e+00   9.2206795e+00
   2.1212121e-01   1.2545455e+00   9.1905601e+00
   2.1212121e-01   1.2787879e+00   9.1598531e+00
   2.1212121e-01   1.3030303e+00   9.1285583e+00
   2.1212121e-01   1.3272727e+00   9.0966758e+00
   2.1212121e-01   1.3515152e+00   9.0642057e+00
   2.1212121e-01   1.3757576e+00   9.0311478e+00
   2.1212121e-01   1.4000000e+00   8.9975023e+00
   2.1212121e-01   1.4242424e+00   8.9632691e+00
   2.1212121e-01   1.4484848e+00   8.9284481e+00
   2.1212121e-01   1.4727273e+00   8.8930395e+00
   2.1212121e-01   1.4969697e+00   8.8570432e+00
   2.1212121e-01   1.5212121e+00   8.8204591e+00
   2.1212121e-01   1.5454545e+00   8.7832874e+00
   2.1212121e-01   1.5696970e+00   8.7455280e+00
   2.1212121e-01   1.5939394e+00   8.7071809e+00
   2.1212121e-01   1.6181818e+00   8.6682461e+00
   2.1212121e-01   1.6424242e+00   8.6287236e+00
   2.1212121e-01   1.6666667e+00   8.5886134e+00
   2.1212121e-01   1.6909091e+00   8.5479155e+00
   2.1212121e-01   1.7151515e+00   8.5066299e+00
   2.1212121e-01   1.7393939e+00   8.4647567e+00
   2.1212121e-01   1.7636364e+00   8.4222957e+00
   2.1212121e-01   1.7878788e+00   8.3792470e+00
   2.1212121e-01   1.8121212e+00   8.3356107e+00
   2.1212121e-01   1.8363636e+00   8.2913866e+00
   2.1212121e-01   1.8606061e+00   8.2465748e+00
   2.1212121e-01   1.8848485e+00   8.2011754e+00
   2.1212121e-01   1.9090909e+00   8.1551882e+00
   2.1212121e-01   1.9333333e+00   8.1086134e+00
   2.1212121e-01   1.9575758e+00   8.0614509e+00
   2.1212121e-01   1.9818182e+00   8.0137006e+00
   2.1212121e-01   2.0060606e+00   7.9653627e+00
   2.1212121e-01   2.0303030e+00   7.9164371e+00
   2.1212121e-01   2.0545455e+00   7.8669238e+00
   2.1212121e-01   2.0787879e+00   7.8168228e+00
   2.1212121e-01   2.1030303e+00   7.7661341e+00
   2.1212121e-01   2.1272727e+00   7.7148577e+00
   2.1212121e-01   2.1515152e+00   7.6629936e+00
   2.1212121e-01   2.1757576e+00   7.6105418e+00
   2.1212121e-01   2.2000000e+00   7.5575023e+00
   2.3636364e-01  -2.0000000e-01   9.9520661e+00
   2.3636364e-01  -1.7575758e-01   9.9566208e+00
   2.3636364e-01  -1.5151515e-01   9.9605877e+00
   2.3636364e-01  -1.2727273e-01   9.9639669e+00
   2.3636364e-01  -1.0303030e-01   9.9667585e+00
   2.3636364e-01  -7.8787879e-02   9.9689624e+00
   2.3636364e-01  -5.4545455e-02   9.9705785e+00
   2.3636364e-01  -3.0303030e-02   9.9716070e+00
   2.3636364e-01  -6.0606061e-03   9.9720478e+00
   2.3636364e-01   1.8181818e-02   9.9719008e+00
   2.3636364e-01   4.2424242e-02   9.9711662e+00
   2.3636364e-01   6.6666667e-02   9.9698439e+00
   2.3636364e-01   9.0909091e-02   9.9679339e+00
   2.3636364e-01   1.1515152e-01   9.9654362e+00
   2.3636364e-01   1.3939394e-01   9.9623508e+00
   2.3636364e-01   1.6363636e-01   9.9586777e+00
   2.3636364e-01   1.8787879e-01   9.9544169e+00
   2.3636364e-01   2.1212121e-01   9.9495684e+00
   2.3636364e-01   2.3636364e-01   9.9441322e+00
   2.3636364e-01   2.6060606e-01   9.9381084e+00
   2.3636364e-01   2.8484848e-01   9.9314968e+00
   2.3636364e-01   3.0909091e-01   9.9242975e+00
   2.3636364e-01   3.3333333e-01   9.9165106e+00
   2.3636364e-01   3.5757576e-01   9.9081359e+00
   2.3636364e-01   3.8181818e-01   9.8991736e+00
   2.3636364e-01   4.0606061e-01   9.8896235e+00
   2.3636364e-01   4.3030303e-01   9.8794858e+00
   2.3636364e-01   4.5454545e-01   9.8687603e+00
   2.3636364e-01   4.7878788e-01   9.8574472e+00
   2.3636364e-01   5.0303030e-01   9.8455464e+00
   2.3636364e-01   5.2727273e-01   9.8330579e+00
   2.3636364e-01   5.5151515e-01   9.8199816e+00
   2.3636364e-01   5.7575758e-01   9.8063177e+00
   2.3636364e-01   6.0000000e-01   9.7920661e+00
   2.3636364e-01   6.2424242e-01   9.7772268e+00
   2.3636364e-01   6.4848485e-01   9.7617998e+00
   2.3636364e-01   6.7272727e-01   9.7457851e+00
   2.3636364e-01   6.9696970e-01   9.7291827e+00
   2.3636364e-01   7.2121212e-01   9.7119927e+00
   2.3636364e-01   7.4545455e-01   9.6942149e+00
   2.3636364e-01   7.6969697e-01   9.6758494e+00
   2.3636364e-01   7.9393939e-01   9.6568962e+00
   2.3636364e-01   8.1818182e-01   9.6373554e+00
   2.3636364e-01   8.4242424e-01   9.6172268e+00
   2.3636364e-01   8.6666667e-01   9.5965106e+00
   2.3636364e-01   8.9090909e-01   9.5752066e+00
   2.3636364e-01   9.1515152e-01   9.5533150e+00
   2.3636364e-01   9.3939394e-01   9.5308356e+00
   2.3636364e-01   9.6363636e-01   9.5077686e+00
   2.3636364e-01   9.8787879e-01   9.4841139e+00
   2.3636364e-01   1.0121212e+00   9.4598714e+00
   2.3636364e-01   1.0363636e+00   9.4350413e+00
   2.3636364e-01   1.0606061e+00   9.4096235e+00
   2.3636364e-01   1.0848485e+00   9.3836180e+00
   2.3636364e-01   1.1090909e+00   9.3570248e+00
   2.3636364e-01   1.1333333e+00   9.3298439e+00
   2.3636364e-01   1.1575758e+00   9.3020753e+00
   2.3636364e-01   1.1818182e+00   9.2737190e+00
   2.3636364e-01   1.2060606e+00   9.2447750e+00
   2.3636364e-01   1.2303030e+00   9.2152433e+00
   2.3636364e-01   1.2545455e+00   9.1851240e+00
   2.3636364e-01   1.2787879e+00   9.1544169e+00
   2.3636364e-01   1.3030303e+00   9.1231221e+00
   2.3636364e-01   1.3272727e+00   9.0912397e+00
   2.3636364e-01   1.3515152e+00   9.0587695e+00
   2.3636364e-01   1.3757576e+00   9.0257117e+00
   2.3636364e-01   1.4000000e+00   8.9920661e+00
   2.3636364e-01   1.4242424e+00   8.9578329e+00
   2.3636364e-01   1.4484848e+00   8.9230119e+00
   2.3636364e-01   1.4727273e+00   8.8876033e+00
   2.3636364e-01   1.4969697e+00   8.8516070e+00
   2.3636364e-01   1.5212121e+00   8.8150230e+00
   2.3636364e-01   1.5454545e+00   8.7778512e+00
   2.3636364e-01   1.5696970e+00   8.7400918e+00
   2.3636364e-01   1.5939394e+00   8.7017447e+00
   2.3636364e-01   1.6181818e+00   8.6628099e+00
   2.3636364e-01   1.6424242e+00   8.6232874e+00
   2.3636364e-01   1.6666667e+00   8.5831772e+00
   2.3636364e-01   1.6909091e+00   8.5424793e+00
   2.3636364e-01   1.7151515e+00   8.5011938e+00
   2.3636364e-01   1.7393939e+00   8.4593205e+00
   2.3636364e-01   1.7636364e+00   8.4168595e+00
   2.3636364e-01   1.7878788e+00   8.3738108e+00
   2.3636364e-01   1.8121212e+00   8.3301745e+00
   2.3636364e-01   1.8363636e+00   8.2859504e+00
   2.3636364e-01   1.8606061e+00   8.2411387e+00
   2.3636364e-01   1.8848485e+00   8.1957392e+00
   2.3636364e-01   1.9090909e+00   8.1497521e+00
   2.3636364e-01   1.9333333e+00   8.1031772e+00
   2.3636364e-01   1.9575758e+00   8.0560147e+00
   2.3636364e-01   1.9818182e+00   8.0082645e+00
   2.3636364e-01   2.0060606e+00   7.9599265e+00
   2.3636364e-01   2.0303030e+00   7.9110009e+00
   2.3636364e-01   2.0545455e+00   7.8614876e+00
   2.3636364e-01   2.0787879e+00   7.8113866e+00
   2.3636364e-01   2.1030303e+00   7.7606979e+00
   2.3636364e-01   2.1272727e+00   7.7094215e+00
   2.3636364e-01   2.1515152e+00   7.6575574e+00
   2.3636364e-01   2.1757576e+00   7.6051056e+00
   2.3636364e-01   2.2000000e+00   7.5520661e+00
   2.6060606e-01  -2.0000000e-01   9.9460422e+00
   2.6060606e-01  -1.7575758e-01   9.9505969e+00
   2.6060606e-01  -1.5151515e-01   9.9545638e+00
   2.6060606e-01  -1.2727273e-01   9.9579431e+00
   2.6060606e-01  -1.0303030e-01   9.9607346e+00
   2.6060606e-01  -7.8787879e-02   9.9629385e+00
   2.6060606e-01  -5.4545455e-02   9.9645546e+00
   2.6060606e-01  -3.0303030e-02   9.9655831e+00
   2.6060606e-01  -6.0606061e-03   9.9660239e+00
   2.6060606e-01   1.8181818e-02   9.9658770e+00
   2.6060606e-01   4.2424242e-02   9.9651423e+00
   2.6060606e-01   6.6666667e-02   9.9638200e+00
   2.6060606e-01   9.0909091e-02   9.9619100e+00
   2.6060606e-01   1.1515152e-01   9.9594123e+00
   2.6060606e-01   1.3939394e-01   9.9563269e+00
   2.6060606e-01   1.6363636e-01   9.9526538e+00
   2.6060606e-01   1.8787879e-01   9.9483930e+00
   2.6060606e-01   2.1212121e-01   9.9435445e+00
   2.6060606e-01   2.3636364e-01   9.9381084e+00
   2.6060606e-01   2.6060606e-01   9.9320845e+00
   2.6060606e-01   2.8484848e-01   9.9254729e+00
   2.6060606e-01   3.0909091e-01   9.9182736e+00
   2.6060606e-01   3.3333333e-01   9.9104867e+00
   2.6060606e-01   3.5757576e-01   9.9021120e+00
   2.6060606e-01   3.8181818e-01   9.8931497e+00
   2.6060606e-01   4.0606061e-01   9.8835996e+00
   2.6060606e-01   4.3030303e-01   9.8734619e+00
   2.6060606e-01   4.5454545e-01   9.8627365e+00
   2.6060606e-01   4.7878788e-01   9.8514233e+00
   2.6060606e-01   5.0303030e-01   9.8395225e+00
   2.6060606e-01   5.2727273e-01   9.8270340e+00
   2.6060606e-01   5.5151515e-01   9.8139578e+00
   2.6060606e-01   5.7575758e-01   9.8002938e+00
   2.6060606e-01   6.0000000e-01   9.7860422e+00
   2.6060606e-01   6.2424242e-01   9.7712029e+00
   2.6060606e-01   6.4848485e-01   9.7557759e+00
   2.6060606e-01   6.7272727e-01   9.7397612e+00
   2.6060606e-01   6.9696970e-01   9.7231589e+00
   2.6060606e-01   7.2121212e-01   9.7059688e+00
   2.6060606e-01   7.4545455e-01   9.6881910e+00
   2.6060606e-01   7.6969697e-01   9.6698255e+00
   2.6060606e-01   7.9393939e-01   9.6508724e+00
   2.6060606e-01   8.1818182e-01   9.6313315e+00
   2.6060606e-01   8.4242424e-01   9.6112029e+00
   2.6060606e-01   8.6666667e-01   9.5904867e+00
   2.6060606e-01   8.9090909e-01   9.5691827e+00
   2.6060606e-01   9.1515152e-01   9.5472911e+00
   2.6060606e-01   9.3939394e-01   9.5248118e+00
   2.6060606e-01   9.6363636e-01   9.5017447e+00
   2.6060606e-01   9.8787879e-01   9.4780900e+00
   2.6060606e-01   1.0121212e+00   9.4538476e+00
   2.6060606e-01   1.0363636e+00   9.4290174e+00
   2.6060606e-01   1.0606061e+00   9.4035996e+00
   2.6060606e-01   1.0848485e+00   9.3775941e+00
   2.6060606e-01   1.1090909e+00   9.3510009e+00
   2.6060606e-01   1.1333333e+00   9.3238200e+00
   2.6060606e-01   1.1575758e+00   9.2960514e+00
   2.6060606e-01   1.1818182e+00   9.2676951e+00
   2.6060606e-01   1.2060606e+00   9.2387511e+00
   2.6060606e-01   1.2303030e+00   9.2092195e+00
   2.6060606e-01   1.2545455e+00   9.1791001e+00
   2.6060606e-01   1.2787879e+00   9.1483930e+00
   2.6060606e-01   1.3030303e+00   9.1170983e+00
   2.6060606e-01   1.3272727e+00   9.0852158e+00
   2.6060606e-01   1.3515152e+00   9.0527456e+00
   2.6060606e-01   1.3757576e+00   9.0196878e+00
   2.6060606e-01   1.4000000e+00   8.9860422e+00
   2.6060606e-01   1.4242424e+00   8.9518090e+00
   2.6060606e-01   1.4484848e+00   8.9169881e+00
   2.6060606e-01   1.4727273e+00   8.8815794e+00
   2.6060606e-01   1.4969697e+00   8.8455831e+00
   2.6060606e-01   1.5212121e+00   8.8089991e+00
   2.6060606e-01   1.5454545e+00   8.7718274e+00
   2.6060606e-01   1.5696970e+00   8.7340680e+00
   2.6060606e-01   1.5939394e+00   8.6957208e+00
   2.6060606e-01   1.6181818e+00   8.6567860e+00
   2.6060606e-01   1.6424242e+00   8.6172635e+00
   2.6060606e-01   1.6666667e+00   8.5771534e+00
   2.6060606e-01   1.6909091e+00   8.5364555e+00
   2.6060606e-01   1.7151515e+00   8.4951699e+00
   2.6060606e-01   1.7393939e+00   8.4532966e+00
   2.6060606e-01   1.7636364e+00   8.4108356e+00
   2.6060606e-01   1.7878788e+00   8.3677870e+00
   2.6060606e-01   1.8121212e+00   8.3241506e+00
   2.6060606e-01   1.8363636e+00   8.2799265e+00
   2.6060606e-01   1.8606061e+00   8.2351148e+00
   2.6060606e-01   1.8848485e+00   8.1897153e+00
   2.6060606e-01   1.9090909e+00   8.1437282e+00
   2.6060606e-01   1.9333333e+00   8.0971534e+00
   2.6060606e-01   1.9575758e+00   8.0499908e+00
   2.6060606e-01   1.9818182e+00   8.0022406e+00
   2.6060606e-01   2.0060606e+00   7.9539027e+00
   2.6060606e-01   2.0303030e+00   7.9049770e+00
   2.6060606e-01   2.0545455e+00   7.8554637e+00
   2.6060606e-01   2.0787879e+00   7.8053627e+00
   2.6060606e-01   2.1030303e+00   7.7546740e+00
   2.6060606e-01   2.1272727e+00   7.7033976e+00
   2.6060606e-01   2.1515152e+00   7.6515335e+00
   2.6060606e-01   2.1757576e+00   7.5990817e+00
   2.6060606e-01   2.2000000e+00   7.5460422e+00
   2.8484848e-01  -2.0000000e-01   9.9394307e+00
   2.8484848e-01  -1.7575758e-01   9.9439853e+00
   2.8484848e-01  -1.5151515e-01   9.9479522e+00
   2.8484848e-01  -1.2727273e-01   9.9513315e+00
   2.8484848e-01  -1.0303030e-01   9.9541230e+00
   2.8484848e-01  -7.8787879e-02   9.9563269e+00
   2.8484848e-01  -5.4545455e-02   9.9579431e+00
   2.8484848e-01  -3.0303030e-02   9.9589715e+00
   2.8484848e-01  -6.0606061e-03   9.9594123e+00
   2.8484848e-01   1.8181818e-02   9.9592654e+00
   2.8484848e-01   4.2424242e-02   9.9585308e+00
   2.8484848e-01   6.6666667e-02   9.9572084e+00
   2.8484848e-01   9.0909091e-02   9.9552984e+00
   2.8484848e-01   1.1515152e-01   9.9528007e+00
   2.8484848e-01   1.3939394e-01   9.9497153e+00
   2.8484848e-01   1.6363636e-01   9.9460422e+00
   2.8484848e-01   1.8787879e-01   9.9417815e+00
   2.8484848e-01   2.1212121e-01   9.9369330e+00
   2.8484848e-01   2.3636364e-01   9.9314968e+00
   2.8484848e-01   2.6060606e-01   9.9254729e+00
   2.8484848e-01   2.8484848e-01   9.9188613e+00
   2.8484848e-01   3.0909091e-01   9.9116621e+00
   2.8484848e-01   3.3333333e-01   9.9038751e+00
   2.8484848e-01   3.5757576e-01   9.8955005e+00
   2.8484848e-01   3.8181818e-01   9.8865381e+00
   2.8484848e-01   4.0606061e-01   9.8769881e+00
   2.8484848e-01   4.3030303e-01   9.8668503e+00
   2.8484848e-01   4.5454545e-01   9.8561249e+00
   2.8484848e-01   4.7878788e-01   9.8448118e+00
   2.8484848e-01   5.0303030e-01   9.8329109e+00
   2.8484848e-01   5.2727273e-01   9.8204224e+00
   2.8484848e-01   5.5151515e-01   9.8073462e+00
   2.8484848e-01   5.7575758e-01   9.7936823e+00
   2.8484848e-01   6.0000000e-01   9.7794307e+00
   2.8484848e-01   6.2424242e-01   9.7645914e+00
   2.8484848e-01   6.4848485e-01   9.7491644e+00
   2.8484848e-01   6.7272727e-01   9.7331497e+00
   2.8484848e-01   6.9696970e-01   9.7165473e+00
   2.8484848e-01   7.2121212e-01   9.6993572e+00
   2.8484848e-01   7.4545455e-01   9.6815794e+00
   2.8484848e-01   7.6969697e-01   9.6632140e+00
   2.8484848e-01   7.9393939e-01   9.6442608e+00
   2.8484848e-01   8.1818182e-01   9.6247199e+00
   2.8484848e-01   8.4242424e-01   9.6045914e+00
   2.8484848e-01   8.6666667e-01   9.5838751e+00
   2.8484848e-01   8.9090909e-01   9.5625712e+00
   2.8484848e-01   9.1515152e-01   9.5406795e+00
   2.8484848e-01   9.3939394e-01   9.5182002e+00
   2.8484848e-01   9.6363636e-01   9.4951331e+00
   2.8484848e-01   9.8787879e-01   9.4714784e+00
   2.8484848e-01   1.0121212e+00   9.4472360e+00
   2.8484848e-01   1.0363636e+00   9.4224059e+00
   2.8484848e-01   1.0606061e+00   9.3969881e+00
   2.8484848e-01   1.0848485e+00   9.3709826e+00
   2.8484848e-01   1.1090909e+00   9.3443893e+00
   2.8484848e-01   1.1333333e+00   9.3172084e+00
   2.8484848e-01   1.1575758e+00   9.2894399e+00
   2.8484848e-01   1.1818182e+00   9.2610836e+00
   2.8484848e-01   1.2060606e+00   9.2321396e+00
   2.8484848e-01   1.2303030e+00   9.2026079e+00
   2.8484848e-01   1.2545455e+00   9.1724885e+00
   2.8484848e-01   1.2787879e+00   9.1417815e+00
   2.8484848e-01   1.3030303e+00   9.1104867e+00
   2.8484848e-01   1.3272727e+00   9.0786042e+00
   2.8484848e-01   1.3515152e+00   9.0461341e+00
   2.8484848e-01   1.3757576e+00   9.0130762e+00
   2.8484848e-01   1.4000000e+00   8.9794307e+00
   2.8484848e-01   1.4242424e+00   8.9451974e+00
   2.8484848e-01   1.4484848e+00   8.9103765e+00
   2.8484848e-01   1.4727273e+00   8.8749679e+00
   2.8484848e-01   1.4969697e+00   8.8389715e+00
   2.8484848e-01   1.5212121e+00   8.8023875e+00
   2.8484848e-01   1.5454545e+00   8.7652158e+00
   2.8484848e-01   1.5696970e+00   8.7274564e+00
   2.8484848e-01   1.5939394e+00   8.6891093e+00
   2.8484848e-01   1.6181818e+00   8.6501745e+00
   2.8484848e-01   1.6424242e+00   8.6106520e+00
   2.8484848e-01   1.6666667e+00   8.5705418e+00
   2.8484848e-01   1.6909091e+00   8.5298439e+00
   2.8484848e-01   1.7151515e+00   8.4885583e+00
   2.8484848e-01   1.7393939e+00   8.4466850e+00
   2.8484848e-01   1.7636364e+00   8.4042241e+00
   2.8484848e-01   1.7878788e+00   8.3611754e+00
   2.8484848e-01   1.8121212e+00   8.3175390e+00
   2.8484848e-01   1.8363636e+00   8.2733150e+00
   2.8484848e-01   1.8606061e+00   8.2285032e+00
   2.8484848e-01   1.8848485e+00   8.1831038e+00
   2.8484848e-01   1.9090909e+00   8.1371166e+00
   2.8484848e-01   1.9333333e+00   8.0905418e+00
   2.8484848e-01   1.9575758e+00   8.0433792e+00
   2.8484848e-01   1.9818182e+00   7.9956290e+00
   2.8484848e-01   2.0060606e+00   7.9472911e+00
   2.8484848e-01   2.0303030e+00   7.8983655e+00
   2.8484848e-01   2.0545455e+00   7.8488522e+00
   2.8484848e-01   2.0787879e+00   7.7987511e+00
   2.8484848e-01   2.1030303e+00   7.7480624e+00
   2.8484848e-01   2.1272727e+00   7.6967860e+00
   2.8484848e-01   2.1515152e+00   7.6449219e+00
   2.8484848e-01   2.1757576e+00   7.5924702e+00
   2.8484848e-01   2.2000000e+00   7.5394307e+00
   3.0909091e-01  -2.0000000e-01   9.9322314e+00
   3.0909091e-01  -1.7575758e-01   9.9367860e+00
   3.0909091e-01  -1.5151515e-01   9.9407530e+00
   3.0909091e-01  -1.2727273e-01   9.9441322e+00
   3.0909091e-01  -1.0303030e-01   9.9469238e+00
   3.0909091e-01  -7.8787879e-02   9.9491276e+00
   3.0909091e-01  -5.4545455e-02   9.9507438e+00
   3.0909091e-01  -3.0303030e-02   9.9517723e+00
   3.0909091e-01  -6.0606061e-03   9.9522130e+00
   3.0909091e-01   1.8181818e-02   9.9520661e+00
   3.0909091e-01   4.2424242e-02   9.9513315e+00
   3.0909091e-01   6.6666667e-02   9.9500092e+00
   3.0909091e-01   9.0909091e-02   9.9480992e+00
   3.0909091e-01   1.1515152e-01   9.9456015e+00
   3.0909091e-01   1.3939394e-01   9.9425161e+00
   3.0909091e-01   1.6363636e-01   9.9388430e+00
   3.0909091e-01   1.8787879e-01   9.9345822e+00
   3.0909091e-01   2.1212121e-01   9.9297337e+00
   3.0909091e-01   2.3636364e-01   9.9242975e+00
   3.0909091e-01   2.6060606e-01   9.9182736e+00
   3.0909091e-01   2.8484848e-01   9.9116621e+00
   3.0909091e-01   3.0909091e-01   9.9044628e+00
   3.0909091e-01   3.3333333e-01   9.8966758e+00
   3.0909091e-01   3.5757576e-01   9.8883012e+00
   3.0909091e-01   3.8181818e-01   9.8793388e+00
   3.0909091e-01   4.0606061e-01   9.8697888e+00
   3.0909091e-01   4.3030303e-01   9.8596511e+00
   3.0909091e-01   4.5454545e-01   9.8489256e+00
   3.0909091e-01   4.7878788e-01   9.8376125e+00
   3.0909091e-01   5.0303030e-01   9.8257117e+00
   3.0909091e-01   5.2727273e-01   9.8132231e+00
   3.0909091e-01   5.5151515e-01   9.8001469e+00
   3.0909091e-01   5.7575758e-01   9.7864830e+00
   3.0909091e-01   6.0000000e-01   9.7722314e+00
   3.0909091e-01   6.2424242e-01   9.7573921e+00
   3.0909091e-01   6.4848485e-01   9.7419651e+00
   3.0909091e-01   6.7272727e-01   9.7259504e+00
   3.0909091e-01   6.9696970e-01   9.7093480e+00
   3.0909091e-01   7.2121212e-01   9.6921579e+00
   3.0909091e-01   7.4545455e-01   9.6743802e+00
   3.0909091e-01   7.6969697e-01   9.6560147e+00
   3.0909091e-01   7.9393939e-01   9.6370615e+00
   3.0909091e-01   8.1818182e-01   9.6175207e+00
   3.0909091e-01   8.4242424e-01   9.5973921e+00
   3.0909091e-01   8.6666667e-01   9.5766758e+00
   3.0909091e-01   8.9090909e-01   9.5553719e+00
   3.0909091e-01   9.1515152e-01   9.5334803e+00
   3.0909091e-01   9.3939394e-01   9.5110009e+00
   3.0909091e-01   9.6363636e-01   9.4879339e+00
   3.0909091e-01   9.8787879e-01   9.4642792e+00
   3.0909091e-01   1.0121212e+00   9.4400367e+00
   3.0909091e-01   1.0363636e+00   9.4152066e+00
   3.0909091e-01   1.0606061e+00   9.3897888e+00
   3.0909091e-01   1.0848485e+00   9.3637833e+00
   3.0909091e-01   1.1090909e+00   9.3371901e+00
   3.0909091e-01   1.1333333e+00   9.3100092e+00
   3.0909091e-01   1.1575758e+00   9.2822406e+00
   3.0909091e-01   1.1818182e+00   9.2538843e+00
   3.0909091e-01   1.2060606e+00   9.2249403e+00
   3.0909091e-01   1.2303030e+00   9.1954086e+00
   3.0909091e-01   1.2545455e+00   9.1652893e+00
   3.0909091e-01   1.2787879e+00   9.1345822e+00
   3.0909091e-01   1.3030303e+00   9.1032874e+00
   3.0909091e-01   1.3272727e+00   9.0714050e+00
   3.0909091e-01   1.3515152e+00   9.0389348e+00
   3.0909091e-01   1.3757576e+00   9.0058770e+00
   3.0909091e-01   1.4000000e+00   8.9722314e+00
   3.0909091e-01   1.4242424e+00   8.9379982e+00
   3.0909091e-01   1.4484848e+00   8.9031772e+00
   3.0909091e-01   1.4727273e+00   8.8677686e+00
   3.0909091e-01   1.4969697e+00   8.8317723e+00
   3.0909091e-01   1.5212121e+00   8.7951882e+00
   3.0909091e-01   1.5454545e+00   8.7580165e+00
   3.0909091e-01   1.5696970e+00   8.7202571e+00
   3.0909091e-01   1.5939394e+00   8.6819100e+00
   3.0909091e-01   1.6181818e+00   8.6429752e+00
   3.0909091e-01   1.6424242e+00   8.6034527e+00
   3.0909091e-01   1.6666667e+00   8.5633425e+00
   3.0909091e-01   1.6909091e+00   8.5226446e+00
   3.0909091e-01   1.7151515e+00   8.4813590e+00
   3.0909091e-01   1.7393939e+00   8.4394858e+00
   3.0909091e-01   1.7636364e+00   8.3970248e+00
   3.0909091e-01   1.7878788e+00   8.3539761e+00
   3.0909091e-01   1.8121212e+00   8.3103398e+00
   3.0909091e-01   1.8363636e+00   8.2661157e+00
   3.0909091e-01   1.8606061e+00   8.2213039e+00
   3.0909091e-01   1.8848485e+00   8.1759045e+00
   3.0909091e-01   1.9090909e+00   8.1299174e+00
   3.0909091e-01   1.9333333e+00   8.0833425e+00
   3.0909091e-01   1.9575758e+00   8.0361800e+00
   3.0909091e-01   1.9818182e+00   7.9884298e+00
   3.0909091e-01   2.0060606e+00   7.9400918e+00
   3.0909091e-01   2.0303030e+00   7.8911662e+00
   3.0909091e-01   2.0545455e+00   7.8416529e+00
   3.0909091e-01   2.0787879e+00   7.7915519e+00
   3.0909091e-01   2.1030303e+00   7.7408632e+00
   3.0909091e-01   2.1272727e+00   7.6895868e+00
   3.0909091e-01   2.1515152e+00   7.6377227e+00
   3.0909091e-01   2.1757576e+00   7.5852709e+00
   3.0909091e-01   2.2000000e+00   7.5322314e+00
   3.3333333e-01  -2.0000000e-01   9.9244444e+00
   3.3333333e-01  -1.7575758e-01   9.9289991e+00
   3.3333333e-01  -1.5151515e-01   9.9329660e+00
   3.3333333e-01  -1.2727273e-01   9.9363453e+00
   3.3333333e-01  -1.0303030e-01   9.9391368e+00
   3.3333333e-01  -7.8787879e-02   9.9413407e+00
   3.3333333e-01  -5.4545455e-02   9.9429568e+00
   3.3333333e-01  -3.0303030e-02   9.9439853e+00
   3.3333333e-01  -6.0606061e-03   9.9444261e+00
   3.3333333e-01   1.8181818e-02   9.9442792e+00
   3.3333333e-01   4.2424242e-02   9.9435445e+00
   3.3333333e-01   6.6666667e-02   9.9422222e+00
   3.3333333e-01   9.0909091e-02   9.9403122e+00
   3.3333333e-01   1.1515152e-01   9.9378145e+00
   3.3333333e-01   1.3939394e-01   9.9347291e+00
   3.3333333e-01   1.6363636e-01   9.9310560e+00
   3.3333333e-01   1.8787879e-01   9.9267952e+00
   3.3333333e-01   2.1212121e-01   9.9219467e+00
   3.3333333e-01   2.3636364e-01   9.9165106e+00
   3.3333333e-01   2.6060606e-01   9.9104867e+00
   3.3333333e-01   2.8484848e-01   9.9038751e+00
   3.3333333e-01   3.0909091e-01   9.8966758e+00
   3.3333333e-01   3.3333333e-01   9.8888889e+00
   3.3333333e-01   3.5757576e-01   9.8805142e+00
   3.3333333e-01   3.8181818e-01   9.8715519e+00
   3.3333333e-01   4.0606061e-01   9.8620018e+00
   3.3333333e-01   4.3030303e-01   9.8518641e+00
   3.3333333e-01   4.5454545e-01   9.8411387e+00
   3.3333333e-01   4.7878788e-01   9.8298255e+00
   3.3333333e-01   5.0303030e-01   9.8179247e+00
   3.3333333e-01   5.2727273e-01   9.8054362e+00
   3.3333333e-01   5.5151515e-01   9.7923600e+00
   3.3333333e-01   5.7575758e-01   9.7786961e+00
   3.3333333e-01   6.0000000e-01   9.7644444e+00
   3.3333333e-01   6.2424242e-01   9.7496051e+00
   3.3333333e-01   6.4848485e-01   9.7341781e+00
   3.3333333e-01   6.7272727e-01   9.7181635e+00
   3.3333333e-01   6.9696970e-01   9.7015611e+00
   3.3333333e-01   7.2121212e-01   9.6843710e+00
   3.3333333e-01   7.4545455e-01   9.6665932e+00
   3.3333333e-01   7.6969697e-01   9.6482277e+00
   3.3333333e-01   7.9393939e-01   9.6292746e+00
   3.3333333e-01   8.1818182e-01   9.6097337e+00
   3.3333333e-01   8.4242424e-01   9.5896051e+00
   3.3333333e-01   8.6666667e-01   9.5688889e+00
   3.3333333e-01   8.9090909e-01   9.5475849e+00
   3.3333333e-01   9.1515152e-01   9.5256933e+00
   3.3333333e-01   9.3939394e-01   9.5032140e+00
   3.3333333e-01   9.6363636e-01   9.4801469e+00
   3.3333333e-01   9.8787879e-01   9.4564922e+00
   3.3333333e-01   1.0121212e+00   9.4322498e+00
   3.3333333e-01   1.0363636e+00   9.4074197e+00
   3.3333333e-01   1.0606061e+00   9.3820018e+00
   3.3333333e-01   1.0848485e+00   9.3559963e+00
   3.3333333e-01   1.1090909e+00   9.3294031e+00
   3.3333333e-01   1.1333333e+00   9.3022222e+00
   3.3333333e-01   1.1575758e+00   9.2744536e+00
   3.3333333e-01   1.1818182e+00   9.2460973e+00
   3.3333333e-01   1.2060606e+00   9.2171534e+00
   3.3333333e-01   1.2303030e+00   9.1876217e+00
   3.3333333e-01   1.2545455e+00   9.1575023e+00
   3.3333333e-01   1.2787879e+00   9.1267952e+00
   3.3333333e-01   1.3030303e+00   9.0955005e+00
   3.3333333e-01   1.3272727e+00   9.0636180e+00
   3.3333333e-01   1.3515152e+00   9.0311478e+00
   3.3333333e-01   1.3757576e+00   8.9980900e+00
   3.3333333e-01   1.4000000e+00   8.9644444e+00
   3.3333333e-01   1.4242424e+00   8.9302112e+00
   3.3333333e-01   1.4484848e+00   8.8953903e+00
   3.3333333e-01   1.4727273e+00   8.8599816e+00
   3.3333333e-01   1.4969697e+00   8.8239853e+00
   3.3333333e-01   1.5212121e+00   8.7874013e+00
   3.3333333e-01   1.5454545e+00   8.7502296e+00
   3.3333333e-01   1.5696970e+00   8.7124702e+00
   3.3333333e-01   1.5939394e+00   8.6741230e+00
   3.3333333e-01   1.6181818e+00   8.6351882e+00
   3.3333333e-01   1.6424242e+00   8.5956657e+00
   3.3333333e-01   1.6666667e+00   8.5555556e+00
   3.3333333e-01   1.6909091e+00   8.5148577e+00
   3.3333333e-01   1.7151515e+00   8.4735721e+00
   3.3333333e-01   1.7393939e+00   8.4316988e+00
   3.3333333e-01   1.7636364e+00   8.3892378e+00
   3.3333333e-01   1.7878788e+00   8.3461892e+00
   3.3333333e-01   1.8121212e+00   8.3025528e+00
   3.3333333e-01   1.8363636e+00   8.2583287e+00
   3.3333333e-01   1.8606061e+00   8.2135170e+00
   3.3333333e-01   1.8848485e+00   8.1681175e+00
   3.3333333e-01   1.9090909e+00   8.1221304e+00
   3.3333333e-01   1.9333333e+00   8.0755556e+00
   3.3333333e-01   1.9575758e+00   8.0283930e+00
   3.3333333e-01   1.9818182e+00   7.9806428e+00
   3.3333333e-01   2.0060606e+00   7.9323049e+00
   3.3333333e-01   2.0303030e+00   7.8833792e+00
   3.3333333e-01   2.0545455e+00   7.8338659e+00
   3.3333333e-01   2.0787879e+00   7.7837649e+00
   3.3333333e-01   2.1030303e+00   7.7330762e+00
   3.3333333e-01   2.1272727e+00   7.6817998e+00
   3.3333333e-01   2.1515152e+00   7.6299357e+00
   3.3333333e-01   2.1757576e+00   7.5774839e+00
   3.3333333e-01   2.2000000e+00   7.5244444e+00
   3.5757576e-01  -2.0000000e-01   9.9160698e+00
   3.5757576e-01  -1.7575758e-01   9.9206244e+00
   3.5757576e-01  -1.5151515e-01   9.9245914e+00
   3.5757576e-01  -1.2727273e-01   9.9279706e+00
   3.5757576e-01  -1.0303030e-01   9.9307622e+00
   3.5757576e-01  -7.8787879e-02   9.9329660e+00
   3.5757576e-01  -5.4545455e-02   9.9345822e+00
   3.5757576e-01  -3.0303030e-02   9.9356107e+00
   3.5757576e-01  -6.0606061e-03   9.9360514e+00
   3.5757576e-01   1.8181818e-02   9.9359045e+00
   3.5757576e-01   4.2424242e-02   9.9351699e+00
   3.5757576e-01   6.6666667e-02   9.9338476e+00
   3.5757576e-01   9.0909091e-02   9.9319376e+00
   3.5757576e-01   1.1515152e-01   9.9294399e+00
   3.5757576e-01   1.3939394e-01   9.9263545e+00
   3.5757576e-01   1.6363636e-01   9.9226814e+00
   3.5757576e-01   1.8787879e-01   9.9184206e+00
   3.5757576e-01   2.1212121e-01   9.9135721e+00
   3.5757576e-01   2.3636364e-01   9.9081359e+00
   3.5757576e-01   2.6060606e-01   9.9021120e+00
   3.5757576e-01   2.8484848e-01   9.8955005e+00
   3.5757576e-01   3.0909091e-01   9.8883012e+00
   3.5757576e-01   3.3333333e-01   9.8805142e+00
   3.5757576e-01   3.5757576e-01   9.8721396e+00
   3.5757576e-01   3.8181818e-01   9.8631772e+00
   3.5757576e-01   4.0606061e-01   9.8536272e+00
   3.5757576e-01   4.3030303e-01   9.8434894e+00
   3.5757576e-01   4.5454545e-01   9.8327640e+00
   3.5757576e-01   4.7878788e-01   9.8214509e+00
   3.5757576e-01   5.0303030e-01   9.8095500e+00
   3.5757576e-01   5.2727273e-01   9.7970615e+00
   3.5757576e-01   5.5151515e-01   9.7839853e+00
   3.5757576e-01   5.7575758e-01   9.7703214e+00
   3.5757576e-01   6.0000000e-01   9.7560698e+00
   3.5757576e-01   6.2424242e-01   9.7412305e+00
   3.5757576e-01   6.4848485e-01   9.7258035e+00
   3.5757576e-01   6.7272727e-01   9.7097888e+00
   3.5757576e-01   6.9696970e-01   9.6931864e+00
   3.5757576e-01   7.2121212e-01   9.6759963e+00
   3.5757576e-01   7.4545455e-01   9.6582185e+00
   3.5757576e-01   7.6969697e-01   9.6398531e+00
   3.5757576e-01   7.9393939e-01   9.6208999e+00
   3.5757576e-01   8.1818182e-01   9.6013590e+00
   3.5757576e-01   8.4242424e-01   9.5812305e+00
   3.5757576e-01   8.6666667e-01   9.5605142e+00
   3.5757576e-01   8.9090909e-01   9.5392103e+00
   3.5757576e-01   9.1515152e-01   9.5173186e+00
   3.5757576e-01   9.3939394e-01   9.4948393e+00
   3.5757576e-01   9.6363636e-01   9.4717723e+00
   3.5757576e-01   9.8787879e-01   9.4481175e+00
   3.5757576e-01   1.0121212e+00   9.4238751e+00
   3.5757576e-01   1.0363636e+00   9.3990450e+00
   3.5757576e-01   1.0606061e+00   9.3736272e+00
   3.5757576e-01   1.0848485e+00   9.3476217e+00
   3.5757576e-01   1.1090909e+00   9.3210285e+00
   3.5757576e-01   1.1333333e+00   9.2938476e+00
   3.5757576e-01   1.1575758e+00   9.2660790e+00
   3.5757576e-01   1.1818182e+00   9.2377227e+00
   3.5757576e-01   1.2060606e+00   9.2087787e+00
   3.5757576e-01   1.2303030e+00   9.1792470e+00
   3.5757576e-01   1.2545455e+00   9.1491276e+00
   3.5757576e-01   1.2787879e+00   9.1184206e+00
   3.5757576e-01   1.3030303e+00   9.0871258e+00
   3.5757576e-01   1.3272727e+00   9.0552433e+00
   3.5757576e-01   1.3515152e+00   9.0227732e+00
   3.5757576e-01   1.3757576e+00   8.9897153e+00
   3.5757576e-01   1.4000000e+00   8.9560698e+00
   3.5757576e-01   1.4242424e+00   8.9218365e+00
   3.5757576e-01   1.4484848e+00   8.8870156e+00
   3.5757576e-01   1.4727273e+00   8.8516070e+00
   3.5757576e-01   1.4969697e+00   8.8156107e+00
   3.5757576e-01   1.5212121e+00   8.7790266e+00
   3.5757576e-01   1.5454545e+00   8.7418549e+00
   3.5757576e-01   1.5696970e+00   8.7040955e+00
   3.5757576e-01   1.5939394e+00   8.6657484e+00
   3.5757576e-01   1.6181818e+00   8.6268136e+00
   3.5757576e-01   1.6424242e+00   8.5872911e+00
   3.5757576e-01   1.6666667e+00   8.5471809e+00
   3.5757576e-01   1.6909091e+00   8.5064830e+00
   3.5757576e-01   1.7151515e+00   8.4651974e+00
   3.5757576e-01   1.7393939e+00   8.4233242e+00
   3.5757576e-01   1.7636364e+00   8.3808632e+00
   3.5757576e-01   1.7878788e+00   8.3378145e+00
   3.5757576e-01   1.8121212e+00   8.2941781e+00
   3.5757576e-01   1.8363636e+00   8.2499541e+00
   3.5757576e-01   1.8606061e+00   8.2051423e+00
   3.5757576e-01   1.8848485e+00   8.1597429e+00
   3.5757576e-01   1.9090909e+00   8.1137557e+00
   3.5757576e-01   1.9333333e+00   8.0671809e+00
   3.5757576e-01   1.9575758e+00   8.0200184e+00
   3.5757576e-01   1.9818182e+00   7.9722681e+00
   3.5757576e-01   2.0060606e+00   7.9239302e+00
   3.5757576e-01   2.0303030e+00   7.8750046e+00
   3.5757576e-01   2.0545455e+00   7.8254913e+00
   3.5757576e-01   2.0787879e+00   7.7753903e+00
   3.5757576e-01   2.1030303e+00   7.7247016e+00
   3.5757576e-01   2.1272727e+00   7.6734252e+00
   3.5757576e-01   2.1515152e+00   7.6215611e+00
   3.5757576e-01   2.1757576e+00   7.5691093e+00
   3.5757576e-01   2.2000000e+00   7.5160698e+00
   3.8181818e-01  -2.0000000e-01   9.9071074e+00
   3.8181818e-01  -1.7575758e-01   9.9116621e+00
   3.8181818e-01  -1.5151515e-01   9.9156290e+00
   3.8181818e-01  -1.2727273e-01   9.9190083e+00
   3.8181818e-01  -1.0303030e-01   9.9217998e+00
   3.8181818e-01  -7.8787879e-02   9.9240037e+00
   3.8181818e-01  -5.4545455e-02   9.9256198e+00
   3.8181818e-01  -3.0303030e-02   9.9266483e+00
   3.8181818e-01  -6.0606061e-03   9.9270891e+00
   3.8181818e-01   1.8181818e-02   9.9269421e+00
   3.8181818e-01   4.2424242e-02   9.9262075e+00
   3.8181818e-01   6.6666667e-02   9.9248852e+00
   3.8181818e-01   9.0909091e-02   9.9229752e+00
   3.8181818e-01   1.1515152e-01   9.9204775e+00
   3.8181818e-01   1.3939394e-01   9.9173921e+00
   3.8181818e-01   1.6363636e-01   9.9137190e+00
   3.8181818e-01   1.8787879e-01   9.9094582e+00
   3.8181818e-01   2.1212121e-01   9.9046097e+00
   3.8181818e-01   2.3636364e-01   9.8991736e+00
   3.8181818e-01   2.6060606e-01   9.8931497e+00
   3.8181818e-01   2.8484848e-01   9.8865381e+00
   3.8181818e-01   3.0909091e-01   9.8793388e+00
   3.8181818e-01   3.3333333e-01   9.8715519e+00
   3.8181818e-01   3.5757576e-01   9.8631772e+00
   3.8181818e-01   3.8181818e-01   9.8542149e+00
   3.8181818e-01   4.0606061e-01   9.8446648e+00
   3.8181818e-01   4.3030303e-01   9.8345271e+00
   3.8181818e-01   4.5454545e-01   9.8238017e+00
   3.8181818e-01   4.7878788e-01   9.8124885e+00
   3.8181818e-01   5.0303030e-01   9.8005877e+00
   3.8181818e-01   5.2727273e-01   9.7880992e+00
   3.8181818e-01   5.5151515e-01   9.7750230e+00
   3.8181818e-01   5.7575758e-01   9.7613590e+00
   3.8181818e-01   6.0000000e-01   9.7471074e+00
   3.8181818e-01   6.2424242e-01   9.7322681e+00
   3.8181818e-01   6.4848485e-01   9.7168411e+00
   3.8181818e-01   6.7272727e-01   9.7008264e+00
   3.8181818e-01   6.9696970e-01   9.6842241e+00
   3.8181818e-01   7.2121212e-01   9.6670340e+00
   3.8181818e-01   7.4545455e-01   9.6492562e+00
   3.8181818e-01   7.6969697e-01   9.6308907e+00
   3.8181818e-01   7.9393939e-01   9.6119376e+00
   3.8181818e-01   8.1818182e-01   9.5923967e+00
   3.8181818e-01   8.4242424e-01   9.5722681e+00
   3.8181818e-01   8.6666667e-01   9.5515519e+00
   3.8181818e-01   8.9090909e-01   9.5302479e+00
   3.8181818e-01   9.1515152e-01   9.5083563e+00
   3.8181818e-01   9.3939394e-01   9.4858770e+00
   3.8181818e-01   9.6363636e-01   9.4628099e+00
   3.8181818e-01   9.8787879e-01   9.4391552e+00
   3.8181818e-01   1.0121212e+00   9.4149128e+00
   3.8181818e-01   1.0363636e+00   9.3900826e+00
   3.8181818e-01   1.0606061e+00   9.3646648e+00
   3.8181818e-01   1.0848485e+00   9.3386593e+00
   3.8181818e-01   1.1090909e+00   9.3120661e+00
   3.8181818e-01   1.1333333e+00   9.2848852e+00
   3.8181818e-01   1.1575758e+00   9.2571166e+00
   3.8181818e-01   1.1818182e+00   9.2287603e+00
   3.8181818e-01   1.2060606e+00   9.1998163e+00
   3.8181818e-01   1.2303030e+00   9.1702847e+00
   3.8181818e-01   1.2545455e+00   9.1401653e+00
   3.8181818e-01   1.2787879e+00   9.1094582e+00
   3.8181818e-01   1.3030303e+00   9.0781635e+00
   3.8181818e-01   1.3272727e+00   9.0462810e+00
   3.8181818e-01   1.3515152e+00   9.0138108e+00
   3.8181818e-01   1.3757576e+00   8.9807530e+00
   3.8181818e-01   1.4000000e+00   8.9471074e+00
   3.8181818e-01   1.4242424e+00   8.9128742e+00
   3.8181818e-01   1.4484848e+00   8.8780533e+00
   3.8181818e-01   1.4727273e+00   8.8426446e+00
   3.8181818e-01   1.4969697e+00   8.8066483e+00
   3.8181818e-01   1.5212121e+00   8.7700643e+00
   3.8181818e-01   1.5454545e+00   8.7328926e+00
   3.8181818e-01   1.5696970e+00   8.6951331e+00
   3.8181818e-01   1.5939394e+00   8.6567860e+00
   3.8181818e-01   1.6181818e+00   8.6178512e+00
   3.8181818e-01   1.6424242e+00   8.5783287e+00
   3.8181818e-01   1.6666667e+00   8.5382185e+00
   3.8181818e-01   1.6909091e+00   8.4975207e+00
   3.8181818e-01   1.7151515e+00   8.4562351e+00
   3.8181818e-01   1.7393939e+00   8.4143618e+00
   3.8181818e-01   1.7636364e+00   8.3719008e+00
   3.8181818e-01   1.7878788e+00   8.3288522e+00
   3.8181818e-01   1.8121212e+00   8.2852158e+00
   3.8181818e-01   1.8363636e+00   8.2409917e+00
   3.8181818e-01   1.8606061e+00   8.1961800e+00
   3.8181818e-01   1.8848485e+00   8.1507805e+00
   3.8181818e-01   1.9090909e+00   8.1047934e+00
   3.8181818e-01   1.9333333e+00   8.0582185e+00
   3.8181818e-01   1.9575758e+00   8.0110560e+00
   3.8181818e-01   1.9818182e+00   7.9633058e+00
   3.8181818e-01   2.0060606e+00   7.9149679e+00
   3.8181818e-01   2.0303030e+00   7.8660422e+00
   3.8181818e-01   2.0545455e+00   7.8165289e+00
   3.8181818e-01   2.0787879e+00   7.7664279e+00
   3.8181818e-01   2.1030303e+00   7.7157392e+00
   3.8181818e-01   2.1272727e+00   7.6644628e+00
   3.8181818e-01   2.1515152e+00   7.6125987e+00
   3.8181818e-01   2.1757576e+00   7.5601469e+00
   3.8181818e-01   2.2000000e+00   7.5071074e+00
   4.0606061e-01  -2.0000000e-01   9.8975574e+00
   4.0606061e-01  -1.7575758e-01   9.9021120e+00
   4.0606061e-01  -1.5151515e-01   9.9060790e+00
   4.0606061e-01  -1.2727273e-01   9.9094582e+00
   4.0606061e-01  -1.0303030e-01   9.9122498e+00
   4.0606061e-01  -7.8787879e-02   9.9144536e+00
   4.0606061e-01  -5.4545455e-02   9.9160698e+00
   4.0606061e-01  -3.0303030e-02   9.9170983e+00
   4.0606061e-01  -6.0606061e-03   9.9175390e+00
   4.0606061e-01   1.8181818e-02   9.9173921e+00
   4.0606061e-01   4.2424242e-02   9.9166575e+00
   4.0606061e-01   6.6666667e-02   9.9153352e+00
   4.0606061e-01   9.0909091e-02   9.9134252e+00
   4.0606061e-01   1.1515152e-01   9.9109275e+00
   4.0606061e-01   1.3939394e-01   9.9078421e+00
   4.0606061e-01   1.6363636e-01   9.9041690e+00
   4.0606061e-01   1.8787879e-01   9.8999082e+00
   4.0606061e-01   2.1212121e-01   9.8950597e+00
   4.0606061e-01   2.3636364e-01   9.8896235e+00
   4.0606061e-01   2.6060606e-01   9.8835996e+00
   4.0606061e-01   2.8484848e-01   9.8769881e+00
   4.0606061e-01   3.0909091e-01   9.8697888e+00
   4.0606061e-01   3.3333333e-01   9.8620018e+00
   4.0606061e-01   3.5757576e-01   9.8536272e+00
   4.0606061e-01   3.8181818e-01   9.8446648e+00
   4.0606061e-01   4.0606061e-01   9.8351148e+00
   4.0606061e-01   4.3030303e-01   9.8249770e+00
   4.0606061e-01   4.5454545e-01   9.8142516e+00
   4.0606061e-01   4.7878788e-01   9.8029385e+00
   4.0606061e-01   5.0303030e-01   9.7910376e+00
   4.0606061e-01   5.2727273e-01   9.7785491e+00
   4.0606061e-01   5.5151515e-01   9.7654729e+00
   4.0606061e-01   5.7575758e-01   9.7518090e+00
   4.0606061e-01   6.0000000e-01   9.7375574e+00
   4.0606061e-01   6.2424242e-01   9.7227181e+00
   4.0606061e-01   6.4848485e-01   9.7072911e+00
   4.0606061e-01   6.7272727e-01   9.6912764e+00
   4.0606061e-01   6.9696970e-01   9.6746740e+00
   4.0606061e-01   7.2121212e-01   9.6574839e+00
   4.0606061e-01   7.4545455e-01   9.6397062e+00
   4.0606061e-01   7.6969697e-01   9.6213407e+00
   4.0606061e-01   7.9393939e-01   9.6023875e+00
   4.0606061e-01   8.1818182e-01   9.5828466e+00
   4.0606061e-01   8.4242424e-01   9.5627181e+00
   4.0606061e-01   8.6666667e-01   9.5420018e+00
   4.0606061e-01   8.9090909e-01   9.5206979e+00
   4.0606061e-01   9.1515152e-01   9.4988062e+00
   4.0606061e-01   9.3939394e-01   9.4763269e+00
   4.0606061e-01   9.6363636e-01   9.4532599e+00
   4.0606061e-01   9.8787879e-01   9.4296051e+00
   4.0606061e-01   1.0121212e+00   9.4053627e+00
   4.0606061e-01   1.0363636e+00   9.3805326e+00
   4.0606061e-01   1.0606061e+00   9.3551148e+00
   4.0606061e-01   1.0848485e+00   9.3291093e+00
   4.0606061e-01   1.1090909e+00   9.3025161e+00
   4.0606061e-01   1.1333333e+00   9.2753352e+00
   4.0606061e-01   1.1575758e+00   9.2475666e+00
   4.0606061e-01   1.1818182e+00   9.2192103e+00
   4.0606061e-01   1.2060606e+00   9.1902663e+00
   4.0606061e-01   1.2303030e+00   9.1607346e+00
   4.0606061e-01   1.2545455e+00   9.1306152e+00
   4.0606061e-01   1.2787879e+00   9.0999082e+00
   4.0606061e-01   1.3030303e+00   9.0686134e+00
   4.0606061e-01   1.3272727e+00   9.0367309e+00
   4.0606061e-01   1.3515152e+00   9.0042608e+00
   4.0606061e-01   1.3757576e+00   8.9712029e+00
   4.0606061e-01   1.4000000e+00   8.9375574e+00
   4.0606061e-01   1.4242424e+00   8.9033242e+00
   4.0606061e-01   1.4484848e+00   8.8685032e+00
   4.0606061e-01   1.4727273e+00   8.8330946e+00
   4.0606061e-01   1.4969697e+00   8.7970983e+00
   4.0606061e-01   1.5212121e+00   8.7605142e+00
   4.0606061e-01   1.5454545e+00   8.7233425e+00
   4.0606061e-01   1.5696970e+00   8.6855831e+00
   4.0606061e-01   1.5939394e+00   8.6472360e+00
   4.0606061e-01   1.6181818e+00   8.6083012e+00
   4.0606061e-01   1.6424242e+00   8.5687787e+00
   4.0606061e-01   1.6666667e+00   8.5286685e+00
   4.0606061e-01   1.6909091e+00   8.4879706e+00
   4.0606061e-01   1.7151515e+00   8.4466850e+00
   4.0606061e-01   1.7393939e+00   8.4048118e+00
   4.0606061e-01   1.7636364e+00   8.3623508e+00
   4.0606061e-01   1.7878788e+00   8.3193021e+00
   4.0606061e-01   1.8121212e+00   8.2756657e+00
   4.0606061e-01   1.8363636e+00   8.2314417e+00
   4.0606061e-01   1.8606061e+00   8.1866299e+00
   4.0606061e-01   1.8848485e+00   8.1412305e+00
   4.0606061e-01   1.9090909e+00   8.0952433e+00
   4.0606061e-01   1.9333333e+00   8.0486685e+00
   4.0606061e-01   1.9575758e+00   8.0015060e+00
   4.0606061e-01   1.9818182e+00   7.9537557e+00
   4.0606061e-01   2.0060606e+00   7.9054178e+00
   4.0606061e-01   2.0303030e+00   7.8564922e+00
   4.0606061e-01   2.0545455e+00   7.8069789e+00
   4.0606061e-01   2.0787879e+00   7.7568779e+00
   4.0606061e-01   2.1030303e+00   7.7061892e+00
   4.0606061e-01   2.1272727e+00   7.6549128e+00
   4.0606061e-01   2.1515152e+00   7.6030487e+00
   4.0606061e-01   2.1757576e+00   7.5505969e+00
   4.0606061e-01   2.2000000e+00   7.4975574e+00
   4.3030303e-01  -2.0000000e-01   9.8874197e+00
   4.3030303e-01  -1.7575758e-01   9.8919743e+00
   4.3030303e-01  -1.5151515e-01   9.8959412e+00
   4.3030303e-01  -1.2727273e-01   9.8993205e+00
   4.3030303e-01  -1.0303030e-01   9.9021120e+00
   4.3030303e-01  -7.8787879e-02   9.9043159e+00
   4.3030303e-01  -5.4545455e-02   9.9059320e+00
   4.3030303e-01  -3.0303030e-02   9.9069605e+00
   4.3030303e-01  -6.0606061e-03   9.9074013e+00
   4.3030303e-01   1.8181818e-02   9.9072544e+00
   4.3030303e-01   4.2424242e-02   9.9065197e+00
   4.3030303e-01   6.6666667e-02   9.9051974e+00
   4.3030303e-01   9.0909091e-02   9.9032874e+00
   4.3030303e-01   1.1515152e-01   9.9007897e+00
   4.3030303e-01   1.3939394e-01   9.8977043e+00
   4.3030303e-01   1.6363636e-01   9.8940312e+00
   4.3030303e-01   1.8787879e-01   9.8897704e+00
   4.3030303e-01   2.1212121e-01   9.8849219e+00
   4.3030303e-01   2.3636364e-01   9.8794858e+00
   4.3030303e-01   2.6060606e-01   9.8734619e+00
   4.3030303e-01   2.8484848e-01   9.8668503e+00
   4.3030303e-01   3.0909091e-01   9.8596511e+00
   4.3030303e-01   3.3333333e-01   9.8518641e+00
   4.3030303e-01   3.5757576e-01   9.8434894e+00
   4.3030303e-01   3.8181818e-01   9.8345271e+00
   4.3030303e-01   4.0606061e-01   9.8249770e+00
   4.3030303e-01   4.3030303e-01   9.8148393e+00
   4.3030303e-01   4.5454545e-01   9.8041139e+00
   4.3030303e-01   4.7878788e-01   9.7928007e+00
   4.3030303e-01   5.0303030e-01   9.7808999e+00
   4.3030303e-01   5.2727273e-01   9.7684114e+00
   4.3030303e-01   5.5151515e-01   9.7553352e+00
   4.3030303e-01   5.7575758e-01   9.7416713e+00
   4.3030303e-01   6.0000000e-01   9.7274197e+00
   4.3030303e-01   6.2424242e-01   9.7125803e+00
   4.3030303e-01   6.4848485e-01   9.6971534e+00
   4.3030303e-01   6.7272727e-01   9.6811387e+00
   4.3030303e-01   6.9696970e-01   9.6645363e+00
   4.3030303e-01   7.2121212e-01   9.6473462e+00
   4.3030303e-01   7.4545455e-01   9.6295684e+00
   4.3030303e-01   7.6969697e-01   9.6112029e+00
   4.3030303e-01   7.9393939e-01   9.5922498e+00
   4.3030303e-01   8.1818182e-01   9.5727089e+00
   4.3030303e-01   8.4242424e-01   9.5525803e+00
   4.3030303e-01   8.6666667e-01   9.5318641e+00
   4.3030303e-01   8.9090909e-01   9.5105601e+00
   4.3030303e-01   9.1515152e-01   9.4886685e+00
   4.3030303e-01   9.3939394e-01   9.4661892e+00
   4.3030303e-01   9.6363636e-01   9.4431221e+00
   4.3030303e-01   9.8787879e-01   9.4194674e+00
   4.3030303e-01   1.0121212e+00   9.3952250e+00
   4.3030303e-01   1.0363636e+00   9.3703949e+00
   4.3030303e-01   1.0606061e+00   9.3449770e+00
   4.3030303e-01   1.0848485e+00   9.3189715e+00
   4.3030303e-01   1.1090909e+00   9.2923783e+00
   4.3030303e-01   1.1333333e+00   9.2651974e+00
   4.3030303e-01   1.1575758e+00   9.2374288e+00
   4.3030303e-01   1.1818182e+00   9.2090725e+00
   4.3030303e-01   1.2060606e+00   9.1801286e+00
   4.3030303e-01   1.2303030e+00   9.1505969e+00
   4.3030303e-01   1.2545455e+00   9.1204775e+00
   4.3030303e-01   1.2787879e+00   9.0897704e+00
   4.3030303e-01   1.3030303e+00   9.0584757e+00
   4.3030303e-01   1.3272727e+00   9.0265932e+00
   4.3030303e-01   1.3515152e+00   8.9941230e+00
   4.3030303e-01   1.3757576e+00   8.9610652e+00
   4.3030303e-01   1.4000000e+00   8.9274197e+00
   4.3030303e-01   1.4242424e+00   8.8931864e+00
   4.3030303e-01   1.4484848e+00   8.8583655e+00
   4.3030303e-01   1.4727273e+00   8.8229568e+00
   4.3030303e-01   1.4969697e+00   8.7869605e+00
   4.3030303e-01   1.5212121e+00   8.7503765e+00
   4.3030303e-01   1.5454545e+00   8.7132048e+00
   4.3030303e-01   1.5696970e+00   8.6754454e+00
   4.3030303e-01   1.5939394e+00   8.6370983e+00
   4.3030303e-01   1.6181818e+00   8.5981635e+00
   4.3030303e-01   1.6424242e+00   8.5586410e+00
   4.3030303e-01   1.6666667e+00   8.5185308e+00
   4.3030303e-01   1.6909091e+00   8.4778329e+00
   4.3030303e-01   1.7151515e+00   8.4365473e+00
   4.3030303e-01   1.7393939e+00   8.3946740e+00
   4.3030303e-01   1.7636364e+00   8.3522130e+00
   4.3030303e-01   1.7878788e+00   8.3091644e+00
   4.3030303e-01   1.8121212e+00   8.2655280e+00
   4.3030303e-01   1.8363636e+00   8.2213039e+00
   4.3030303e-01   1.8606061e+00   8.1764922e+00
   4.3030303e-01   1.8848485e+00   8.1310927e+00
   4.3030303e-01   1.9090909e+00   8.0851056e+00
   4.3030303e-01   1.9333333e+00   8.0385308e+00
   4.3030303e-01   1.9575758e+00   7.9913682e+00
   4.3030303e-01   1.9818182e+00   7.9436180e+00
   4.3030303e-01   2.0060606e+00   7.8952801e+00
   4.3030303e-01   2.0303030e+00   7.8463545e+00
   4.3030303e-01   2.0545455e+00   7.7968411e+00
   4.3030303e-01   2.0787879e+00   7.7467401e+00
   4.3030303e-01   2.1030303e+00   7.6960514e+00
   4.3030303e-01   2.1272727e+00   7.6447750e+00
   4.3030303e-01   2.1515152e+00   7.5929109e+00
   4.3030303e-01   2.1757576e+00   7.5404591e+00
   4.3030303e-01   2.2000000e+00   7.4874197e+00
   4.5454545e-01  -2.0000000e-01   9.8766942e+00
   4.5454545e-01  -1.7575758e-01   9.8812489e+00
   4.5454545e-01  -1.5151515e-01   9.8852158e+00
   4.5454545e-01  -1.2727273e-01   9.8885950e+00
   4.5454545e-01  -1.0303030e-01   9.8913866e+00
   4.5454545e-01  -7.8787879e-02   9.8935904e+00
   4.5454545e-01  -5.4545455e-02   9.8952066e+00
   4.5454545e-01  -3.0303030e-02   9.8962351e+00
   4.5454545e-01  -6.0606061e-03   9.8966758e+00
   4.5454545e-01   1.8181818e-02   9.8965289e+00
   4.5454545e-01   4.2424242e-02   9.8957943e+00
   4.5454545e-01   6.6666667e-02   9.8944720e+00
   4.5454545e-01   9.0909091e-02   9.8925620e+00
   4.5454545e-01   1.1515152e-01   9.8900643e+00
   4.5454545e-01   1.3939394e-01   9.8869789e+00
   4.5454545e-01   1.6363636e-01   9.8833058e+00
   4.5454545e-01   1.8787879e-01   9.8790450e+00
   4.5454545e-01   2.1212121e-01   9.8741965e+00
   4.5454545e-01   2.3636364e-01   9.8687603e+00
   4.5454545e-01   2.6060606e-01   9.8627365e+00
   4.5454545e-01   2.8484848e-01   9.8561249e+00
   4.5454545e-01   3.0909091e-01   9.8489256e+00
   4.5454545e-01   3.3333333e-01   9.8411387e+00
   4.5454545e-01   3.5757576e-01   9.8327640e+00
   4.5454545e-01   3.8181818e-01   9.8238017e+00
   4.5454545e-01   4.0606061e-01   9.8142516e+00
   4.5454545e-01   4.3030303e-01   9.8041139e+00
   4.5454545e-01   4.5454545e-01   9.7933884e+00
   4.5454545e-01   4.7878788e-01   9.7820753e+00
   4.5454545e-01   5.0303030e-01   9.7701745e+00
   4.5454545e-01   5.2727273e-01   9.7576860e+00
   4.5454545e-01   5.5151515e-01   9.7446097e+00
   4.5454545e-01   5.7575758e-01   9.7309458e+00
   4.5454545e-01   6.0000000e-01   9.7166942e+00
   4.5454545e-01   6.2424242e-01   9.7018549e+00
   4.5454545e-01   6.4848485e-01   9.6864279e+00
   4.5454545e-01   6.7272727e-01   9.6704132e+00
   4.5454545e-01   6.9696970e-01   9.6538108e+00
   4.5454545e-01   7.2121212e-01   9.6366208e+00
   4.5454545e-01   7.4545455e-01   9.6188430e+00
   4.5454545e-01   7.6969697e-01   9.6004775e+00
   4.5454545e-01   7.9393939e-01   9.5815243e+00
   4.5454545e-01   8.1818182e-01   9.5619835e+00
   4.5454545e-01   8.4242424e-01   9.5418549e+00
   4.5454545e-01   8.6666667e-01   9.5211387e+00
   4.5454545e-01   8.9090909e-01   9.4998347e+00
   4.5454545e-01   9.1515152e-01   9.4779431e+00
   4.5454545e-01   9.3939394e-01   9.4554637e+00
   4.5454545e-01   9.6363636e-01   9.4323967e+00
   4.5454545e-01   9.8787879e-01   9.4087420e+00
   4.5454545e-01   1.0121212e+00   9.3844995e+00
   4.5454545e-01   1.0363636e+00   9.3596694e+00
   4.5454545e-01   1.0606061e+00   9.3342516e+00
   4.5454545e-01   1.0848485e+00   9.3082461e+00
   4.5454545e-01   1.1090909e+00   9.2816529e+00
   4.5454545e-01   1.1333333e+00   9.2544720e+00
   4.5454545e-01   1.1575758e+00   9.2267034e+00
   4.5454545e-01   1.1818182e+00   9.1983471e+00
   4.5454545e-01   1.2060606e+00   9.1694031e+00
   4.5454545e-01   1.2303030e+00   9.1398714e+00
   4.5454545e-01   1.2545455e+00   9.1097521e+00
   4.5454545e-01   1.2787879e+00   9.0790450e+00
   4.5454545e-01   1.3030303e+00   9.0477502e+00
   4.5454545e-01   1.3272727e+00   9.0158678e+00
   4.5454545e-01   1.3515152e+00   8.9833976e+00
   4.5454545e-01   1.3757576e+00   8.9503398e+00
   4.5454545e-01   1.4000000e+00   8.9166942e+00
   4.5454545e-01   1.4242424e+00   8.8824610e+00
   4.5454545e-01   1.4484848e+00   8.8476400e+00
   4.5454545e-01   1.4727273e+00   8.8122314e+00
   4.5454545e-01   1.4969697e+00   8.7762351e+00
   4.5454545e-01   1.5212121e+00   8.7396511e+00
   4.5454545e-01   1.5454545e+00   8.7024793e+00
   4.5454545e-01   1.5696970e+00   8.6647199e+00
   4.5454545e-01   1.5939394e+00   8.6263728e+00
   4.5454545e-01   1.6181818e+00   8.5874380e+00
   4.5454545e-01   1.6424242e+00   8.5479155e+00
   4.5454545e-01   1.6666667e+00   8.5078053e+00
   4.5454545e-01   1.6909091e+00   8.4671074e+00
   4.5454545e-01   1.7151515e+00   8.4258219e+00
   4.5454545e-01   1.7393939e+00   8.3839486e+00
   4.5454545e-01   1.7636364e+00   8.3414876e+00
   4.5454545e-01   1.7878788e+00   8.2984389e+00
   4.5454545e-01   1.8121212e+00   8.2548026e+00
   4.5454545e-01   1.8363636e+00   8.2105785e+00
   4.5454545e-01   1.8606061e+00   8.1657668e+00
   4.5454545e-01   1.8848485e+00   8.1203673e+00
   4.5454545e-01   1.9090909e+00   8.0743802e+00
   4.5454545e-01   1.9333333e+00   8.0278053e+00
   4.5454545e-01   1.9575758e+00   7.9806428e+00
   4.5454545e-01   1.9818182e+00   7.9328926e+00
   4.5454545e-01   2.0060606e+00   7.8845546e+00
   4.5454545e-01   2.0303030e+00   7.8356290e+00
   4.5454545e-01   2.0545455e+00   7.7861157e+00
   4.5454545e-01   2.0787879e+00   7.7360147e+00
   4.5454545e-01   2.1030303e+00   7.6853260e+00
   4.5454545e-01   2.1272727e+00   7.6340496e+00
   4.5454545e-01   2.1515152e+00   7.5821855e+00
   4.5454545e-01   2.1757576e+00   7.5297337e+00
   4.5454545e-01   2.2000000e+00   7.4766942e+00
   4.7878788e-01  -2.0000000e-01   9.8653811e+00
   4.7878788e-01  -1.7575758e-01   9.8699357e+00
   4.7878788e-01  -1.5151515e-01   9.8739027e+00
   4.7878788e-01  -1.2727273e-01   9.8772819e+00
   4.7878788e-01  -1.0303030e-01   9.8800735e+00
   4.7878788e-01  -7.8787879e-02   9.8822773e+00
   4.7878788e-01  -5.4545455e-02   9.8838935e+00
   4.7878788e-01  -3.0303030e-02   9.8849219e+00
   4.7878788e-01  -6.0606061e-03   9.8853627e+00
   4.7878788e-01   1.8181818e-02   9.8852158e+00
   4.7878788e-01   4.2424242e-02   9.8844812e+00
   4.7878788e-01   6.6666667e-02   9.8831589e+00
   4.7878788e-01   9.0909091e-02   9.8812489e+00
   4.7878788e-01   1.1515152e-01   9.8787511e+00
   4.7878788e-01   1.3939394e-01   9.8756657e+00
   4.7878788e-01   1.6363636e-01   9.8719927e+00
   4.7878788e-01   1.8787879e-01   9.8677319e+00
   4.7878788e-01   2.1212121e-01   9.8628834e+00
   4.7878788e-01   2.3636364e-01   9.8574472e+00
   4.7878788e-01   2.6060606e-01   9.8514233e+00
   4.7878788e-01   2.8484848e-01   9.8448118e+00
   4.7878788e-01   3.0909091e-01   9.8376125e+00
   4.7878788e-01   3.3333333e-01   9.8298255e+00
   4.7878788e-01   3.5757576e-01   9.8214509e+00
   4.7878788e-01   3.8181818e-01   9.8124885e+00
   4.7878788e-01   4.0606061e-01   9.8029385e+00
   4.7878788e-01   4.3030303e-01   9.7928007e+00
   4.7878788e-01   4.5454545e-01   9.7820753e+00
   4.7878788e-01   4.7878788e-01   9.7707622e+00
   4.7878788e-01   5.0303030e-01   9.7588613e+00
   4.7878788e-01   5.2727273e-01   9.7463728e+00
   4.7878788e-01   5.5151515e-01   9.7332966e+00
   4.7878788e-01   5.7575758e-01   9.7196327e+00
   4.7878788e-01   6.0000000e-01   9.7053811e+00
   4.7878788e-01   6.2424242e-01   9.6905418e+00
   4.7878788e-01   6.4848485e-01   9.6751148e+00
   4.7878788e-01   6.7272727e-01   9.6591001e+00
   4.7878788e-01   6.9696970e-01   9.6424977e+00
   4.7878788e-01   7.2121212e-01   9.6253076e+00
   4.7878788e-01   7.4545455e-01   9.6075298e+00
   4.7878788e-01   7.6969697e-01   9.5891644e+00
   4.7878788e-01   7.9393939e-01   9.5702112e+00
   4.7878788e-01   8.1818182e-01   9.5506703e+00
   4.7878788e-01   8.4242424e-01   9.5305418e+00
   4.7878788e-01   8.6666667e-01   9.5098255e+00
   4.7878788e-01   8.9090909e-01   9.4885216e+00
   4.7878788e-01   9.1515152e-01   9.4666299e+00
   4.7878788e-01   9.3939394e-01   9.4441506e+00
   4.7878788e-01   9.6363636e-01   9.4210836e+00
   4.7878788e-01   9.8787879e-01   9.3974288e+00
   4.7878788e-01   1.0121212e+00   9.3731864e+00
   4.7878788e-01   1.0363636e+00   9.3483563e+00
   4.7878788e-01   1.0606061e+00   9.3229385e+00
   4.7878788e-01   1.0848485e+00   9.2969330e+00
   4.7878788e-01   1.1090909e+00   9.2703398e+00
   4.7878788e-01   1.1333333e+00   9.2431589e+00
   4.7878788e-01   1.1575758e+00   9.2153903e+00
   4.7878788e-01   1.1818182e+00   9.1870340e+00
   4.7878788e-01   1.2060606e+00   9.1580900e+00
   4.7878788e-01   1.2303030e+00   9.1285583e+00
   4.7878788e-01   1.2545455e+00   9.0984389e+00
   4.7878788e-01   1.2787879e+00   9.0677319e+00
   4.7878788e-01   1.3030303e+00   9.0364371e+00
   4.7878788e-01   1.3272727e+00   9.0045546e+00
   4.7878788e-01   1.3515152e+00   8.9720845e+00
   4.7878788e-01   1.3757576e+00   8.9390266e+00
   4.7878788e-01   1.4000000e+00   8.9053811e+00
   4.7878788e-01   1.4242424e+00   8.8711478e+00
   4.7878788e-01   1.4484848e+00   8.8363269e+00
   4.7878788e-01   1.4727273e+00   8.8009183e+00
   4.7878788e-01   1.4969697e+00   8.7649219e+00
   4.7878788e-01   1.5212121e+00   8.7283379e+00
   4.7878788e-01   1.5454545e+00   8.6911662e+00
   4.7878788e-01   1.5696970e+00   8.6534068e+00
   4.7878788e-01   1.5939394e+00   8.6150597e+00
   4.7878788e-01   1.6181818e+00   8.5761249e+00
   4.7878788e-01   1.6424242e+00   8.5366024e+00
   4.7878788e-01   1.6666667e+00   8.4964922e+00
   4.7878788e-01   1.6909091e+00   8.4557943e+00
   4.7878788e-01   1.7151515e+00   8.4145087e+00
   4.7878788e-01   1.7393939e+00   8.3726354e+00
   4.7878788e-01   1.7636364e+00   8.3301745e+00
   4.7878788e-01   1.7878788e+00   8.2871258e+00
   4.7878788e-01   1.8121212e+00   8.2434894e+00
   4.7878788e-01   1.8363636e+00   8.1992654e+00
   4.7878788e-01   1.8606061e+00   8.1544536e+00
   4.7878788e-01   1.8848485e+00   8.1090542e+00
   4.7878788e-01   1.9090909e+00   8.0630670e+00
   4.7878788e-01   1.9333333e+00   8.0164922e+00
   4.7878788e-01   1.9575758e+00   7.9693297e+00
   4.7878788e-01   1.9818182e+00   7.9215794e+00
   4.7878788e-01   2.0060606e+00   7.8732415e+00
   4.7878788e-01   2.0303030e+00   7.8243159e+00
   4.7878788e-01   2.0545455e+00   7.7748026e+00
   4.7878788e-01   2.0787879e+00   7.7247016e+00
   4.7878788e-01   2.1030303e+00   7.6740129e+00
   4.7878788e-01   2.1272727e+00   7.6227365e+00
   4.7878788e-01   2.1515152e+00   7.5708724e+00
   4.7878788e-01   2.1757576e+00   7.5184206e+00
   4.7878788e-01   2.2000000e+00   7.4653811e+00
   5.0303030e-01  -2.0000000e-01   9.8534803e+00
   5.0303030e-01  -1.7575758e-01   9.8580349e+00
   5.0303030e-01  -1.5151515e-01   9.8620018e+00
   5.0303030e-01  -1.2727273e-01   9.8653811e+00
   5.0303030e-01  -1.0303030e-01   9.8681726e+00
   5.0303030e-01  -7.8787879e-02   9.8703765e+00
   5.0303030e-01  -5.4545455e-02   9.8719927e+00
   5.0303030e-01  -3.0303030e-02   9.8730211e+00
   5.0303030e-01  -6.0606061e-03   9.8734619e+00
   5.0303030e-01   1.8181818e-02   9.8733150e+00
   5.0303030e-01   4.2424242e-02   9.8725803e+00
   5.0303030e-01   6.6666667e-02   9.8712580e+00
   5.0303030e-01   9.0909091e-02   9.8693480e+00
   5.0303030e-01   1.1515152e-01   9.8668503e+00
   5.0303030e-01   1.3939394e-01   9.8637649e+00
   5.0303030e-01   1.6363636e-01   9.8600918e+00
   5.0303030e-01   1.8787879e-01   9.8558310e+00
   5.0303030e-01   2.1212121e-01   9.8509826e+00
   5.0303030e-01   2.3636364e-01   9.8455464e+00
   5.0303030e-01   2.6060606e-01   9.8395225e+00
   5.0303030e-01   2.8484848e-01   9.8329109e+00
   5.0303030e-01   3.0909091e-01   9.8257117e+00
   5.0303030e-01   3.3333333e-01   9.8179247e+00
   5.0303030e-01   3.5757576e-01   9.8095500e+00
   5.0303030e-01   3.8181818e-01   9.8005877e+00
   5.0303030e-01   4.0606061e-01   9.7910376e+00
   5.0303030e-01   4.3030303e-01   9.7808999e+00
   5.0303030e-01   4.5454545e-01   9.7701745e+00
   5.0303030e-01   4.7878788e-01   9.7588613e+00
   5.0303030e-01   5.0303030e-01   9.7469605e+00
   5.0303030e-01   5.2727273e-01   9.7344720e+00
   5.0303030e-01   5.5151515e-01   9.7213958e+00
   5.0303030e-01   5.7575758e-01   9.7077319e+00
   5.0303030e-01   6.0000000e-01   9.6934803e+00
   5.0303030e-01   6.2424242e-01   9.6786410e+00
   5.0303030e-01   6.4848485e-01   9.6632140e+00
   5.0303030e-01   6.7272727e-01   9.6471993e+00
   5.0303030e-01   6.9696970e-01   9.6305969e+00
   5.0303030e-01   7.2121212e-01   9.6134068e+00
   5.0303030e-01   7.4545455e-01   9.5956290e+00
   5.0303030e-01   7.6969697e-01   9.5772635e+00
   5.0303030e-01   7.9393939e-01   9.5583104e+00
   5.0303030e-01   8.1818182e-01   9.5387695e+00
   5.0303030e-01   8.4242424e-01   9.5186410e+00
   5.0303030e-01   8.6666667e-01   9.4979247e+00
   5.0303030e-01   8.9090909e-01   9.4766208e+00
   5.0303030e-01   9.1515152e-01   9.4547291e+00
   5.0303030e-01   9.3939394e-01   9.4322498e+00
   5.0303030e-01   9.6363636e-01   9.4091827e+00
   5.0303030e-01   9.8787879e-01   9.3855280e+00
   5.0303030e-01   1.0121212e+00   9.3612856e+00
   5.0303030e-01   1.0363636e+00   9.3364555e+00
   5.0303030e-01   1.0606061e+00   9.3110376e+00
   5.0303030e-01   1.0848485e+00   9.2850321e+00
   5.0303030e-01   1.1090909e+00   9.2584389e+00
   5.0303030e-01   1.1333333e+00   9.2312580e+00
   5.0303030e-01   1.1575758e+00   9.2034894e+00
   5.0303030e-01   1.1818182e+00   9.1751331e+00
   5.0303030e-01   1.2060606e+00   9.1461892e+00
   5.0303030e-01   1.2303030e+00   9.1166575e+00
   5.0303030e-01   1.2545455e+00   9.0865381e+00
   5.0303030e-01   1.2787879e+00   9.0558310e+00
   5.0303030e-01   1.3030303e+00   9.0245363e+00
   5.0303030e-01   1.3272727e+00   8.9926538e+00
   5.0303030e-01   1.3515152e+00   8.9601837e+00
   5.0303030e-01   1.3757576e+00   8.9271258e+00
   5.0303030e-01   1.4000000e+00   8.8934803e+00
   5.0303030e-01   1.4242424e+00   8.8592470e+00
   5.0303030e-01   1.4484848e+00   8.8244261e+00
   5.0303030e-01   1.4727273e+00   8.7890174e+00
   5.0303030e-01   1.4969697e+00   8.7530211e+00
   5.0303030e-01   1.5212121e+00   8.7164371e+00
   5.0303030e-01   1.5454545e+00   8.6792654e+00
   5.0303030e-01   1.5696970e+00   8.6415060e+00
   5.0303030e-01   1.5939394e+00   8.6031589e+00
   5.0303030e-01   1.6181818e+00   8.5642241e+00
   5.0303030e-01   1.6424242e+00   8.5247016e+00
   5.0303030e-01   1.6666667e+00   8.4845914e+00
   5.0303030e-01   1.6909091e+00   8.4438935e+00
   5.0303030e-01   1.7151515e+00   8.4026079e+00
   5.0303030e-01   1.7393939e+00   8.3607346e+00
   5.0303030e-01   1.7636364e+00   8.3182736e+00
   5.0303030e-01   1.7878788e+00   8.2752250e+00
   5.0303030e-01   1.8121212e+00   8.2315886e+00
   5.0303030e-01   1.8363636e+00   8.1873646e+00
   5.0303030e-01   1.8606061e+00   8.1425528e+00
   5.0303030e-01   1.8848485e+00   8.0971534e+00
   5.0303030e-01   1.9090909e+00   8.0511662e+00
   5.0303030e-01   1.9333333e+00   8.0045914e+00
   5.0303030e-01   1.9575758e+00   7.9574288e+00
   5.0303030e-01   1.9818182e+00   7.9096786e+00
   5.0303030e-01   2.0060606e+00   7.8613407e+00
   5.0303030e-01   2.0303030e+00   7.8124151e+00
   5.0303030e-01   2.0545455e+00   7.7629017e+00
   5.0303030e-01   2.0787879e+00   7.7128007e+00
   5.0303030e-01   2.1030303e+00   7.6621120e+00
   5.0303030e-01   2.1272727e+00   7.6108356e+00
   5.0303030e-01   2.1515152e+00   7.5589715e+00
   5.0303030e-01   2.1757576e+00   7.5065197e+00
   5.0303030e-01   2.2000000e+00   7.4534803e+00
   5.2727273e-01  -2.0000000e-01   9.8409917e+00
   5.2727273e-01  -1.7575758e-01   9.8455464e+00
   5.2727273e-01  -1.5151515e-01   9.8495133e+00
   5.2727273e-01  -1.2727273e-01   9.8528926e+00
   5.2727273e-01  -1.0303030e-01   9.8556841e+00
   5.2727273e-01  -7.8787879e-02   9.8578880e+00
   5.2727273e-01  -5.4545455e-02   9.8595041e+00
   5.2727273e-01  -3.0303030e-02   9.8605326e+00
   5.2727273e-01  -6.0606061e-03   9.8609734e+00
   5.2727273e-01   1.8181818e-02   9.8608264e+00
   5.2727273e-01   4.2424242e-02   9.8600918e+00
   5.2727273e-01   6.6666667e-02   9.8587695e+00
   5.2727273e-01   9.0909091e-02   9.8568595e+00
   5.2727273e-01   1.1515152e-01   9.8543618e+00
   5.2727273e-01   1.3939394e-01   9.8512764e+00
   5.2727273e-01   1.6363636e-01   9.8476033e+00
   5.2727273e-01   1.8787879e-01   9.8433425e+00
   5.2727273e-01   2.1212121e-01   9.8384940e+00
   5.2727273e-01   2.3636364e-01   9.8330579e+00
   5.2727273e-01   2.6060606e-01   9.8270340e+00
   5.2727273e-01   2.8484848e-01   9.8204224e+00
   5.2727273e-01   3.0909091e-01   9.8132231e+00
   5.2727273e-01   3.3333333e-01   9.8054362e+00
   5.2727273e-01   3.5757576e-01   9.7970615e+00
   5.2727273e-01   3.8181818e-01   9.7880992e+00
   5.2727273e-01   4.0606061e-01   9.7785491e+00
   5.2727273e-01   4.3030303e-01   9.7684114e+00
   5.2727273e-01   4.5454545e-01   9.7576860e+00
   5.2727273e-01   4.7878788e-01   9.7463728e+00
   5.2727273e-01   5.0303030e-01   9.7344720e+00
   5.2727273e-01   5.2727273e-01   9.7219835e+00
   5.2727273e-01   5.5151515e-01   9.7089073e+00
   5.2727273e-01   5.7575758e-01   9.6952433e+00
   5.2727273e-01   6.0000000e-01   9.6809917e+00
   5.2727273e-01   6.2424242e-01   9.6661524e+00
   5.2727273e-01   6.4848485e-01   9.6507254e+00
   5.2727273e-01   6.7272727e-01   9.6347107e+00
   5.2727273e-01   6.9696970e-01   9.6181084e+00
   5.2727273e-01   7.2121212e-01   9.6009183e+00
   5.2727273e-01   7.4545455e-01   9.5831405e+00
   5.2727273e-01   7.6969697e-01   9.5647750e+00
   5.2727273e-01   7.9393939e-01   9.5458219e+00
   5.2727273e-01   8.1818182e-01   9.5262810e+00
   5.2727273e-01   8.4242424e-01   9.5061524e+00
   5.2727273e-01   8.6666667e-01   9.4854362e+00
   5.2727273e-01   8.9090909e-01   9.4641322e+00
   5.2727273e-01   9.1515152e-01   9.4422406e+00
   5.2727273e-01   9.3939394e-01   9.4197612e+00
   5.2727273e-01   9.6363636e-01   9.3966942e+00
   5.2727273e-01   9.8787879e-01   9.3730395e+00
   5.2727273e-01   1.0121212e+00   9.3487971e+00
   5.2727273e-01   1.0363636e+00   9.3239669e+00
   5.2727273e-01   1.0606061e+00   9.2985491e+00
   5.2727273e-01   1.0848485e+00   9.2725436e+00
   5.2727273e-01   1.1090909e+00   9.2459504e+00
   5.2727273e-01   1.1333333e+00   9.2187695e+00
   5.2727273e-01   1.1575758e+00   9.1910009e+00
   5.2727273e-01   1.1818182e+00   9.1626446e+00
   5.2727273e-01   1.2060606e+00   9.1337006e+00
   5.2727273e-01   1.2303030e+00   9.1041690e+00
   5.2727273e-01   1.2545455e+00   9.0740496e+00
   5.2727273e-01   1.2787879e+00   9.0433425e+00
   5.2727273e-01   1.3030303e+00   9.0120478e+00
   5.2727273e-01   1.3272727e+00   8.9801653e+00
   5.2727273e-01   1.3515152e+00   8.9476951e+00
   5.2727273e-01   1.3757576e+00   8.9146373e+00
   5.2727273e-01   1.4000000e+00   8.8809917e+00
   5.2727273e-01   1.4242424e+00   8.8467585e+00
   5.2727273e-01   1.4484848e+00   8.8119376e+00
   5.2727273e-01   1.4727273e+00   8.7765289e+00
   5.2727273e-01   1.4969697e+00   8.7405326e+00
   5.2727273e-01   1.5212121e+00   8.7039486e+00
   5.2727273e-01   1.5454545e+00   8.6667769e+00
   5.2727273e-01   1.5696970e+00   8.6290174e+00
   5.2727273e-01   1.5939394e+00   8.5906703e+00
   5.2727273e-01   1.6181818e+00   8.5517355e+00
   5.2727273e-01   1.6424242e+00   8.5122130e+00
   5.2727273e-01   1.6666667e+00   8.4721028e+00
   5.2727273e-01   1.6909091e+00   8.4314050e+00
   5.2727273e-01   1.7151515e+00   8.3901194e+00
   5.2727273e-01   1.7393939e+00   8.3482461e+00
   5.2727273e-01   1.7636364e+00   8.3057851e+00
   5.2727273e-01   1.7878788e+00   8.2627365e+00
   5.2727273e-01   1.8121212e+00   8.2191001e+00
   5.2727273e-01   1.8363636e+00   8.1748760e+00
   5.2727273e-01   1.8606061e+00   8.1300643e+00
   5.2727273e-01   1.8848485e+00   8.0846648e+00
   5.2727273e-01   1.9090909e+00   8.0386777e+00
   5.2727273e-01   1.9333333e+00   7.9921028e+00
   5.2727273e-01   1.9575758e+00   7.9449403e+00
   5.2727273e-01   1.9818182e+00   7.8971901e+00
   5.2727273e-01   2.0060606e+00   7.8488522e+00
   5.2727273e-01   2.0303030e+00   7.7999265e+00
   5.2727273e-01   2.0545455e+00   7.7504132e+00
   5.2727273e-01   2.0787879e+00   7.7003122e+00
   5.2727273e-01   2.1030303e+00   7.6496235e+00
   5.2727273e-01   2.1272727e+00   7.5983471e+00
   5.2727273e-01   2.1515152e+00   7.5464830e+00
   5.2727273e-01   2.1757576e+00   7.4940312e+00
   5.2727273e-01   2.2000000e+00   7.4409917e+00
   5.5151515e-01  -2.0000000e-01   9.8279155e+00
   5.5151515e-01  -1.7575758e-01   9.8324702e+00
   5.5151515e-01  -1.5151515e-01   9.8364371e+00
   5.5151515e-01  -1.2727273e-01   9.8398163e+00
   5.5151515e-01  -1.0303030e-01   9.8426079e+00
   5.5151515e-01  -7.8787879e-02   9.8448118e+00
   5.5151515e-01  -5.4545455e-02   9.8464279e+00
   5.5151515e-01  -3.0303030e-02   9.8474564e+00
   5.5151515e-01  -6.0606061e-03   9.8478972e+00
   5.5151515e-01   1.8181818e-02   9.8477502e+00
   5.5151515e-01   4.2424242e-02   9.8470156e+00
   5.5151515e-01   6.6666667e-02   9.8456933e+00
   5.5151515e-01   9.0909091e-02   9.8437833e+00
   5.5151515e-01   1.1515152e-01   9.8412856e+00
   5.5151515e-01   1.3939394e-01   9.8382002e+00
   5.5151515e-01   1.6363636e-01   9.8345271e+00
   5.5151515e-01   1.8787879e-01   9.8302663e+00
   5.5151515e-01   2.1212121e-01   9.8254178e+00
   5.5151515e-01   2.3636364e-01   9.8199816e+00
   5.5151515e-01   2.6060606e-01   9.8139578e+00
   5.5151515e-01   2.8484848e-01   9.8073462e+00
   5.5151515e-01   3.0909091e-01   9.8001469e+00
   5.5151515e-01   3.3333333e-01   9.7923600e+00
   5.5151515e-01   3.5757576e-01   9.7839853e+00
   5.5151515e-01   3.8181818e-01   9.7750230e+00
   5.5151515e-01   4.0606061e-01   9.7654729e+00
   5.5151515e-01   4.3030303e-01   9.7553352e+00
   5.5151515e-01   4.5454545e-01   9.7446097e+00
   5.5151515e-01   4.7878788e-01   9.7332966e+00
   5.5151515e-01   5.0303030e-01   9.7213958e+00
   5.5151515e-01   5.2727273e-01   9.7089073e+00
   5.5151515e-01   5.5151515e-01   9.6958310e+00
   5.5151515e-01   5.7575758e-01   9.6821671e+00
   5.5151515e-01   6.0000000e-01   9.6679155e+00
   5.5151515e-01   6.2424242e-01   9.6530762e+00
   5.5151515e-01   6.4848485e-01   9.6376492e+00
   5.5151515e-01   6.7272727e-01   9.6216345e+00
   5.5151515e-01   6.9696970e-01   9.6050321e+00
   5.5151515e-01   7.2121212e-01   9.5878421e+00
   5.5151515e-01   7.4545455e-01   9.5700643e+00
   5.5151515e-01   7.6969697e-01   9.5516988e+00
   5.5151515e-01   7.9393939e-01   9.5327456e+00
   5.5151515e-01   8.1818182e-01   9.5132048e+00
   5.5151515e-01   8.4242424e-01   9.4930762e+00
   5.5151515e-01   8.6666667e-01   9.4723600e+00
   5.5151515e-01   8.9090909e-01   9.4510560e+00
   5.5151515e-01   9.1515152e-01   9.4291644e+00
   5.5151515e-01   9.3939394e-01   9.4066850e+00
   5.5151515e-01   9.6363636e-01   9.3836180e+00
   5.5151515e-01   9.8787879e-01   9.3599633e+00
   5.5151515e-01   1.0121212e+00   9.3357208e+00
   5.5151515e-01   1.0363636e+00   9.3108907e+00
   5.5151515e-01   1.0606061e+00   9.2854729e+00
   5.5151515e-01   1.0848485e+00   9.2594674e+00
   5.5151515e-01   1.1090909e+00   9.2328742e+00
   5.5151515e-01   1.1333333e+00   9.2056933e+00
   5.5151515e-01   1.1575758e+00   9.1779247e+00
   5.5151515e-01   1.1818182e+00   9.1495684e+00
   5.5151515e-01   1.2060606e+00   9.1206244e+00
   5.5151515e-01   1.2303030e+00   9.0910927e+00
   5.5151515e-01   1.2545455e+00   9.0609734e+00
   5.5151515e-01   1.2787879e+00   9.0302663e+00
   5.5151515e-01   1.3030303e+00   8.9989715e+00
   5.5151515e-01   1.3272727e+00   8.9670891e+00
   5.5151515e-01   1.3515152e+00   8.9346189e+00
   5.5151515e-01   1.3757576e+00   8.9015611e+00
   5.5151515e-01   1.4000000e+00   8.8679155e+00
   5.5151515e-01   1.4242424e+00   8.8336823e+00
   5.5151515e-01   1.4484848e+00   8.7988613e+00
   5.5151515e-01   1.4727273e+00   8.7634527e+00
   5.5151515e-01   1.4969697e+00   8.7274564e+00
   5.5151515e-01   1.5212121e+00   8.6908724e+00
   5.5151515e-01   1.5454545e+00   8.6537006e+00
   5.5151515e-01   1.5696970e+00   8.6159412e+00
   5.5151515e-01   1.5939394e+00   8.5775941e+00
   5.5151515e-01   1.6181818e+00   8.5386593e+00
   5.5151515e-01   1.6424242e+00   8.4991368e+00
   5.5151515e-01   1.6666667e+00   8.4590266e+00
   5.5151515e-01   1.6909091e+00   8.4183287e+00
   5.5151515e-01   1.7151515e+00   8.3770432e+00
   5.5151515e-01   1.7393939e+00   8.3351699e+00
   5.5151515e-01   1.7636364e+00   8.2927089e+00
   5.5151515e-01   1.7878788e+00   8.2496602e+00
   5.5151515e-01   1.8121212e+00   8.2060239e+00
   5.5151515e-01   1.8363636e+00   8.1617998e+00
   5.5151515e-01   1.8606061e+00   8.1169881e+00
   5.5151515e-01   1.8848485e+00   8.0715886e+00
   5.5151515e-01   1.9090909e+00   8.0256015e+00
   5.5151515e-01   1.9333333e+00   7.9790266e+00
   5.5151515e-01   1.9575758e+00   7.9318641e+00
   5.5151515e-01   1.9818182e+00   7.8841139e+00
   5.5151515e-01   2.0060606e+00   7.8357759e+00
   5.5151515e-01   2.0303030e+00   7.7868503e+00
   5.5151515e-01   2.0545455e+00   7.7373370e+00
   5.5151515e-01   2.0787879e+00   7.6872360e+00
   5.5151515e-01   2.1030303e+00   7.6365473e+00
   5.5151515e-01   2.1272727e+00   7.5852709e+00
   5.5151515e-01   2.1515152e+00   7.5334068e+00
   5.5151515e-01   2.1757576e+00   7.4809550e+00
   5.5151515e-01   2.2000000e+00   7.4279155e+00
   5.7575758e-01  -2.0000000e-01   9.8142516e+00
   5.7575758e-01  -1.7575758e-01   9.8188062e+00
   5.7575758e-01  -1.5151515e-01   9.8227732e+00
   5.7575758e-01  -1.2727273e-01   9.8261524e+00
   5.7575758e-01  -1.0303030e-01   9.8289440e+00
   5.7575758e-01  -7.8787879e-02   9.8311478e+00
   5.7575758e-01  -5.4545455e-02   9.8327640e+00
   5.7575758e-01  -3.0303030e-02   9.8337925e+00
   5.7575758e-01  -6.0606061e-03   9.8342332e+00
   5.7575758e-01   1.8181818e-02   9.8340863e+00
   5.7575758e-01   4.2424242e-02   9.8333517e+00
   5.7575758e-01   6.6666667e-02   9.8320294e+00
   5.7575758e-01   9.0909091e-02   9.8301194e+00
   5.7575758e-01   1.1515152e-01   9.8276217e+00
   5.7575758e-01   1.3939394e-01   9.8245363e+00
   5.7575758e-01   1.6363636e-01   9.8208632e+00
   5.7575758e-01   1.8787879e-01   9.8166024e+00
   5.7575758e-01   2.1212121e-01   9.8117539e+00
   5.7575758e-01   2.3636364e-01   9.8063177e+00
   5.7575758e-01   2.6060606e-01   9.8002938e+00
   5.7575758e-01   2.8484848e-01   9.7936823e+00
   5.7575758e-01   3.0909091e-01   9.7864830e+00
   5.7575758e-01   3.3333333e-01   9.7786961e+00
   5.7575758e-01   3.5757576e-01   9.7703214e+00
   5.7575758e-01   3.8181818e-01   9.7613590e+00
   5.7575758e-01   4.0606061e-01   9.7518090e+00
   5.7575758e-01   4.3030303e-01   9.7416713e+00
   5.7575758e-01   4.5454545e-01   9.7309458e+00
   5.7575758e-01   4.7878788e-01   9.7196327e+00
   5.7575758e-01   5.0303030e-01   9.7077319e+00
   5.7575758e-01   5.2727273e-01   9.6952433e+00
   5.7575758e-01   5.5151515e-01   9.6821671e+00
   5.7575758e-01   5.7575758e-01   9.6685032e+00
   5.7575758e-01   6.0000000e-01   9.6542516e+00
   5.7575758e-01   6.2424242e-01   9.6394123e+00
   5.7575758e-01   6.4848485e-01   9.6239853e+00
   5.7575758e-01   6.7272727e-01   9.6079706e+00
   5.7575758e-01   6.9696970e-01   9.5913682e+00
   5.7575758e-01   7.2121212e-01   9.5741781e+00
   5.7575758e-01   7.4545455e-01   9.5564004e+00
   5.7575758e-01   7.6969697e-01   9.5380349e+00
   5.7575758e-01   7.9393939e-01   9.5190817e+00
   5.7575758e-01   8.1818182e-01   9.4995409e+00
   5.7575758e-01   8.4242424e-01   9.4794123e+00
   5.7575758e-01   8.6666667e-01   9.4586961e+00
   5.7575758e-01   8.9090909e-01   9.4373921e+00
   5.7575758e-01   9.1515152e-01   9.4155005e+00
   5.7575758e-01   9.3939394e-01   9.3930211e+00
   5.7575758e-01   9.6363636e-01   9.3699541e+00
   5.7575758e-01   9.8787879e-01   9.3462994e+00
   5.7575758e-01   1.0121212e+00   9.3220569e+00
   5.7575758e-01   1.0363636e+00   9.2972268e+00
   5.7575758e-01   1.0606061e+00   9.2718090e+00
   5.7575758e-01   1.0848485e+00   9.2458035e+00
   5.7575758e-01   1.1090909e+00   9.2192103e+00
   5.7575758e-01   1.1333333e+00   9.1920294e+00
   5.7575758e-01   1.1575758e+00   9.1642608e+00
   5.7575758e-01   1.1818182e+00   9.1359045e+00
   5.7575758e-01   1.2060606e+00   9.1069605e+00
   5.7575758e-01   1.2303030e+00   9.0774288e+00
   5.7575758e-01   1.2545455e+00   9.0473095e+00
   5.7575758e-01   1.2787879e+00   9.0166024e+00
   5.7575758e-01   1.3030303e+00   8.9853076e+00
   5.7575758e-01   1.3272727e+00   8.9534252e+00
   5.7575758e-01   1.3515152e+00   8.9209550e+00
   5.7575758e-01   1.3757576e+00   8.8878972e+00
   5.7575758e-01   1.4000000e+00   8.8542516e+00
   5.7575758e-01   1.4242424e+00   8.8200184e+00
   5.7575758e-01   1.4484848e+00   8.7851974e+00
   5.7575758e-01   1.4727273e+00   8.7497888e+00
   5.7575758e-01   1.4969697e+00   8.7137925e+00
   5.7575758e-01   1.5212121e+00   8.6772084e+00
   5.7575758e-01   1.5454545e+00   8.6400367e+00
   5.7575758e-01   1.5696970e+00   8.6022773e+00
   5.7575758e-01   1.5939394e+00   8.5639302e+00
   5.7575758e-01   1.6181818e+00   8.5249954e+00
   5.7575758e-01   1.6424242e+00   8.4854729e+00
   5.7575758e-01   1.6666667e+00   8.4453627e+00
   5.7575758e-01   1.6909091e+00   8.4046648e+00
   5.7575758e-01   1.7151515e+00   8.3633792e+00
   5.7575758e-01   1.7393939e+00   8.3215060e+00
   5.7575758e-01   1.7636364e+00   8.2790450e+00
   5.7575758e-01   1.7878788e+00   8.2359963e+00
   5.7575758e-01   1.8121212e+00   8.1923600e+00
   5.7575758e-01   1.8363636e+00   8.1481359e+00
   5.7575758e-01   1.8606061e+00   8.1033242e+00
   5.7575758e-01   1.8848485e+00   8.0579247e+00
   5.7575758e-01   1.9090909e+00   8.0119376e+00
   5.7575758e-01   1.9333333e+00   7.9653627e+00
   5.7575758e-01   1.9575758e+00   7.9182002e+00
   5.7575758e-01   1.9818182e+00   7.8704500e+00
   5.7575758e-01   2.0060606e+00   7.8221120e+00
   5.7575758e-01   2.0303030e+00   7.7731864e+00
   5.7575758e-01   2.0545455e+00   7.7236731e+00
   5.7575758e-01   2.0787879e+00   7.6735721e+00
   5.7575758e-01   2.1030303e+00   7.6228834e+00
   5.7575758e-01   2.1272727e+00   7.5716070e+00
   5.7575758e-01   2.1515152e+00   7.5197429e+00
   5.7575758e-01   2.1757576e+00   7.4672911e+00
   5.7575758e-01   2.2000000e+00   7.4142516e+00
   6.0000000e-01  -2.0000000e-01   9.8000000e+00
   6.0000000e-01  -1.7575758e-01   9.8045546e+00
   6.0000000e-01  -1.5151515e-01   9.8085216e+00
   6.0000000e-01  -1.2727273e-01   9.8119008e+00
   6.0000000e-01  -1.0303030e-01   9.8146924e+00
   6.0000000e-01  -7.8787879e-02   9.8168962e+00
   6.0000000e-01  -5.4545455e-02   9.8185124e+00
   6.0000000e-01  -3.0303030e-02   9.8195409e+00
   6.0000000e-01  -6.0606061e-03   9.8199816e+00
   6.0000000e-01   1.8181818e-02   9.8198347e+00
   6.0000000e-01   4.2424242e-02   9.8191001e+00
   6.0000000e-01   6.6666667e-02   9.8177778e+00
   6.0000000e-01   9.0909091e-02   9.8158678e+00
   6.0000000e-01   1.1515152e-01   9.8133701e+00
   6.0000000e-01   1.3939394e-01   9.8102847e+00
   6.0000000e-01   1.6363636e-01   9.8066116e+00
   6.0000000e-01   1.8787879e-01   9.8023508e+00
   6.0000000e-01   2.1212121e-01   9.7975023e+00
   6.0000000e-01   2.3636364e-01   9.7920661e+00
   6.0000000e-01   2.6060606e-01   9.7860422e+00
   6.0000000e-01   2.8484848e-01   9.7794307e+00
   6.0000000e-01   3.0909091e-01   9.7722314e+00
   6.0000000e-01   3.3333333e-01   9.7644444e+00
   6.0000000e-01   3.5757576e-01   9.7560698e+00
   6.0000000e-01   3.8181818e-01   9.7471074e+00
   6.0000000e-01   4.0606061e-01   9.7375574e+00
   6.0000000e-01   4.3030303e-01   9.7274197e+00
   6.0000000e-01   4.5454545e-01   9.7166942e+00
   6.0000000e-01   4.7878788e-01   9.7053811e+00
   6.0000000e-01   5.0303030e-01   9.6934803e+00
   6.0000000e-01   5.2727273e-01   9.6809917e+00
   6.0000000e-01   5.5151515e-01   9.6679155e+00
   6.0000000e-01   5.7575758e-01   9.6542516e+00
   6.0000000e-01   6.0000000e-01   9.6400000e+00
   6.0000000e-01   6.2424242e-01   9.6251607e+00
   6.0000000e-01   6.4848485e-01   9.6097337e+00
   6.0000000e-01   6.7272727e-01   9.5937190e+00
   6.0000000e-01   6.9696970e-01   9.5771166e+00
   6.0000000e-01   7.2121212e-01   9.5599265e+00
   6.0000000e-01   7.4545455e-01   9.5421488e+00
   6.0000000e-01   7.6969697e-01   9.5237833e+00
   6.0000000e-01   7.9393939e-01   9.5048301e+00
   6.0000000e-01   8.1818182e-01   9.4852893e+00
   6.0000000e-01   8.4242424e-01   9.4651607e+00
   6.0000000e-01   8.6666667e-01   9.4444444e+00
   6.0000000e-01   8.9090909e-01   9.4231405e+00
   6.0000000e-01   9.1515152e-01   9.4012489e+00
   6.0000000e-01   9.3939394e-01   9.3787695e+00
   6.0000000e-01   9.6363636e-01   9.3557025e+00
   6.0000000e-01   9.8787879e-01   9.3320478e+00
   6.0000000e-01   1.0121212e+00   9.3078053e+00
   6.0000000e-01   1.0363636e+00   9.2829752e+00
   6.0000000e-01   1.0606061e+00   9.2575574e+00
   6.0000000e-01   1.0848485e+00   9.2315519e+00
   6.0000000e-01   1.1090909e+00   9.2049587e+00
   6.0000000e-01   1.1333333e+00   9.1777778e+00
   6.0000000e-01   1.1575758e+00   9.1500092e+00
   6.0000000e-01   1.1818182e+00   9.1216529e+00
   6.0000000e-01   1.2060606e+00   9.0927089e+00
   6.0000000e-01   1.2303030e+00   9.0631772e+00
   6.0000000e-01   1.2545455e+00   9.0330579e+00
   6.0000000e-01   1.2787879e+00   9.0023508e+00
   6.0000000e-01   1.3030303e+00   8.9710560e+00
   6.0000000e-01   1.3272727e+00   8.9391736e+00
   6.0000000e-01   1.3515152e+00   8.9067034e+00
   6.0000000e-01   1.3757576e+00   8.8736455e+00
   6.0000000e-01   1.4000000e+00   8.8400000e+00
   6.0000000e-01   1.4242424e+00   8.8057668e+00
   6.0000000e-01   1.4484848e+00   8.7709458e+00
   6.0000000e-01   1.4727273e+00   8.7355372e+00
   6.0000000e-01   1.4969697e+00   8.6995409e+00
   6.0000000e-01   1.5212121e+00   8.6629568e+00
   6.0000000e-01   1.5454545e+00   8.6257851e+00
   6.0000000e-01   1.5696970e+00   8.5880257e+00
   6.0000000e-01   1.5939394e+00   8.5496786e+00
   6.0000000e-01   1.6181818e+00   8.5107438e+00
   6.0000000e-01   1.6424242e+00   8.4712213e+00
   6.0000000e-01   1.6666667e+00   8.4311111e+00
   6.0000000e-01   1.6909091e+00   8.3904132e+00
   6.0000000e-01   1.7151515e+00   8.3491276e+00
   6.0000000e-01   1.7393939e+00   8.3072544e+00
   6.0000000e-01   1.7636364e+00   8.2647934e+00
   6.0000000e-01   1.7878788e+00   8.2217447e+00
   6.0000000e-01   1.8121212e+00   8.1781084e+00
   6.0000000e-01   1.8363636e+00   8.1338843e+00
   6.0000000e-01   1.8606061e+00   8.0890725e+00
   6.0000000e-01   1.8848485e+00   8.0436731e+00
   6.0000000e-01   1.9090909e+00   7.9976860e+00
   6.0000000e-01   1.9333333e+00   7.9511111e+00
   6.0000000e-01   1.9575758e+00   7.9039486e+00
   6.0000000e-01   1.9818182e+00   7.8561983e+00
   6.0000000e-01   2.0060606e+00   7.8078604e+00
   6.0000000e-01   2.0303030e+00   7.7589348e+00
   6.0000000e-01   2.0545455e+00   7.7094215e+00
   6.0000000e-01   2.0787879e+00   7.6593205e+00
   6.0000000e-01   2.1030303e+00   7.6086318e+00
   6.0000000e-01   2.1272727e+00   7.5573554e+00
   6.0000000e-01   2.1515152e+00   7.5054913e+00
   6.0000000e-01   2.1757576e+00   7.4530395e+00
   6.0000000e-01   2.2000000e+00   7.4000000e+00
   6.2424242e-01  -2.0000000e-01   9.7851607e+00
   6.2424242e-01  -1.7575758e-01   9.7897153e+00
   6.2424242e-01  -1.5151515e-01   9.7936823e+00
   6.2424242e-01  -1.2727273e-01   9.7970615e+00
   6.2424242e-01  -1.0303030e-01   9.7998531e+00
   6.2424242e-01  -7.8787879e-02   9.8020569e+00
   6.2424242e-01  -5.4545455e-02   9.8036731e+00
   6.2424242e-01  -3.0303030e-02   9.8047016e+00
   6.2424242e-01  -6.0606061e-03   9.8051423e+00
   6.2424242e-01   1.8181818e-02   9.8049954e+00
   6.2424242e-01   4.2424242e-02   9.8042608e+00
   6.2424242e-01   6.6666667e-02   9.8029385e+00
   6.2424242e-01   9.0909091e-02   9.8010285e+00
   6.2424242e-01   1.1515152e-01   9.7985308e+00
   6.2424242e-01   1.3939394e-01   9.7954454e+00
   6.2424242e-01   1.6363636e-01   9.7917723e+00
   6.2424242e-01   1.8787879e-01   9.7875115e+00
   6.2424242e-01   2.1212121e-01   9.7826630e+00
   6.2424242e-01   2.3636364e-01   9.7772268e+00
   6.2424242e-01   2.6060606e-01   9.7712029e+00
   6.2424242e-01   2.8484848e-01   9.7645914e+00
   6.2424242e-01   3.0909091e-01   9.7573921e+00
   6.2424242e-01   3.3333333e-01   9.7496051e+00
   6.2424242e-01   3.5757576e-01   9.7412305e+00
   6.2424242e-01   3.8181818e-01   9.7322681e+00
   6.2424242e-01   4.0606061e-01   9.7227181e+00
   6.2424242e-01   4.3030303e-01   9.7125803e+00
   6.2424242e-01   4.5454545e-01   9.7018549e+00
   6.2424242e-01   4.7878788e-01   9.6905418e+00
   6.2424242e-01   5.0303030e-01   9.6786410e+00
   6.2424242e-01   5.2727273e-01   9.6661524e+00
   6.2424242e-01   5.5151515e-01   9.6530762e+00
   6.2424242e-01   5.7575758e-01   9.6394123e+00
   6.2424242e-01   6.0000000e-01   9.6251607e+00
   6.2424242e-01   6.2424242e-01   9.6103214e+00
   6.2424242e-01   6.4848485e-01   9.5948944e+00
   6.2424242e-01   6.7272727e-01   9.5788797e+00
   6.2424242e-01   6.9696970e-01   9.5622773e+00
   6.2424242e-01   7.2121212e-01   9.5450872e+00
   6.2424242e-01   7.4545455e-01   9.5273095e+00
   6.2424242e-01   7.6969697e-01   9.5089440e+00
   6.2424242e-01   7.9393939e-01   9.4899908e+00
   6.2424242e-01   8.1818182e-01   9.4704500e+00
   6.2424242e-01   8.4242424e-01   9.4503214e+00
   6.2424242e-01   8.6666667e-01   9.4296051e+00
   6.2424242e-01   8.9090909e-01   9.4083012e+00
   6.2424242e-01   9.1515152e-01   9.3864096e+00
   6.2424242e-01   9.3939394e-01   9.3639302e+00
   6.2424242e-01   9.6363636e-01   9.3408632e+00
   6.2424242e-01   9.8787879e-01   9.3172084e+00
   6.2424242e-01   1.0121212e+00   9.2929660e+00
   6.2424242e-01   1.0363636e+00   9.2681359e+00
   6.2424242e-01   1.0606061e+00   9.2427181e+00
   6.2424242e-01   1.0848485e+00   9.2167126e+00
   6.2424242e-01   1.1090909e+00   9.1901194e+00
   6.2424242e-01   1.1333333e+00   9.1629385e+00
   6.2424242e-01   1.1575758e+00   9.1351699e+00
   6.2424242e-01   1.1818182e+00   9.1068136e+00
   6.2424242e-01   1.2060606e+00   9.0778696e+00
   6.2424242e-01   1.2303030e+00   9.0483379e+00
   6.2424242e-01   1.2545455e+00   9.0182185e+00
   6.2424242e-01   1.2787879e+00   8.9875115e+00
   6.2424242e-01   1.3030303e+00   8.9562167e+00
   6.2424242e-01   1.3272727e+00   8.9243343e+00
   6.2424242e-01   1.3515152e+00   8.8918641e+00
   6.2424242e-01   1.3757576e+00   8.8588062e+00
   6.2424242e-01   1.4000000e+00   8.8251607e+00
   6.2424242e-01   1.4242424e+00   8.7909275e+00
   6.2424242e-01   1.4484848e+00   8.7561065e+00
   6.2424242e-01   1.4727273e+00   8.7206979e+00
   6.2424242e-01   1.4969697e+00   8.6847016e+00
   6.2424242e-01   1.5212121e+00   8.6481175e+00
   6.2424242e-01   1.5454545e+00   8.6109458e+00
   6.2424242e-01   1.5696970e+00   8.5731864e+00
   6.2424242e-01   1.5939394e+00   8.5348393e+00
   6.2424242e-01   1.6181818e+00   8.4959045e+00
   6.2424242e-01   1.6424242e+00   8.4563820e+00
   6.2424242e-01   1.6666667e+00   8.4162718e+00
   6.2424242e-01   1.6909091e+00   8.3755739e+00
   6.2424242e-01   1.7151515e+00   8.3342883e+00
   6.2424242e-01   1.7393939e+00   8.2924151e+00
   6.2424242e-01   1.7636364e+00   8.2499541e+00
   6.2424242e-01   1.7878788e+00   8.2069054e+00
   6.2424242e-01   1.8121212e+00   8.1632691e+00
   6.2424242e-01   1.8363636e+00   8.1190450e+00
   6.2424242e-01   1.8606061e+00   8.0742332e+00
   6.2424242e-01   1.8848485e+00   8.0288338e+00
   6.2424242e-01   1.9090909e+00   7.9828466e+00
   6.2424242e-01   1.9333333e+00   7.9362718e+00
   6.2424242e-01   1.9575758e+00   7.8891093e+00
   6.2424242e-01   1.9818182e+00   7.8413590e+00
   6.2424242e-01   2.0060606e+00   7.7930211e+00
   6.2424242e-01   2.0303030e+00   7.7440955e+00
   6.2424242e-01   2.0545455e+00   7.6945822e+00
   6.2424242e-01   2.0787879e+00   7.6444812e+00
   6.2424242e-01   2.1030303e+00   7.5937925e+00
   6.2424242e-01   2.1272727e+00   7.5425161e+00
   6.2424242e-01   2.1515152e+00   7.4906520e+00
   6.2424242e-01   2.1757576e+00   7.4382002e+00
   6.2424242e-01   2.2000000e+00   7.3851607e+00
   6.4848485e-01  -2.0000000e-01   9.7697337e+00
   6.4848485e-01  -1.7575758e-01   9.7742883e+00
   6.4848485e-01  -1.5151515e-01   9.7782553e+00
   6.4848485e-01  -1.2727273e-01   9.7816345e+00
   6.4848485e-01  -1.0303030e-01   9.7844261e+00
   6.4848485e-01  -7.8787879e-02   9.7866299e+00
   6.4848485e-01  -5.4545455e-02   9.7882461e+00
   6.4848485e-01  -3.0303030e-02   9.7892746e+00
   6.4848485e-01  -6.0606061e-03   9.7897153e+00
   6.4848485e-01   1.8181818e-02   9.7895684e+00
   6.4848485e-01   4.2424242e-02   9.7888338e+00
   6.4848485e-01   6.6666667e-02   9.7875115e+00
   6.4848485e-01   9.0909091e-02   9.7856015e+00
   6.4848485e-01   1.1515152e-01   9.7831038e+00
   6.4848485e-01   1.3939394e-01   9.7800184e+00
   6.4848485e-01   1.6363636e-01   9.7763453e+00
   6.4848485e-01   1.8787879e-01   9.7720845e+00
   6.4848485e-01   2.1212121e-01   9.7672360e+00
   6.4848485e-01   2.3636364e-01   9.7617998e+00
   6.4848485e-01   2.6060606e-01   9.7557759e+00
   6.4848485e-01   2.8484848e-01   9.7491644e+00
   6.4848485e-01   3.0909091e-01   9.7419651e+00
   6.4848485e-01   3.3333333e-01   9.7341781e+00
   6.4848485e-01   3.5757576e-01   9.7258035e+00
   6.4848485e-01   3.8181818e-01   9.7168411e+00
   6.4848485e-01   4.0606061e-01   9.7072911e+00
   6.4848485e-01   4.3030303e-01   9.6971534e+00
   6.4848485e-01   4.5454545e-01   9.6864279e+00
   6.4848485e-01   4.7878788e-01   9.6751148e+00
   6.4848485e-01   5.0303030e-01   9.6632140e+00
   6.4848485e-01   5.2727273e-01   9.6507254e+00
   6.4848485e-01   5.5151515e-01   9.6376492e+00
   6.4848485e-01   5.7575758e-01   9.6239853e+00
   6.4848485e-01   6.0000000e-01   9.6097337e+00
   6.4848485e-01   6.2424242e-01   9.5948944e+00
   6.4848485e-01   6.4848485e-01   9.5794674e+00
   6.4848485e-01   6.7272727e-01   9.5634527e+00
   6.4848485e-01   6.9696970e-01   9.5468503e+00
   6.4848485e-01   7.2121212e-01   9.5296602e+00
   6.4848485e-01   7.4545455e-01   9.5118825e+00
   6.4848485e-01   7.6969697e-01   9.4935170e+00
   6.4848485e-01   7.9393939e-01   9.4745638e+00
   6.4848485e-01   8.1818182e-01   9.4550230e+00
   6.4848485e-01   8.4242424e-01   9.4348944e+00
   6.4848485e-01   8.6666667e-01   9.4141781e+00
   6.4848485e-01   8.9090909e-01   9.3928742e+00
   6.4848485e-01   9.1515152e-01   9.3709826e+00
   6.4848485e-01   9.3939394e-01   9.3485032e+00
   6.4848485e-01   9.6363636e-01   9.3254362e+00
   6.4848485e-01   9.8787879e-01   9.3017815e+00
   6.4848485e-01   1.0121212e+00   9.2775390e+00
   6.4848485e-01   1.0363636e+00   9.2527089e+00
   6.4848485e-01   1.0606061e+00   9.2272911e+00
   6.4848485e-01   1.0848485e+00   9.2012856e+00
   6.4848485e-01   1.1090909e+00   9.1746924e+00
   6.4848485e-01   1.1333333e+00   9.1475115e+00
   6.4848485e-01   1.1575758e+00   9.1197429e+00
   6.4848485e-01   1.1818182e+00   9.0913866e+00
   6.4848485e-01   1.2060606e+00   9.0624426e+00
   6.4848485e-01   1.2303030e+00   9.0329109e+00
   6.4848485e-01   1.2545455e+00   9.0027916e+00
   6.4848485e-01   1.2787879e+00   8.9720845e+00
   6.4848485e-01   1.3030303e+00   8.9407897e+00
   6.4848485e-01   1.3272727e+00   8.9089073e+00
   6.4848485e-01   1.3515152e+00   8.8764371e+00
   6.4848485e-01   1.3757576e+00   8.8433792e+00
   6.4848485e-01   1.4000000e+00   8.8097337e+00
   6.4848485e-01   1.4242424e+00   8.7755005e+00
   6.4848485e-01   1.4484848e+00   8.7406795e+00
   6.4848485e-01   1.4727273e+00   8.7052709e+00
   6.4848485e-01   1.4969697e+00   8.6692746e+00
   6.4848485e-01   1.5212121e+00   8.6326905e+00
   6.4848485e-01   1.5454545e+00   8.5955188e+00
   6.4848485e-01   1.5696970e+00   8.5577594e+00
   6.4848485e-01   1.5939394e+00   8.5194123e+00
   6.4848485e-01   1.6181818e+00   8.4804775e+00
   6.4848485e-01   1.6424242e+00   8.4409550e+00
   6.4848485e-01   1.6666667e+00   8.4008448e+00
   6.4848485e-01   1.6909091e+00   8.3601469e+00
   6.4848485e-01   1.7151515e+00   8.3188613e+00
   6.4848485e-01   1.7393939e+00   8.2769881e+00
   6.4848485e-01   1.7636364e+00   8.2345271e+00
   6.4848485e-01   1.7878788e+00   8.1914784e+00
   6.4848485e-01   1.8121212e+00   8.1478421e+00
   6.4848485e-01   1.8363636e+00   8.1036180e+00
   6.4848485e-01   1.8606061e+00   8.0588062e+00
   6.4848485e-01   1.8848485e+00   8.0134068e+00
   6.4848485e-01   1.9090909e+00   7.9674197e+00
   6.4848485e-01   1.9333333e+00   7.9208448e+00
   6.4848485e-01   1.9575758e+00   7.8736823e+00
   6.4848485e-01   1.9818182e+00   7.8259320e+00
   6.4848485e-01   2.0060606e+00   7.7775941e+00
   6.4848485e-01   2.0303030e+00   7.7286685e+00
   6.4848485e-01   2.0545455e+00   7.6791552e+00
   6.4848485e-01   2.0787879e+00   7.6290542e+00
   6.4848485e-01   2.1030303e+00   7.5783655e+00
   6.4848485e-01   2.1272727e+00   7.5270891e+00
   6.4848485e-01   2.1515152e+00   7.4752250e+00
   6.4848485e-01   2.1757576e+00   7.4227732e+00
   6.4848485e-01   2.2000000e+00   7.3697337e+00
   6.7272727e-01  -2.0000000e-01   9.7537190e+00
   6.7272727e-01  -1.7575758e-01   9.7582736e+00
   6.7272727e-01  -1.5151515e-01   9.7622406e+00
   6.7272727e-01  -1.2727273e-01   9.7656198e+00
   6.7272727e-01  -1.0303030e-01   9.7684114e+00
   6.7272727e-01  -7.8787879e-02   9.7706152e+00
   6.7272727e-01  -5.4545455e-02   9.7722314e+00
   6.7272727e-01  -3.0303030e-02   9.7732599e+00
   6.7272727e-01  -6.0606061e-03   9.7737006e+00
   6.7272727e-01   1.8181818e-02   9.7735537e+00
   6.7272727e-01   4.2424242e-02   9.7728191e+00
   6.7272727e-01   6.6666667e-02   9.7714968e+00
   6.7272727e-01   9.0909091e-02   9.7695868e+00
   6.7272727e-01   1.1515152e-01   9.7670891e+00
   6.7272727e-01   1.3939394e-01   9.7640037e+00
   6.7272727e-01   1.6363636e-01   9.7603306e+00
   6.7272727e-01   1.8787879e-01   9.7560698e+00
   6.7272727e-01   2.1212121e-01   9.7512213e+00
   6.7272727e-01   2.3636364e-01   9.7457851e+00
   6.7272727e-01   2.6060606e-01   9.7397612e+00
   6.7272727e-01   2.8484848e-01   9.7331497e+00
   6.7272727e-01   3.0909091e-01   9.7259504e+00
   6.7272727e-01   3.3333333e-01   9.7181635e+00
   6.7272727e-01   3.5757576e-01   9.7097888e+00
   6.7272727e-01   3.8181818e-01   9.7008264e+00
   6.7272727e-01   4.0606061e-01   9.6912764e+00
   6.7272727e-01   4.3030303e-01   9.6811387e+00
   6.7272727e-01   4.5454545e-01   9.6704132e+00
   6.7272727e-01   4.7878788e-01   9.6591001e+00
   6.7272727e-01   5.0303030e-01   9.6471993e+00
   6.7272727e-01   5.2727273e-01   9.6347107e+00
   6.7272727e-01   5.5151515e-01   9.6216345e+00
   6.7272727e-01   5.7575758e-01   9.6079706e+00
   6.7272727e-01   6.0000000e-01   9.5937190e+00
   6.7272727e-01   6.2424242e-01   9.5788797e+00
   6.7272727e-01   6.4848485e-01   9.5634527e+00
   6.7272727e-01   6.7272727e-01   9.5474380e+00
   6.7272727e-01   6.9696970e-01   9.5308356e+00
   6.7272727e-01   7.2121212e-01   9.5136455e+00
   6.7272727e-01   7.4545455e-01   9.4958678e+00
   6.7272727e-01   7.6969697e-01   9.4775023e+00
   6.7272727e-01   7.9393939e-01   9.4585491e+00
   6.7272727e-01   8.1818182e-01   9.4390083e+00
   6.7272727e-01   8.4242424e-01   9.4188797e+00
   6.7272727e-01   8.6666667e-01   9.3981635e+00
   6.7272727e-01   8.9090909e-01   9.3768595e+00
   6.7272727e-01   9.1515152e-01   9.3549679e+00
   6.7272727e-01   9.3939394e-01   9.3324885e+00
   6.7272727e-01   9.6363636e-01   9.3094215e+00
   6.7272727e-01   9.8787879e-01   9.2857668e+00
   6.7272727e-01   1.0121212e+00   9.2615243e+00
   6.7272727e-01   1.0363636e+00   9.2366942e+00
   6.7272727e-01   1.0606061e+00   9.2112764e+00
   6.7272727e-01   1.0848485e+00   9.1852709e+00
   6.7272727e-01   1.1090909e+00   9.1586777e+00
   6.7272727e-01   1.1333333e+00   9.1314968e+00
   6.7272727e-01   1.1575758e+00   9.1037282e+00
   6.7272727e-01   1.1818182e+00   9.0753719e+00
   6.7272727e-01   1.2060606e+00   9.0464279e+00
   6.7272727e-01   1.2303030e+00   9.0168962e+00
   6.7272727e-01   1.2545455e+00   8.9867769e+00
   6.7272727e-01   1.2787879e+00   8.9560698e+00
   6.7272727e-01   1.3030303e+00   8.9247750e+00
   6.7272727e-01   1.3272727e+00   8.8928926e+00
   6.7272727e-01   1.3515152e+00   8.8604224e+00
   6.7272727e-01   1.3757576e+00   8.8273646e+00
   6.7272727e-01   1.4000000e+00   8.7937190e+00
   6.7272727e-01   1.4242424e+00   8.7594858e+00
   6.7272727e-01   1.4484848e+00   8.7246648e+00
   6.7272727e-01   1.4727273e+00   8.6892562e+00
   6.7272727e-01   1.4969697e+00   8.6532599e+00
   6.7272727e-01   1.5212121e+00   8.6166758e+00
   6.7272727e-01   1.5454545e+00   8.5795041e+00
   6.7272727e-01   1.5696970e+00   8.5417447e+00
   6.7272727e-01   1.5939394e+00   8.5033976e+00
   6.7272727e-01   1.6181818e+00   8.4644628e+00
   6.7272727e-01   1.6424242e+00   8.4249403e+00
   6.7272727e-01   1.6666667e+00   8.3848301e+00
   6.7272727e-01   1.6909091e+00   8.3441322e+00
   6.7272727e-01   1.7151515e+00   8.3028466e+00
   6.7272727e-01   1.7393939e+00   8.2609734e+00
   6.7272727e-01   1.7636364e+00   8.2185124e+00
   6.7272727e-01   1.7878788e+00   8.1754637e+00
   6.7272727e-01   1.8121212e+00   8.1318274e+00
   6.7272727e-01   1.8363636e+00   8.0876033e+00
   6.7272727e-01   1.8606061e+00   8.0427916e+00
   6.7272727e-01   1.8848485e+00   7.9973921e+00
   6.7272727e-01   1.9090909e+00   7.9514050e+00
   6.7272727e-01   1.9333333e+00   7.9048301e+00
   6.7272727e-01   1.9575758e+00   7.8576676e+00
   6.7272727e-01   1.9818182e+00   7.8099174e+00
   6.7272727e-01   2.0060606e+00   7.7615794e+00
   6.7272727e-01   2.0303030e+00   7.7126538e+00
   6.7272727e-01   2.0545455e+00   7.6631405e+00
   6.7272727e-01   2.0787879e+00   7.6130395e+00
   6.7272727e-01   2.1030303e+00   7.5623508e+00
   6.7272727e-01   2.1272727e+00   7.5110744e+00
   6.7272727e-01   2.1515152e+00   7.4592103e+00
   6.7272727e-01   2.1757576e+00   7.4067585e+00
   6.7272727e-01   2.2000000e+00   7.3537190e+00
   6.9696970e-01  -2.0000000e-01   9.7371166e+00
   6.9696970e-01  -1.7575758e-01   9.7416713e+00
   6.9696970e-01  -1.5151515e-01   9.7456382e+00
   6.9696970e-01  -1.2727273e-01   9.7490174e+00
   6.9696970e-01  -1.0303030e-01   9.7518090e+00
   6.9696970e-01  -7.8787879e-02   9.7540129e+00
   6.9696970e-01  -5.4545455e-02   9.7556290e+00
   6.9696970e-01  -3.0303030e-02   9.7566575e+00
   6.9696970e-01  -6.0606061e-03   9.7570983e+00
   6.9696970e-01   1.8181818e-02   9.7569513e+00
   6.9696970e-01   4.2424242e-02   9.7562167e+00
   6.9696970e-01   6.6666667e-02   9.7548944e+00
   6.9696970e-01   9.0909091e-02   9.7529844e+00
   6.9696970e-01   1.1515152e-01   9.7504867e+00
   6.9696970e-01   1.3939394e-01   9.7474013e+00
   6.9696970e-01   1.6363636e-01   9.7437282e+00
   6.9696970e-01   1.8787879e-01   9.7394674e+00
   6.9696970e-01   2.1212121e-01   9.7346189e+00
   6.9696970e-01   2.3636364e-01   9.7291827e+00
   6.9696970e-01   2.6060606e-01   9.7231589e+00
   6.9696970e-01   2.8484848e-01   9.7165473e+00
   6.9696970e-01   3.0909091e-01   9.7093480e+00
   6.9696970e-01   3.3333333e-01   9.7015611e+00
   6.9696970e-01   3.5757576e-01   9.6931864e+00
   6.9696970e-01   3.8181818e-01   9.6842241e+00
   6.9696970e-01   4.0606061e-01   9.6746740e+00
   6.9696970e-01   4.3030303e-01   9.6645363e+00
   6.9696970e-01   4.5454545e-01   9.6538108e+00
   6.9696970e-01   4.7878788e-01   9.6424977e+00
   6.9696970e-01   5.0303030e-01   9.6305969e+00
   6.9696970e-01   5.2727273e-01   9.6181084e+00
   6.9696970e-01   5.5151515e-01   9.6050321e+00
   6.9696970e-01   5.7575758e-01   9.5913682e+00
   6.9696970e-01   6.0000000e-01   9.5771166e+00
   6.9696970e-01   6.2424242e-01   9.5622773e+00
   6.9696970e-01   6.4848485e-01   9.5468503e+00
   6.9696970e-01   6.7272727e-01   9.5308356e+00
   6.9696970e-01   6.9696970e-01   9.5142332e+00
   6.9696970e-01   7.2121212e-01   9.4970432e+00
   6.9696970e-01   7.4545455e-01   9.4792654e+00
   6.9696970e-01   7.6969697e-01   9.4608999e+00
   6.9696970e-01   7.9393939e-01   9.4419467e+00
   6.9696970e-01   8.1818182e-01   9.4224059e+00
   6.9696970e-01   8.4242424e-01   9.4022773e+00
   6.9696970e-01   8.6666667e-01   9.3815611e+00
   6.9696970e-01   8.9090909e-01   9.3602571e+00
   6.9696970e-01   9.1515152e-01   9.3383655e+00
   6.9696970e-01   9.3939394e-01   9.3158861e+00
   6.9696970e-01   9.6363636e-01   9.2928191e+00
   6.9696970e-01   9.8787879e-01   9.2691644e+00
   6.9696970e-01   1.0121212e+00   9.2449219e+00
   6.9696970e-01   1.0363636e+00   9.2200918e+00
   6.9696970e-01   1.0606061e+00   9.1946740e+00
   6.9696970e-01   1.0848485e+00   9.1686685e+00
   6.9696970e-01   1.1090909e+00   9.1420753e+00
   6.9696970e-01   1.1333333e+00   9.1148944e+00
   6.9696970e-01   1.1575758e+00   9.0871258e+00
   6.9696970e-01   1.1818182e+00   9.0587695e+00
   6.9696970e-01   1.2060606e+00   9.0298255e+00
   6.9696970e-01   1.2303030e+00   9.0002938e+00
   6.9696970e-01   1.2545455e+00   8.9701745e+00
   6.9696970e-01   1.2787879e+00   8.9394674e+00
   6.9696970e-01   1.3030303e+00   8.9081726e+00
   6.9696970e-01   1.3272727e+00   8.8762902e+00
   6.9696970e-01   1.3515152e+00   8.8438200e+00
   6.9696970e-01   1.3757576e+00   8.8107622e+00
   6.9696970e-01   1.4000000e+00   8.7771166e+00
   6.9696970e-01   1.4242424e+00   8.7428834e+00
   6.9696970e-01   1.4484848e+00   8.7080624e+00
   6.9696970e-01   1.4727273e+00   8.6726538e+00
   6.9696970e-01   1.4969697e+00   8.6366575e+00
   6.9696970e-01   1.5212121e+00   8.6000735e+00
   6.9696970e-01   1.5454545e+00   8.5629017e+00
   6.9696970e-01   1.5696970e+00   8.5251423e+00
   6.9696970e-01   1.5939394e+00   8.4867952e+00
   6.9696970e-01   1.6181818e+00   8.4478604e+00
   6.9696970e-01   1.6424242e+00   8.4083379e+00
   6.9696970e-01   1.6666667e+00   8.3682277e+00
   6.9696970e-01   1.6909091e+00   8.3275298e+00
   6.9696970e-01   1.7151515e+00   8.2862443e+00
   6.9696970e-01   1.7393939e+00   8.2443710e+00
   6.9696970e-01   1.7636364e+00   8.2019100e+00
   6.9696970e-01   1.7878788e+00   8.1588613e+00
   6.9696970e-01   1.8121212e+00   8.1152250e+00
   6.9696970e-01   1.8363636e+00   8.0710009e+00
   6.9696970e-01   1.8606061e+00   8.0261892e+00
   6.9696970e-01   1.8848485e+00   7.9807897e+00
   6.9696970e-01   1.9090909e+00   7.9348026e+00
   6.9696970e-01   1.9333333e+00   7.8882277e+00
   6.9696970e-01   1.9575758e+00   7.8410652e+00
   6.9696970e-01   1.9818182e+00   7.7933150e+00
   6.9696970e-01   2.0060606e+00   7.7449770e+00
   6.9696970e-01   2.0303030e+00   7.6960514e+00
   6.9696970e-01   2.0545455e+00   7.6465381e+00
   6.9696970e-01   2.0787879e+00   7.5964371e+00
   6.9696970e-01   2.1030303e+00   7.5457484e+00
   6.9696970e-01   2.1272727e+00   7.4944720e+00
   6.9696970e-01   2.1515152e+00   7.4426079e+00
   6.9696970e-01   2.1757576e+00   7.3901561e+00
   6.9696970e-01   2.2000000e+00   7.3371166e+00
   7.2121212e-01  -2.0000000e-01   9.7199265e+00
   7.2121212e-01  -1.7575758e-01   9.7244812e+00
   7.2121212e-01  -1.5151515e-01   9.7284481e+00
   7.2121212e-01  -1.2727273e-01   9.7318274e+00
   7.2121212e-01  -1.0303030e-01   9.7346189e+00
   7.2121212e-01  -7.8787879e-02   9.7368228e+00
   7.2121212e-01  -5.4545455e-02   9.7384389e+00
   7.2121212e-01  -3.0303030e-02   9.7394674e+00
   7.2121212e-01  -6.0606061e-03   9.7399082e+00
   7.2121212e-01   1.8181818e-02   9.7397612e+00
   7.2121212e-01   4.2424242e-02   9.7390266e+00
   7.2121212e-01   6.6666667e-02   9.7377043e+00
   7.2121212e-01   9.0909091e-02   9.7357943e+00
   7.2121212e-01   1.1515152e-01   9.7332966e+00
   7.2121212e-01   1.3939394e-01   9.7302112e+00
   7.2121212e-01   1.6363636e-01   9.7265381e+00
   7.2121212e-01   1.8787879e-01   9.7222773e+00
   7.2121212e-01   2.1212121e-01   9.7174288e+00
   7.2121212e-01   2.3636364e-01   9.7119927e+00
   7.2121212e-01   2.6060606e-01   9.7059688e+00
   7.2121212e-01   2.8484848e-01   9.6993572e+00
   7.2121212e-01   3.0909091e-01   9.6921579e+00
   7.2121212e-01   3.3333333e-01   9.6843710e+00
   7.2121212e-01   3.5757576e-01   9.6759963e+00
   7.2121212e-01   3.8181818e-01   9.6670340e+00
   7.2121212e-01   4.0606061e-01   9.6574839e+00
   7.2121212e-01   4.3030303e-01   9.6473462e+00
   7.2121212e-01   4.5454545e-01   9.6366208e+00
   7.2121212e-01   4.7878788e-01   9.6253076e+00
   7.2121212e-01   5.0303030e-01   9.6134068e+00
   7.2121212e-01   5.2727273e-01   9.6009183e+00
   7.2121212e-01   5.5151515e-01   9.5878421e+00
   7.2121212e-01   5.7575758e-01   9.5741781e+00
   7.2121212e-01   6.0000000e-01   9.5599265e+00
   7.2121212e-01   6.2424242e-01   9.5450872e+00
   7.2121212e-01   6.4848485e-01   9.5296602e+00
   7.2121212e-01   6.7272727e-01   9.5136455e+00
   7.2121212e-01   6.9696970e-01   9.4970432e+00
   7.2121212e-01   7.2121212e-01   9.4798531e+00
   7.2121212e-01   7.4545455e-01   9.4620753e+00
   7.2121212e-01   7.6969697e-01   9.4437098e+00
   7.2121212e-01   7.9393939e-01   9.4247567e+00
   7.2121212e-01   8.1818182e-01   9.4052158e+00
   7.2121212e-01   8.4242424e-01   9.3850872e+00
   7.2121212e-01   8.6666667e-01   9.3643710e+00
   7.2121212e-01   8.9090909e-01   9.3430670e+00
   7.2121212e-01   9.1515152e-01   9.3211754e+00
   7.2121212e-01   9.3939394e-01   9.2986961e+00
   7.2121212e-01   9.6363636e-01   9.2756290e+00
   7.2121212e-01   9.8787879e-01   9.2519743e+00
   7.2121212e-01   1.0121212e+00   9.2277319e+00
   7.2121212e-01   1.0363636e+00   9.2029017e+00
   7.2121212e-01   1.0606061e+00   9.1774839e+00
   7.2121212e-01   1.0848485e+00   9.1514784e+00
   7.2121212e-01   1.1090909e+00   9.1248852e+00
   7.2121212e-01   1.1333333e+00   9.0977043e+00
   7.2121212e-01   1.1575758e+00   9.0699357e+00
   7.2121212e-01   1.1818182e+00   9.0415794e+00
   7.2121212e-01   1.2060606e+00   9.0126354e+00
   7.2121212e-01   1.2303030e+00   8.9831038e+00
   7.2121212e-01   1.2545455e+00   8.9529844e+00
   7.2121212e-01   1.2787879e+00   8.9222773e+00
   7.2121212e-01   1.3030303e+00   8.8909826e+00
   7.2121212e-01   1.3272727e+00   8.8591001e+00
   7.2121212e-01   1.3515152e+00   8.8266299e+00
   7.2121212e-01   1.3757576e+00   8.7935721e+00
   7.2121212e-01   1.4000000e+00   8.7599265e+00
   7.2121212e-01   1.4242424e+00   8.7256933e+00
   7.2121212e-01   1.4484848e+00   8.6908724e+00
   7.2121212e-01   1.4727273e+00   8.6554637e+00
   7.2121212e-01   1.4969697e+00   8.6194674e+00
   7.2121212e-01   1.5212121e+00   8.5828834e+00
   7.2121212e-01   1.5454545e+00   8.5457117e+00
   7.2121212e-01   1.5696970e+00   8.5079522e+00
   7.2121212e-01   1.5939394e+00   8.4696051e+00
   7.2121212e-01   1.6181818e+00   8.4306703e+00
   7.2121212e-01   1.6424242e+00   8.3911478e+00
   7.2121212e-01   1.6666667e+00   8.3510376e+00
   7.2121212e-01   1.6909091e+00   8.3103398e+00
   7.2121212e-01   1.7151515e+00   8.2690542e+00
   7.2121212e-01   1.7393939e+00   8.2271809e+00
   7.2121212e-01   1.7636364e+00   8.1847199e+00
   7.2121212e-01   1.7878788e+00   8.1416713e+00
   7.2121212e-01   1.8121212e+00   8.0980349e+00
   7.2121212e-01   1.8363636e+00   8.0538108e+00
   7.2121212e-01   1.8606061e+00   8.0089991e+00
   7.2121212e-01   1.8848485e+00   7.9635996e+00
   7.2121212e-01   1.9090909e+00   7.9176125e+00
   7.2121212e-01   1.9333333e+00   7.8710376e+00
   7.2121212e-01   1.9575758e+00   7.8238751e+00
   7.2121212e-01   1.9818182e+00   7.7761249e+00
   7.2121212e-01   2.0060606e+00   7.7277870e+00
   7.2121212e-01   2.0303030e+00   7.6788613e+00
   7.2121212e-01   2.0545455e+00   7.6293480e+00
   7.2121212e-01   2.0787879e+00   7.5792470e+00
   7.2121212e-01   2.1030303e+00   7.5285583e+00
   7.2121212e-01   2.1272727e+00   7.4772819e+00
   7.2121212e-01   2.1515152e+00   7.4254178e+00
   7.2121212e-01   2.1757576e+00   7.3729660e+00
   7.2121212e-01   2.2000000e+00   7.3199265e+00
   7.4545455e-01  -2.0000000e-01   9.7021488e+00
   7.4545455e-01  -1.7575758e-01   9.7067034e+00
   7.4545455e-01  -1.5151515e-01   9.7106703e+00
   7.4545455e-01  -1.2727273e-01   9.7140496e+00
   7.4545455e-01  -1.0303030e-01   9.7168411e+00
   7.4545455e-01  -7.8787879e-02   9.7190450e+00
   7.4545455e-01  -5.4545455e-02   9.7206612e+00
   7.4545455e-01  -3.0303030e-02   9.7216896e+00
   7.4545455e-01  -6.0606061e-03   9.7221304e+00
   7.4545455e-01   1.8181818e-02   9.7219835e+00
   7.4545455e-01   4.2424242e-02   9.7212489e+00
   7.4545455e-01   6.6666667e-02   9.7199265e+00
   7.4545455e-01   9.0909091e-02   9.7180165e+00
   7.4545455e-01   1.1515152e-01   9.7155188e+00
   7.4545455e-01   1.3939394e-01   9.7124334e+00
   7.4545455e-01   1.6363636e-01   9.7087603e+00
   7.4545455e-01   1.8787879e-01   9.7044995e+00
   7.4545455e-01   2.1212121e-01   9.6996511e+00
   7.4545455e-01   2.3636364e-01   9.6942149e+00
   7.4545455e-01   2.6060606e-01   9.6881910e+00
   7.4545455e-01   2.8484848e-01   9.6815794e+00
   7.4545455e-01   3.0909091e-01   9.6743802e+00
   7.4545455e-01   3.3333333e-01   9.6665932e+00
   7.4545455e-01   3.5757576e-01   9.6582185e+00
   7.4545455e-01   3.8181818e-01   9.6492562e+00
   7.4545455e-01   4.0606061e-01   9.6397062e+00
   7.4545455e-01   4.3030303e-01   9.6295684e+00
   7.4545455e-01   4.5454545e-01   9.6188430e+00
   7.4545455e-01   4.7878788e-01   9.6075298e+00
   7.4545455e-01   5.0303030e-01   9.5956290e+00
   7.4545455e-01   5.2727273e-01   9.5831405e+00
   7.4545455e-01   5.5151515e-01   9.5700643e+00
   7.4545455e-01   5.7575758e-01   9.5564004e+00
   7.4545455e-01   6.0000000e-01   9.5421488e+00
   7.4545455e-01   6.2424242e-01   9.5273095e+00
   7.4545455e-01   6.4848485e-01   9.5118825e+00
   7.4545455e-01   6.7272727e-01   9.4958678e+00
   7.4545455e-01   6.9696970e-01   9.4792654e+00
   7.4545455e-01   7.2121212e-01   9.4620753e+00
   7.4545455e-01   7.4545455e-01   9.4442975e+00
   7.4545455e-01   7.6969697e-01   9.4259320e+00
   7.4545455e-01   7.9393939e-01   9.4069789e+00
   7.4545455e-01   8.1818182e-01   9.3874380e+00
   7.4545455e-01   8.4242424e-01   9.3673095e+00
   7.4545455e-01   8.6666667e-01   9.3465932e+00
   7.4545455e-01   8.9090909e-01   9.3252893e+00
   7.4545455e-01   9.1515152e-01   9.3033976e+00
   7.4545455e-01   9.3939394e-01   9.2809183e+00
   7.4545455e-01   9.6363636e-01   9.2578512e+00
   7.4545455e-01   9.8787879e-01   9.2341965e+00
   7.4545455e-01   1.0121212e+00   9.2099541e+00
   7.4545455e-01   1.0363636e+00   9.1851240e+00
   7.4545455e-01   1.0606061e+00   9.1597062e+00
   7.4545455e-01   1.0848485e+00   9.1337006e+00
   7.4545455e-01   1.1090909e+00   9.1071074e+00
   7.4545455e-01   1.1333333e+00   9.0799265e+00
   7.4545455e-01   1.1575758e+00   9.0521579e+00
   7.4545455e-01   1.1818182e+00   9.0238017e+00
   7.4545455e-01   1.2060606e+00   8.9948577e+00
   7.4545455e-01   1.2303030e+00   8.9653260e+00
   7.4545455e-01   1.2545455e+00   8.9352066e+00
   7.4545455e-01   1.2787879e+00   8.9044995e+00
   7.4545455e-01   1.3030303e+00   8.8732048e+00
   7.4545455e-01   1.3272727e+00   8.8413223e+00
   7.4545455e-01   1.3515152e+00   8.8088522e+00
   7.4545455e-01   1.3757576e+00   8.7757943e+00
   7.4545455e-01   1.4000000e+00   8.7421488e+00
   7.4545455e-01   1.4242424e+00   8.7079155e+00
   7.4545455e-01   1.4484848e+00   8.6730946e+00
   7.4545455e-01   1.4727273e+00   8.6376860e+00
   7.4545455e-01   1.4969697e+00   8.6016896e+00
   7.4545455e-01   1.5212121e+00   8.5651056e+00
   7.4545455e-01   1.5454545e+00   8.5279339e+00
   7.4545455e-01   1.5696970e+00   8.4901745e+00
   7.4545455e-01   1.5939394e+00   8.4518274e+00
   7.4545455e-01   1.6181818e+00   8.4128926e+00
   7.4545455e-01   1.6424242e+00   8.3733701e+00
   7.4545455e-01   1.6666667e+00   8.3332599e+00
   7.4545455e-01   1.6909091e+00   8.2925620e+00
   7.4545455e-01   1.7151515e+00   8.2512764e+00
   7.4545455e-01   1.7393939e+00   8.2094031e+00
   7.4545455e-01   1.7636364e+00   8.1669421e+00
   7.4545455e-01   1.7878788e+00   8.1238935e+00
   7.4545455e-01   1.8121212e+00   8.0802571e+00
   7.4545455e-01   1.8363636e+00   8.0360331e+00
   7.4545455e-01   1.8606061e+00   7.9912213e+00
   7.4545455e-01   1.8848485e+00   7.9458219e+00
   7.4545455e-01   1.9090909e+00   7.8998347e+00
   7.4545455e-01   1.9333333e+00   7.8532599e+00
   7.4545455e-01   1.9575758e+00   7.8060973e+00
   7.4545455e-01   1.9818182e+00   7.7583471e+00
   7.4545455e-01   2.0060606e+00   7.7100092e+00
   7.4545455e-01   2.0303030e+00   7.6610836e+00
   7.4545455e-01   2.0545455e+00   7.6115702e+00
   7.4545455e-01   2.0787879e+00   7.5614692e+00
   7.4545455e-01   2.1030303e+00   7.5107805e+00
   7.4545455e-01   2.1272727e+00   7.4595041e+00
   7.4545455e-01   2.1515152e+00   7.4076400e+00
   7.4545455e-01   2.1757576e+00   7.3551882e+00
   7.4545455e-01   2.2000000e+00   7.3021488e+00
   7.6969697e-01  -2.0000000e-01   9.6837833e+00
   7.6969697e-01  -1.7575758e-01   9.6883379e+00
   7.6969697e-01  -1.5151515e-01   9.6923049e+00
   7.6969697e-01  -1.2727273e-01   9.6956841e+00
   7.6969697e-01  -1.0303030e-01   9.6984757e+00
   7.6969697e-01  -7.8787879e-02   9.7006795e+00
   7.6969697e-01  -5.4545455e-02   9.7022957e+00
   7.6969697e-01  -3.0303030e-02   9.7033242e+00
   7.6969697e-01  -6.0606061e-03   9.7037649e+00
   7.6969697e-01   1.8181818e-02   9.7036180e+00
   7.6969697e-01   4.2424242e-02   9.7028834e+00
   7.6969697e-01   6.6666667e-02   9.7015611e+00
   7.6969697e-01   9.0909091e-02   9.6996511e+00
   7.6969697e-01   1.1515152e-01   9.6971534e+00
   7.6969697e-01   1.3939394e-01   9.6940680e+00
   7.6969697e-01   1.6363636e-01   9.6903949e+00
   7.6969697e-01   1.8787879e-01   9.6861341e+00
   7.6969697e-01   2.1212121e-01   9.6812856e+00
   7.6969697e-01   2.3636364e-01   9.6758494e+00
   7.6969697e-01   2.6060606e-01   9.6698255e+00
   7.6969697e-01   2.8484848e-01   9.6632140e+00
   7.6969697e-01   3.0909091e-01   9.6560147e+00
   7.6969697e-01   3.3333333e-01   9.6482277e+00
   7.6969697e-01   3.5757576e-01   9.6398531e+00
   7.6969697e-01   3.8181818e-01   9.6308907e+00
   7.6969697e-01   4.0606061e-01   9.6213407e+00
   7.6969697e-01   4.3030303e-01   9.6112029e+00
   7.6969697e-01   4.5454545e-01   9.6004775e+00
   7.6969697e-01   4.7878788e-01   9.5891644e+00
   7.6969697e-01   5.0303030e-01   9.5772635e+00
   7.6969697e-01   5.2727273e-01   9.5647750e+00
   7.6969697e-01   5.5151515e-01   9.5516988e+00
   7.6969697e-01   5.7575758e-01   9.5380349e+00
   7.6969697e-01   6.0000000e-01   9.5237833e+00
   7.6969697e-01   6.2424242e-01   9.5089440e+00
   7.6969697e-01   6.4848485e-01   9.4935170e+00
   7.6969697e-01   6.7272727e-01   9.4775023e+00
   7.6969697e-01   6.9696970e-01   9.4608999e+00
   7.6969697e-01   7.2121212e-01   9.4437098e+00
   7.6969697e-01   7.4545455e-01   9.4259320e+00
   7.6969697e-01   7.6969697e-01   9.4075666e+00
   7.6969697e-01   7.9393939e-01   9.3886134e+00
   7.6969697e-01   8.1818182e-01   9.3690725e+00
   7.6969697e-01   8.4242424e-01   9.3489440e+00
   7.6969697e-01   8.6666667e-01   9.3282277e+00
   7.6969697e-01   8.9090909e-01   9.3069238e+00
   7.6969697e-01   9.1515152e-01   9.2850321e+00
   7.6969697e-01   9.3939394e-01   9.2625528e+00
   7.6969697e-01   9.6363636e-01   9.2394858e+00
   7.6969697e-01   9.8787879e-01   9.2158310e+00
   7.6969697e-01   1.0121212e+00   9.1915886e+00
   7.6969697e-01   1.0363636e+00   9.1667585e+00
   7.6969697e-01   1.0606061e+00   9.1413407e+00
   7.6969697e-01   1.0848485e+00   9.1153352e+00
   7.6969697e-01   1.1090909e+00   9.0887420e+00
   7.6969697e-01   1.1333333e+00   9.0615611e+00
   7.6969697e-01   1.1575758e+00   9.0337925e+00
   7.6969697e-01   1.1818182e+00   9.0054362e+00
   7.6969697e-01   1.2060606e+00   8.9764922e+00
   7.6969697e-01   1.2303030e+00   8.9469605e+00
   7.6969697e-01   1.2545455e+00   8.9168411e+00
   7.6969697e-01   1.2787879e+00   8.8861341e+00
   7.6969697e-01   1.3030303e+00   8.8548393e+00
   7.6969697e-01   1.3272727e+00   8.8229568e+00
   7.6969697e-01   1.3515152e+00   8.7904867e+00
   7.6969697e-01   1.3757576e+00   8.7574288e+00
   7.6969697e-01   1.4000000e+00   8.7237833e+00
   7.6969697e-01   1.4242424e+00   8.6895500e+00
   7.6969697e-01   1.4484848e+00   8.6547291e+00
   7.6969697e-01   1.4727273e+00   8.6193205e+00
   7.6969697e-01   1.4969697e+00   8.5833242e+00
   7.6969697e-01   1.5212121e+00   8.5467401e+00
   7.6969697e-01   1.5454545e+00   8.5095684e+00
   7.6969697e-01   1.5696970e+00   8.4718090e+00
   7.6969697e-01   1.5939394e+00   8.4334619e+00
   7.6969697e-01   1.6181818e+00   8.3945271e+00
   7.6969697e-01   1.6424242e+00   8.3550046e+00
   7.6969697e-01   1.6666667e+00   8.3148944e+00
   7.6969697e-01   1.6909091e+00   8.2741965e+00
   7.6969697e-01   1.7151515e+00   8.2329109e+00
   7.6969697e-01   1.7393939e+00   8.1910376e+00
   7.6969697e-01   1.7636364e+00   8.1485767e+00
   7.6969697e-01   1.7878788e+00   8.1055280e+00
   7.6969697e-01   1.8121212e+00   8.0618916e+00
   7.6969697e-01   1.8363636e+00   8.0176676e+00
   7.6969697e-01   1.8606061e+00   7.9728558e+00
   7.6969697e-01   1.8848485e+00   7.9274564e+00
   7.6969697e-01   1.9090909e+00   7.8814692e+00
   7.6969697e-01   1.9333333e+00   7.8348944e+00
   7.6969697e-01   1.9575758e+00   7.7877319e+00
   7.6969697e-01   1.9818182e+00   7.7399816e+00
   7.6969697e-01   2.0060606e+00   7.6916437e+00
   7.6969697e-01   2.0303030e+00   7.6427181e+00
   7.6969697e-01   2.0545455e+00   7.5932048e+00
   7.6969697e-01   2.0787879e+00   7.5431038e+00
   7.6969697e-01   2.1030303e+00   7.4924151e+00
   7.6969697e-01   2.1272727e+00   7.4411387e+00
   7.6969697e-01   2.1515152e+00   7.3892746e+00
   7.6969697e-01   2.1757576e+00   7.3368228e+00
   7.6969697e-01   2.2000000e+00   7.2837833e+00
   7.9393939e-01  -2.0000000e-01   9.6648301e+00
   7.9393939e-01  -1.7575758e-01   9.6693848e+00
   7.9393939e-01  -1.5151515e-01   9.6733517e+00
   7.9393939e-01  -1.2727273e-01   9.6767309e+00
   7.9393939e-01  -1.0303030e-01   9.6795225e+00
   7.9393939e-01  -7.8787879e-02   9.6817264e+00
   7.9393939e-01  -5.4545455e-02   9.6833425e+00
   7.9393939e-01  -3.0303030e-02   9.6843710e+00
   7.9393939e-01  -6.0606061e-03   9.6848118e+00
   7.9393939e-01   1.8181818e-02   9.6846648e+00
   7.9393939e-01   4.2424242e-02   9.6839302e+00
   7.9393939e-01   6.6666667e-02   9.6826079e+00
   7.9393939e-01   9.0909091e-02   9.6806979e+00
   7.9393939e-01   1.1515152e-01   9.6782002e+00
   7.9393939e-01   1.3939394e-01   9.6751148e+00
   7.9393939e-01   1.6363636e-01   9.6714417e+00
   7.9393939e-01   1.8787879e-01   9.6671809e+00
   7.9393939e-01   2.1212121e-01   9.6623324e+00
   7.9393939e-01   2.3636364e-01   9.6568962e+00
   7.9393939e-01   2.6060606e-01   9.6508724e+00
   7.9393939e-01   2.8484848e-01   9.6442608e+00
   7.9393939e-01   3.0909091e-01   9.6370615e+00
   7.9393939e-01   3.3333333e-01   9.6292746e+00
   7.9393939e-01   3.5757576e-01   9.6208999e+00
   7.9393939e-01   3.8181818e-01   9.6119376e+00
   7.9393939e-01   4.0606061e-01   9.6023875e+00
   7.9393939e-01   4.3030303e-01   9.5922498e+00
   7.9393939e-01   4.5454545e-01   9.5815243e+00
   7.9393939e-01   4.7878788e-01   9.5702112e+00
   7.9393939e-01   5.0303030e-01   9.5583104e+00
   7.9393939e-01   5.2727273e-01   9.5458219e+00
   7.9393939e-01   5.5151515e-01   9.5327456e+00
   7.9393939e-01   5.7575758e-01   9.5190817e+00
   7.9393939e-01   6.0000000e-01   9.5048301e+00
   7.9393939e-01   6.2424242e-01   9.4899908e+00
   7.9393939e-01   6.4848485e-01   9.4745638e+00
   7.9393939e-01   6.7272727e-01   9.4585491e+00
   7.9393939e-01   6.9696970e-01   9.4419467e+00
   7.9393939e-01   7.2121212e-01   9.4247567e+00
   7.9393939e-01   7.4545455e-01   9.4069789e+00
   7.9393939e-01   7.6969697e-01   9.3886134e+00
   7.9393939e-01   7.9393939e-01   9.3696602e+00
   7.9393939e-01   8.1818182e-01   9.3501194e+00
   7.9393939e-01   8.4242424e-01   9.3299908e+00
   7.9393939e-01   8.6666667e-01   9.3092746e+00
   7.9393939e-01   8.9090909e-01   9.2879706e+00
   7.9393939e-01   9.1515152e-01   9.2660790e+00
   7.9393939e-01   9.3939394e-01   9.2435996e+00
   7.9393939e-01   9.6363636e-01   9.2205326e+00
   7.9393939e-01   9.8787879e-01   9.1968779e+00
   7.9393939e-01   1.0121212e+00   9.1726354e+00
   7.9393939e-01   1.0363636e+00   9.1478053e+00
   7.9393939e-01   1.0606061e+00   9.1223875e+00
   7.9393939e-01   1.0848485e+00   9.0963820e+00
   7.9393939e-01   1.1090909e+00   9.0697888e+00
   7.9393939e-01   1.1333333e+00   9.0426079e+00
   7.9393939e-01   1.1575758e+00   9.0148393e+00
   7.9393939e-01   1.1818182e+00   8.9864830e+00
   7.9393939e-01   1.2060606e+00   8.9575390e+00
   7.9393939e-01   1.2303030e+00   8.9280073e+00
   7.9393939e-01   1.2545455e+00   8.8978880e+00
   7.9393939e-01   1.2787879e+00   8.8671809e+00
   7.9393939e-01   1.3030303e+00   8.8358861e+00
   7.9393939e-01   1.3272727e+00   8.8040037e+00
   7.9393939e-01   1.3515152e+00   8.7715335e+00
   7.9393939e-01   1.3757576e+00   8.7384757e+00
   7.9393939e-01   1.4000000e+00   8.7048301e+00
   7.9393939e-01   1.4242424e+00   8.6705969e+00
   7.9393939e-01   1.4484848e+00   8.6357759e+00
   7.9393939e-01   1.4727273e+00   8.6003673e+00
   7.9393939e-01   1.4969697e+00   8.5643710e+00
   7.9393939e-01   1.5212121e+00   8.5277870e+00
   7.9393939e-01   1.5454545e+00   8.4906152e+00
   7.9393939e-01   1.5696970e+00   8.4528558e+00
   7.9393939e-01   1.5939394e+00   8.4145087e+00
   7.9393939e-01   1.6181818e+00   8.3755739e+00
   7.9393939e-01   1.6424242e+00   8.3360514e+00
   7.9393939e-01   1.6666667e+00   8.2959412e+00
   7.9393939e-01   1.6909091e+00   8.2552433e+00
   7.9393939e-01   1.7151515e+00   8.2139578e+00
   7.9393939e-01   1.7393939e+00   8.1720845e+00
   7.9393939e-01   1.7636364e+00   8.1296235e+00
   7.9393939e-01   1.7878788e+00   8.0865748e+00
   7.9393939e-01   1.8121212e+00   8.0429385e+00
   7.9393939e-01   1.8363636e+00   7.9987144e+00
   7.9393939e-01   1.8606061e+00   7.9539027e+00
   7.9393939e-01   1.8848485e+00   7.9085032e+00
   7.9393939e-01   1.9090909e+00   7.8625161e+00
   7.9393939e-01   1.9333333e+00   7.8159412e+00
   7.9393939e-01   1.9575758e+00   7.7687787e+00
   7.9393939e-01   1.9818182e+00   7.7210285e+00
   7.9393939e-01   2.0060606e+00   7.6726905e+00
   7.9393939e-01   2.0303030e+00   7.6237649e+00
   7.9393939e-01   2.0545455e+00   7.5742516e+00
   7.9393939e-01   2.0787879e+00   7.5241506e+00
   7.9393939e-01   2.1030303e+00   7.4734619e+00
   7.9393939e-01   2.1272727e+00   7.4221855e+00
   7.9393939e-01   2.1515152e+00   7.3703214e+00
   7.9393939e-01   2.1757576e+00   7.3178696e+00
   7.9393939e-01   2.2000000e+00   7.2648301e+00
   8.1818182e-01  -2.0000000e-01   9.6452893e+00
   8.1818182e-01  -1.7575758e-01   9.6498439e+00
   8.1818182e-01  -1.5151515e-01   9.6538108e+00
   8.1818182e-01  -1.2727273e-01   9.6571901e+00
   8.1818182e-01  -1.0303030e-01   9.6599816e+00
   8.1818182e-01  -7.8787879e-02   9.6621855e+00
   8.1818182e-01  -5.4545455e-02   9.6638017e+00
   8.1818182e-01  -3.0303030e-02   9.6648301e+00
   8.1818182e-01  -6.0606061e-03   9.6652709e+00
   8.1818182e-01   1.8181818e-02   9.6651240e+00
   8.1818182e-01   4.2424242e-02   9.6643893e+00
   8.1818182e-01   6.6666667e-02   9.6630670e+00
   8.1818182e-01   9.0909091e-02   9.6611570e+00
   8.1818182e-01   1.1515152e-01   9.6586593e+00
   8.1818182e-01   1.3939394e-01   9.6555739e+00
   8.1818182e-01   1.6363636e-01   9.6519008e+00
   8.1818182e-01   1.8787879e-01   9.6476400e+00
   8.1818182e-01   2.1212121e-01   9.6427916e+00
   8.1818182e-01   2.3636364e-01   9.6373554e+00
   8.1818182e-01   2.6060606e-01   9.6313315e+00
   8.1818182e-01   2.8484848e-01   9.6247199e+00
   8.1818182e-01   3.0909091e-01   9.6175207e+00
   8.1818182e-01   3.3333333e-01   9.6097337e+00
   8.1818182e-01   3.5757576e-01   9.6013590e+00
   8.1818182e-01   3.8181818e-01   9.5923967e+00
   8.1818182e-01   4.0606061e-01   9.5828466e+00
   8.1818182e-01   4.3030303e-01   9.5727089e+00
   8.1818182e-01   4.5454545e-01   9.5619835e+00
   8.1818182e-01   4.7878788e-01   9.5506703e+00
   8.1818182e-01   5.0303030e-01   9.5387695e+00
   8.1818182e-01   5.2727273e-01   9.5262810e+00
   8.1818182e-01   5.5151515e-01   9.5132048e+00
   8.1818182e-01   5.7575758e-01   9.4995409e+00
   8.1818182e-01   6.0000000e-01   9.4852893e+00
   8.1818182e-01   6.2424242e-01   9.4704500e+00
   8.1818182e-01   6.4848485e-01   9.4550230e+00
   8.1818182e-01   6.7272727e-01   9.4390083e+00
   8.1818182e-01   6.9696970e-01   9.4224059e+00
   8.1818182e-01   7.2121212e-01   9.4052158e+00
   8.1818182e-01   7.4545455e-01   9.3874380e+00
   8.1818182e-01   7.6969697e-01   9.3690725e+00
   8.1818182e-01   7.9393939e-01   9.3501194e+00
   8.1818182e-01   8.1818182e-01   9.3305785e+00
   8.1818182e-01   8.4242424e-01   9.3104500e+00
   8.1818182e-01   8.6666667e-01   9.2897337e+00
   8.1818182e-01   8.9090909e-01   9.2684298e+00
   8.1818182e-01   9.1515152e-01   9.2465381e+00
   8.1818182e-01   9.3939394e-01   9.2240588e+00
   8.1818182e-01   9.6363636e-01   9.2009917e+00
   8.1818182e-01   9.8787879e-01   9.1773370e+00
   8.1818182e-01   1.0121212e+00   9.1530946e+00
   8.1818182e-01   1.0363636e+00   9.1282645e+00
   8.1818182e-01   1.0606061e+00   9.1028466e+00
   8.1818182e-01   1.0848485e+00   9.0768411e+00
   8.1818182e-01   1.1090909e+00   9.0502479e+00
   8.1818182e-01   1.1333333e+00   9.0230670e+00
   8.1818182e-01   1.1575758e+00   8.9952984e+00
   8.1818182e-01   1.1818182e+00   8.9669421e+00
   8.1818182e-01   1.2060606e+00   8.9379982e+00
   8.1818182e-01   1.2303030e+00   8.9084665e+00
   8.1818182e-01   1.2545455e+00   8.8783471e+00
   8.1818182e-01   1.2787879e+00   8.8476400e+00
   8.1818182e-01   1.3030303e+00   8.8163453e+00
   8.1818182e-01   1.3272727e+00   8.7844628e+00
   8.1818182e-01   1.3515152e+00   8.7519927e+00
   8.1818182e-01   1.3757576e+00   8.7189348e+00
   8.1818182e-01   1.4000000e+00   8.6852893e+00
   8.1818182e-01   1.4242424e+00   8.6510560e+00
   8.1818182e-01   1.4484848e+00   8.6162351e+00
   8.1818182e-01   1.4727273e+00   8.5808264e+00
   8.1818182e-01   1.4969697e+00   8.5448301e+00
   8.1818182e-01   1.5212121e+00   8.5082461e+00
   8.1818182e-01   1.5454545e+00   8.4710744e+00
   8.1818182e-01   1.5696970e+00   8.4333150e+00
   8.1818182e-01   1.5939394e+00   8.3949679e+00
   8.1818182e-01   1.6181818e+00   8.3560331e+00
   8.1818182e-01   1.6424242e+00   8.3165106e+00
   8.1818182e-01   1.6666667e+00   8.2764004e+00
   8.1818182e-01   1.6909091e+00   8.2357025e+00
   8.1818182e-01   1.7151515e+00   8.1944169e+00
   8.1818182e-01   1.7393939e+00   8.1525436e+00
   8.1818182e-01   1.7636364e+00   8.1100826e+00
   8.1818182e-01   1.7878788e+00   8.0670340e+00
   8.1818182e-01   1.8121212e+00   8.0233976e+00
   8.1818182e-01   1.8363636e+00   7.9791736e+00
   8.1818182e-01   1.8606061e+00   7.9343618e+00
   8.1818182e-01   1.8848485e+00   7.8889624e+00
   8.1818182e-01   1.9090909e+00   7.8429752e+00
   8.1818182e-01   1.9333333e+00   7.7964004e+00
   8.1818182e-01   1.9575758e+00   7.7492378e+00
   8.1818182e-01   1.9818182e+00   7.7014876e+00
   8.1818182e-01   2.0060606e+00   7.6531497e+00
   8.1818182e-01   2.0303030e+00   7.6042241e+00
   8.1818182e-01   2.0545455e+00   7.5547107e+00
   8.1818182e-01   2.0787879e+00   7.5046097e+00
   8.1818182e-01   2.1030303e+00   7.4539210e+00
   8.1818182e-01   2.1272727e+00   7.4026446e+00
   8.1818182e-01   2.1515152e+00   7.3507805e+00
   8.1818182e-01   2.1757576e+00   7.2983287e+00
   8.1818182e-01   2.2000000e+00   7.2452893e+00
   8.4242424e-01  -2.0000000e-01   9.6251607e+00
   8.4242424e-01  -1.7575758e-01   9.6297153e+00
   8.4242424e-01  -1.5151515e-01   9.6336823e+00
   8.4242424e-01  -1.2727273e-01   9.6370615e+00
   8.4242424e-01  -1.0303030e-01   9.6398531e+00
   8.4242424e-01  -7.8787879e-02   9.6420569e+00
   8.4242424e-01  -5.4545455e-02   9.6436731e+00
   8.4242424e-01  -3.0303030e-02   9.6447016e+00
   8.4242424e-01  -6.0606061e-03   9.6451423e+00
   8.4242424e-01   1.8181818e-02   9.6449954e+00
   8.4242424e-01   4.2424242e-02   9.6442608e+00
   8.4242424e-01   6.6666667e-02   9.6429385e+00
   8.4242424e-01   9.0909091e-02   9.6410285e+00
   8.4242424e-01   1.1515152e-01   9.6385308e+00
   8.4242424e-01   1.3939394e-01   9.6354454e+00
   8.4242424e-01   1.6363636e-01   9.6317723e+00
   8.4242424e-01   1.8787879e-01   9.6275115e+00
   8.4242424e-01   2.1212121e-01   9.6226630e+00
   8.4242424e-01   2.3636364e-01   9.6172268e+00
   8.4242424e-01   2.6060606e-01   9.6112029e+00
   8.4242424e-01   2.8484848e-01   9.6045914e+00
   8.4242424e-01   3.0909091e-01   9.5973921e+00
   8.4242424e-01   3.3333333e-01   9.5896051e+00
   8.4242424e-01   3.5757576e-01   9.5812305e+00
   8.4242424e-01   3.8181818e-01   9.5722681e+00
   8.4242424e-01   4.0606061e-01   9.5627181e+00
   8.4242424e-01   4.3030303e-01   9.5525803e+00
   8.4242424e-01   4.5454545e-01   9.5418549e+00
   8.4242424e-01   4.7878788e-01   9.5305418e+00
   8.4242424e-01   5.0303030e-01   9.5186410e+00
   8.4242424e-01   5.2727273e-01   9.5061524e+00
   8.4242424e-01   5.5151515e-01   9.4930762e+00
   8.4242424e-01   5.7575758e-01   9.4794123e+00
   8.4242424e-01   6.0000000e-01   9.4651607e+00
   8.4242424e-01   6.2424242e-01   9.4503214e+00
   8.4242424e-01   6.4848485e-01   9.4348944e+00
   8.4242424e-01   6.7272727e-01   9.4188797e+00
   8.4242424e-01   6.9696970e-01   9.4022773e+00
   8.4242424e-01   7.2121212e-01   9.3850872e+00
   8.4242424e-01   7.4545455e-01   9.3673095e+00
   8.4242424e-01   7.6969697e-01   9.3489440e+00
   8.4242424e-01   7.9393939e-01   9.3299908e+00
   8.4242424e-01   8.1818182e-01   9.3104500e+00
   8.4242424e-01   8.4242424e-01   9.2903214e+00
   8.4242424e-01   8.6666667e-01   9.2696051e+00
   8.4242424e-01   8.9090909e-01   9.2483012e+00
   8.4242424e-01   9.1515152e-01   9.2264096e+00
   8.4242424e-01   9.3939394e-01   9.2039302e+00
   8.4242424e-01   9.6363636e-01   9.1808632e+00
   8.4242424e-01   9.8787879e-01   9.1572084e+00
   8.4242424e-01   1.0121212e+00   9.1329660e+00
   8.4242424e-01   1.0363636e+00   9.1081359e+00
   8.4242424e-01   1.0606061e+00   9.0827181e+00
   8.4242424e-01   1.0848485e+00   9.0567126e+00
   8.4242424e-01   1.1090909e+00   9.0301194e+00
   8.4242424e-01   1.1333333e+00   9.0029385e+00
   8.4242424e-01   1.1575758e+00   8.9751699e+00
   8.4242424e-01   1.1818182e+00   8.9468136e+00
   8.4242424e-01   1.2060606e+00   8.9178696e+00
   8.4242424e-01   1.2303030e+00   8.8883379e+00
   8.4242424e-01   1.2545455e+00   8.8582185e+00
   8.4242424e-01   1.2787879e+00   8.8275115e+00
   8.4242424e-01   1.3030303e+00   8.7962167e+00
   8.4242424e-01   1.3272727e+00   8.7643343e+00
   8.4242424e-01   1.3515152e+00   8.7318641e+00
   8.4242424e-01   1.3757576e+00   8.6988062e+00
   8.4242424e-01   1.4000000e+00   8.6651607e+00
   8.4242424e-01   1.4242424e+00   8.6309275e+00
   8.4242424e-01   1.4484848e+00   8.5961065e+00
   8.4242424e-01   1.4727273e+00   8.5606979e+00
   8.4242424e-01   1.4969697e+00   8.5247016e+00
   8.4242424e-01   1.5212121e+00   8.4881175e+00
   8.4242424e-01   1.5454545e+00   8.4509458e+00
   8.4242424e-01   1.5696970e+00   8.4131864e+00
   8.4242424e-01   1.5939394e+00   8.3748393e+00
   8.4242424e-01   1.6181818e+00   8.3359045e+00
   8.4242424e-01   1.6424242e+00   8.2963820e+00
   8.4242424e-01   1.6666667e+00   8.2562718e+00
   8.4242424e-01   1.6909091e+00   8.2155739e+00
   8.4242424e-01   1.7151515e+00   8.1742883e+00
   8.4242424e-01   1.7393939e+00   8.1324151e+00
   8.4242424e-01   1.7636364e+00   8.0899541e+00
   8.4242424e-01   1.7878788e+00   8.0469054e+00
   8.4242424e-01   1.8121212e+00   8.0032691e+00
   8.4242424e-01   1.8363636e+00   7.9590450e+00
   8.4242424e-01   1.8606061e+00   7.9142332e+00
   8.4242424e-01   1.8848485e+00   7.8688338e+00
   8.4242424e-01   1.9090909e+00   7.8228466e+00
   8.4242424e-01   1.9333333e+00   7.7762718e+00
   8.4242424e-01   1.9575758e+00   7.7291093e+00
   8.4242424e-01   1.9818182e+00   7.6813590e+00
   8.4242424e-01   2.0060606e+00   7.6330211e+00
   8.4242424e-01   2.0303030e+00   7.5840955e+00
   8.4242424e-01   2.0545455e+00   7.5345822e+00
   8.4242424e-01   2.0787879e+00   7.4844812e+00
   8.4242424e-01   2.1030303e+00   7.4337925e+00
   8.4242424e-01   2.1272727e+00   7.3825161e+00
   8.4242424e-01   2.1515152e+00   7.3306520e+00
   8.4242424e-01   2.1757576e+00   7.2782002e+00
   8.4242424e-01   2.2000000e+00   7.2251607e+00
   8.6666667e-01  -2.0000000e-01   9.6044444e+00
   8.6666667e-01  -1.7575758e-01   9.6089991e+00
   8.6666667e-01  -1.5151515e-01   9.6129660e+00
   8.6666667e-01  -1.2727273e-01   9.6163453e+00
   8.6666667e-01  -1.0303030e-01   9.6191368e+00
   8.6666667e-01  -7.8787879e-02   9.6213407e+00
   8.6666667e-01  -5.4545455e-02   9.6229568e+00
   8.6666667e-01  -3.0303030e-02   9.6239853e+00
   8.6666667e-01  -6.0606061e-03   9.6244261e+00
   8.6666667e-01   1.8181818e-02   9.6242792e+00
   8.6666667e-01   4.2424242e-02   9.6235445e+00
   8.6666667e-01   6.6666667e-02   9.6222222e+00
   8.6666667e-01   9.0909091e-02   9.6203122e+00
   8.6666667e-01   1.1515152e-01   9.6178145e+00
   8.6666667e-01   1.3939394e-01   9.6147291e+00
   8.6666667e-01   1.6363636e-01   9.6110560e+00
   8.6666667e-01   1.8787879e-01   9.6067952e+00
   8.6666667e-01   2.1212121e-01   9.6019467e+00
   8.6666667e-01   2.3636364e-01   9.5965106e+00
   8.6666667e-01   2.6060606e-01   9.5904867e+00
   8.6666667e-01   2.8484848e-01   9.5838751e+00
   8.6666667e-01   3.0909091e-01   9.5766758e+00
   8.6666667e-01   3.3333333e-01   9.5688889e+00
   8.6666667e-01   3.5757576e-01   9.5605142e+00
   8.6666667e-01   3.8181818e-01   9.5515519e+00
   8.6666667e-01   4.0606061e-01   9.5420018e+00
   8.6666667e-01   4.3030303e-01   9.5318641e+00
   8.6666667e-01   4.5454545e-01   9.5211387e+00
   8.6666667e-01   4.7878788e-01   9.5098255e+00
   8.6666667e-01   5.0303030e-01   9.4979247e+00
   8.6666667e-01   5.2727273e-01   9.4854362e+00
   8.6666667e-01   5.5151515e-01   9.4723600e+00
   8.6666667e-01   5.7575758e-01   9.4586961e+00
   8.6666667e-01   6.0000000e-01   9.4444444e+00
   8.6666667e-01   6.2424242e-01   9.4296051e+00
   8.6666667e-01   6.4848485e-01   9.4141781e+00
   8.6666667e-01   6.7272727e-01   9.3981635e+00
   8.6666667e-01   6.9696970e-01   9.3815611e+00
   8.6666667e-01   7.2121212e-01   9.3643710e+00
   8.6666667e-01   7.4545455e-01   9.3465932e+00
   8.6666667e-01   7.6969697e-01   9.3282277e+00
   8.6666667e-01   7.9393939e-01   9.3092746e+00
   8.6666667e-01   8.1818182e-01   9.2897337e+00
   8.6666667e-01   8.4242424e-01   9.2696051e+00
   8.6666667e-01   8.6666667e-01   9.2488889e+00
   8.6666667e-01   8.9090909e-01   9.2275849e+00
   8.6666667e-01   9.1515152e-01   9.2056933e+00
   8.6666667e-01   9.3939394e-01   9.1832140e+00
   8.6666667e-01   9.6363636e-01   9.1601469e+00
   8.6666667e-01   9.8787879e-01   9.1364922e+00
   8.6666667e-01   1.0121212e+00   9.1122498e+00
   8.6666667e-01   1.0363636e+00   9.0874197e+00
   8.6666667e-01   1.0606061e+00   9.0620018e+00
   8.6666667e-01   1.0848485e+00   9.0359963e+00
   8.6666667e-01   1.1090909e+00   9.0094031e+00
   8.6666667e-01   1.1333333e+00   8.9822222e+00
   8.6666667e-01   1.1575758e+00   8.9544536e+00
   8.6666667e-01   1.1818182e+00   8.9260973e+00
   8.6666667e-01   1.2060606e+00   8.8971534e+00
   8.6666667e-01   1.2303030e+00   8.8676217e+00
   8.6666667e-01   1.2545455e+00   8.8375023e+00
   8.6666667e-01   1.2787879e+00   8.8067952e+00
   8.6666667e-01   1.3030303e+00   8.7755005e+00
   8.6666667e-01   1.3272727e+00   8.7436180e+00
   8.6666667e-01   1.3515152e+00   8.7111478e+00
   8.6666667e-01   1.3757576e+00   8.6780900e+00
   8.6666667e-01   1.4000000e+00   8.6444444e+00
   8.6666667e-01   1.4242424e+00   8.6102112e+00
   8.6666667e-01   1.4484848e+00   8.5753903e+00
   8.6666667e-01   1.4727273e+00   8.5399816e+00
   8.6666667e-01   1.4969697e+00   8.5039853e+00
   8.6666667e-01   1.5212121e+00   8.4674013e+00
   8.6666667e-01   1.5454545e+00   8.4302296e+00
   8.6666667e-01   1.5696970e+00   8.3924702e+00
   8.6666667e-01   1.5939394e+00   8.3541230e+00
   8.6666667e-01   1.6181818e+00   8.3151882e+00
   8.6666667e-01   1.6424242e+00   8.2756657e+00
   8.6666667e-01   1.6666667e+00   8.2355556e+00
   8.6666667e-01   1.6909091e+00   8.1948577e+00
   8.6666667e-01   1.7151515e+00   8.1535721e+00
   8.6666667e-01   1.7393939e+00   8.1116988e+00
   8.6666667e-01   1.7636364e+00   8.0692378e+00
   8.6666667e-01   1.7878788e+00   8.0261892e+00
   8.6666667e-01   1.8121212e+00   7.9825528e+00
   8.6666667e-01   1.8363636e+00   7.9383287e+00
   8.6666667e-01   1.8606061e+00   7.8935170e+00
   8.6666667e-01   1.8848485e+00   7.8481175e+00
   8.6666667e-01   1.9090909e+00   7.8021304e+00
   8.6666667e-01   1.9333333e+00   7.7555556e+00
   8.6666667e-01   1.9575758e+00   7.7083930e+00
   8.6666667e-01   1.9818182e+00   7.6606428e+00
   8.6666667e-01   2.0060606e+00   7.6123049e+00
   8.6666667e-01   2.0303030e+00   7.5633792e+00
   8.6666667e-01   2.0545455e+00   7.5138659e+00
   8.6666667e-01   2.0787879e+00   7.4637649e+00
   8.6666667e-01   2.1030303e+00   7.4130762e+00
   8.6666667e-01   2.1272727e+00   7.3617998e+00
   8.6666667e-01   2.1515152e+00   7.3099357e+00
   8.6666667e-01   2.1757576e+00   7.2574839e+00
   8.6666667e-01   2.2000000e+00   7.2044444e+00
   8.9090909e-01  -2.0000000e-01   9.5831405e+00
   8.9090909e-01  -1.7575758e-01   9.5876951e+00
   8.9090909e-01  -1.5151515e-01   9.5916621e+00
   8.9090909e-01  -1.2727273e-01   9.5950413e+00
   8.9090909e-01  -1.0303030e-01   9.5978329e+00
   8.9090909e-01  -7.8787879e-02   9.6000367e+00
   8.9090909e-01  -5.4545455e-02   9.6016529e+00
   8.9090909e-01  -3.0303030e-02   9.6026814e+00
   8.9090909e-01  -6.0606061e-03   9.6031221e+00
   8.9090909e-01   1.8181818e-02   9.6029752e+00
   8.9090909e-01   4.2424242e-02   9.6022406e+00
   8.9090909e-01   6.6666667e-02   9.6009183e+00
   8.9090909e-01   9.0909091e-02   9.5990083e+00
   8.9090909e-01   1.1515152e-01   9.5965106e+00
   8.9090909e-01   1.3939394e-01   9.5934252e+00
   8.9090909e-01   1.6363636e-01   9.5897521e+00
   8.9090909e-01   1.8787879e-01   9.5854913e+00
   8.9090909e-01   2.1212121e-01   9.5806428e+00
   8.9090909e-01   2.3636364e-01   9.5752066e+00
   8.9090909e-01   2.6060606e-01   9.5691827e+00
   8.9090909e-01   2.8484848e-01   9.5625712e+00
   8.9090909e-01   3.0909091e-01   9.5553719e+00
   8.9090909e-01   3.3333333e-01   9.5475849e+00
   8.9090909e-01   3.5757576e-01   9.5392103e+00
   8.9090909e-01   3.8181818e-01   9.5302479e+00
   8.9090909e-01   4.0606061e-01   9.5206979e+00
   8.9090909e-01   4.3030303e-01   9.5105601e+00
   8.9090909e-01   4.5454545e-01   9.4998347e+00
   8.9090909e-01   4.7878788e-01   9.4885216e+00
   8.9090909e-01   5.0303030e-01   9.4766208e+00
   8.9090909e-01   5.2727273e-01   9.4641322e+00
   8.9090909e-01   5.5151515e-01   9.4510560e+00
   8.9090909e-01   5.7575758e-01   9.4373921e+00
   8.9090909e-01   6.0000000e-01   9.4231405e+00
   8.9090909e-01   6.2424242e-01   9.4083012e+00
   8.9090909e-01   6.4848485e-01   9.3928742e+00
   8.9090909e-01   6.7272727e-01   9.3768595e+00
   8.9090909e-01   6.9696970e-01   9.3602571e+00
   8.9090909e-01   7.2121212e-01   9.3430670e+00
   8.9090909e-01   7.4545455e-01   9.3252893e+00
   8.9090909e-01   7.6969697e-01   9.3069238e+00
   8.9090909e-01   7.9393939e-01   9.2879706e+00
   8.9090909e-01   8.1818182e-01   9.2684298e+00
   8.9090909e-01   8.4242424e-01   9.2483012e+00
   8.9090909e-01   8.6666667e-01   9.2275849e+00
   8.9090909e-01   8.9090909e-01   9.2062810e+00
   8.9090909e-01   9.1515152e-01   9.1843893e+00
   8.9090909e-01   9.3939394e-01   9.1619100e+00
   8.9090909e-01   9.6363636e-01   9.1388430e+00
   8.9090909e-01   9.8787879e-01   9.1151882e+00
   8.9090909e-01   1.0121212e+00   9.0909458e+00
   8.9090909e-01   1.0363636e+00   9.0661157e+00
   8.9090909e-01   1.0606061e+00   9.0406979e+00
   8.9090909e-01   1.0848485e+00   9.0146924e+00
   8.9090909e-01   1.1090909e+00   8.9880992e+00
   8.9090909e-01   1.1333333e+00   8.9609183e+00
   8.9090909e-01   1.1575758e+00   8.9331497e+00
   8.9090909e-01   1.1818182e+00   8.9047934e+00
   8.9090909e-01   1.2060606e+00   8.8758494e+00
   8.9090909e-01   1.2303030e+00   8.8463177e+00
   8.9090909e-01   1.2545455e+00   8.8161983e+00
   8.9090909e-01   1.2787879e+00   8.7854913e+00
   8.9090909e-01   1.3030303e+00   8.7541965e+00
   8.9090909e-01   1.3272727e+00   8.7223140e+00
   8.9090909e-01   1.3515152e+00   8.6898439e+00
   8.9090909e-01   1.3757576e+00   8.6567860e+00
   8.9090909e-01   1.4000000e+00   8.6231405e+00
   8.9090909e-01   1.4242424e+00   8.5889073e+00
   8.9090909e-01   1.4484848e+00   8.5540863e+00
   8.9090909e-01   1.4727273e+00   8.5186777e+00
   8.9090909e-01   1.4969697e+00   8.4826814e+00
   8.9090909e-01   1.5212121e+00   8.4460973e+00
   8.9090909e-01   1.5454545e+00   8.4089256e+00
   8.9090909e-01   1.5696970e+00   8.3711662e+00
   8.9090909e-01   1.5939394e+00   8.3328191e+00
   8.9090909e-01   1.6181818e+00   8.2938843e+00
   8.9090909e-01   1.6424242e+00   8.2543618e+00
   8.9090909e-01   1.6666667e+00   8.2142516e+00
   8.9090909e-01   1.6909091e+00   8.1735537e+00
   8.9090909e-01   1.7151515e+00   8.1322681e+00
   8.9090909e-01   1.7393939e+00   8.0903949e+00
   8.9090909e-01   1.7636364e+00   8.0479339e+00
   8.9090909e-01   1.7878788e+00   8.0048852e+00
   8.9090909e-01   1.8121212e+00   7.9612489e+00
   8.9090909e-01   1.8363636e+00   7.9170248e+00
   8.9090909e-01   1.8606061e+00   7.8722130e+00
   8.9090909e-01   1.8848485e+00   7.8268136e+00
   8.9090909e-01   1.9090909e+00   7.7808264e+00
   8.9090909e-01   1.9333333e+00   7.7342516e+00
   8.9090909e-01   1.9575758e+00   7.6870891e+00
   8.9090909e-01   1.9818182e+00   7.6393388e+00
   8.9090909e-01   2.0060606e+00   7.5910009e+00
   8.9090909e-01   2.0303030e+00   7.5420753e+00
   8.9090909e-01   2.0545455e+00   7.4925620e+00
   8.9090909e-01   2.0787879e+00   7.4424610e+00
   8.9090909e-01   2.1030303e+00   7.3917723e+00
   8.9090909e-01   2.1272727e+00   7.3404959e+00
   8.9090909e-01   2.1515152e+00   7.2886318e+00
   8.9090909e-01   2.1757576e+00   7.2361800e+00
   8.9090909e-01   2.2000000e+00   7.1831405e+00
   9.1515152e-01  -2.0000000e-01   9.5612489e+00
   9.1515152e-01  -1.7575758e-01   9.5658035e+00
   9.1515152e-01  -1.5151515e-01   9.5697704e+00
   9.1515152e-01  -1.2727273e-01   9.5731497e+00
   9.1515152e-01  -1.0303030e-01   9.5759412e+00
   9.1515152e-01  -7.8787879e-02   9.5781451e+00
   9.1515152e-01  -5.4545455e-02   9.5797612e+00
   9.1515152e-01  -3.0303030e-02   9.5807897e+00
   9.1515152e-01  -6.0606061e-03   9.5812305e+00
   9.1515152e-01   1.8181818e-02   9.5810836e+00
   9.1515152e-01   4.2424242e-02   9.5803489e+00
   9.1515152e-01   6.6666667e-02   9.5790266e+00
   9.1515152e-01   9.0909091e-02   9.5771166e+00
   9.1515152e-01   1.1515152e-01   9.5746189e+00
   9.1515152e-01   1.3939394e-01   9.5715335e+00
   9.1515152e-01   1.6363636e-01   9.5678604e+00
   9.1515152e-01   1.8787879e-01   9.5635996e+00
   9.1515152e-01   2.1212121e-01   9.5587511e+00
   9.1515152e-01   2.3636364e-01   9.5533150e+00
   9.1515152e-01   2.6060606e-01   9.5472911e+00
   9.1515152e-01   2.8484848e-01   9.5406795e+00
   9.1515152e-01   3.0909091e-01   9.5334803e+00
   9.1515152e-01   3.3333333e-01   9.5256933e+00
   9.1515152e-01   3.5757576e-01   9.5173186e+00
   9.1515152e-01   3.8181818e-01   9.5083563e+00
   9.1515152e-01   4.0606061e-01   9.4988062e+00
   9.1515152e-01   4.3030303e-01   9.4886685e+00
   9.1515152e-01   4.5454545e-01   9.4779431e+00
   9.1515152e-01   4.7878788e-01   9.4666299e+00
   9.1515152e-01   5.0303030e-01   9.4547291e+00
   9.1515152e-01   5.2727273e-01   9.4422406e+00
   9.1515152e-01   5.5151515e-01   9.4291644e+00
   9.1515152e-01   5.7575758e-01   9.4155005e+00
   9.1515152e-01   6.0000000e-01   9.4012489e+00
   9.1515152e-01   6.2424242e-01   9.3864096e+00
   9.1515152e-01   6.4848485e-01   9.3709826e+00
   9.1515152e-01   6.7272727e-01   9.3549679e+00
   9.1515152e-01   6.9696970e-01   9.3383655e+00
   9.1515152e-01   7.2121212e-01   9.3211754e+00
   9.1515152e-01   7.4545455e-01   9.3033976e+00
   9.1515152e-01   7.6969697e-01   9.2850321e+00
   9.1515152e-01   7.9393939e-01   9.2660790e+00
   9.1515152e-01   8.1818182e-01   9.2465381e+00
   9.1515152e-01   8.4242424e-01   9.2264096e+00
   9.1515152e-01   8.6666667e-01   9.2056933e+00
   9.1515152e-01   8.9090909e-01   9.1843893e+00
   9.1515152e-01   9.1515152e-01   9.1624977e+00
   9.1515152e-01   9.3939394e-01   9.1400184e+00
   9.1515152e-01   9.6363636e-01   9.1169513e+00
   9.1515152e-01   9.8787879e-01   9.0932966e+00
   9.1515152e-01   1.0121212e+00   9.0690542e+00
   9.1515152e-01   1.0363636e+00   9.0442241e+00
   9.1515152e-01   1.0606061e+00   9.0188062e+00
   9.1515152e-01   1.0848485e+00   8.9928007e+00
   9.1515152e-01   1.1090909e+00   8.9662075e+00
   9.1515152e-01   1.1333333e+00   8.9390266e+00
   9.1515152e-01   1.1575758e+00   8.9112580e+00
   9.1515152e-01   1.1818182e+00   8.8829017e+00
   9.1515152e-01   1.2060606e+00   8.8539578e+00
   9.1515152e-01   1.2303030e+00   8.8244261e+00
   9.1515152e-01   1.2545455e+00   8.7943067e+00
   9.1515152e-01   1.2787879e+00   8.7635996e+00
   9.1515152e-01   1.3030303e+00   8.7323049e+00
   9.1515152e-01   1.3272727e+00   8.7004224e+00
   9.1515152e-01   1.3515152e+00   8.6679522e+00
   9.1515152e-01   1.3757576e+00   8.6348944e+00
   9.1515152e-01   1.4000000e+00   8.6012489e+00
   9.1515152e-01   1.4242424e+00   8.5670156e+00
   9.1515152e-01   1.4484848e+00   8.5321947e+00
   9.1515152e-01   1.4727273e+00   8.4967860e+00
   9.1515152e-01   1.4969697e+00   8.4607897e+00
   9.1515152e-01   1.5212121e+00   8.4242057e+00
   9.1515152e-01   1.5454545e+00   8.3870340e+00
   9.1515152e-01   1.5696970e+00   8.3492746e+00
   9.1515152e-01   1.5939394e+00   8.3109275e+00
   9.1515152e-01   1.6181818e+00   8.2719927e+00
   9.1515152e-01   1.6424242e+00   8.2324702e+00
   9.1515152e-01   1.6666667e+00   8.1923600e+00
   9.1515152e-01   1.6909091e+00   8.1516621e+00
   9.1515152e-01   1.7151515e+00   8.1103765e+00
   9.1515152e-01   1.7393939e+00   8.0685032e+00
   9.1515152e-01   1.7636364e+00   8.0260422e+00
   9.1515152e-01   1.7878788e+00   7.9829936e+00
   9.1515152e-01   1.8121212e+00   7.9393572e+00
   9.1515152e-01   1.8363636e+00   7.8951331e+00
   9.1515152e-01   1.8606061e+00   7.8503214e+00
   9.1515152e-01   1.8848485e+00   7.8049219e+00
   9.1515152e-01   1.9090909e+00   7.7589348e+00
   9.1515152e-01   1.9333333e+00   7.7123600e+00
   9.1515152e-01   1.9575758e+00   7.6651974e+00
   9.1515152e-01   1.9818182e+00   7.6174472e+00
   9.1515152e-01   2.0060606e+00   7.5691093e+00
   9.1515152e-01   2.0303030e+00   7.5201837e+00
   9.1515152e-01   2.0545455e+00   7.4706703e+00
   9.1515152e-01   2.0787879e+00   7.4205693e+00
   9.1515152e-01   2.1030303e+00   7.3698806e+00
   9.1515152e-01   2.1272727e+00   7.3186042e+00
   9.1515152e-01   2.1515152e+00   7.2667401e+00
   9.1515152e-01   2.1757576e+00   7.2142883e+00
   9.1515152e-01   2.2000000e+00   7.1612489e+00
   9.3939394e-01  -2.0000000e-01   9.5387695e+00
   9.3939394e-01  -1.7575758e-01   9.5433242e+00
   9.3939394e-01  -1.5151515e-01   9.5472911e+00
   9.3939394e-01  -1.2727273e-01   9.5506703e+00
   9.3939394e-01  -1.0303030e-01   9.5534619e+00
   9.3939394e-01  -7.8787879e-02   9.5556657e+00
   9.3939394e-01  -5.4545455e-02   9.5572819e+00
   9.3939394e-01  -3.0303030e-02   9.5583104e+00
   9.3939394e-01  -6.0606061e-03   9.5587511e+00
   9.3939394e-01   1.8181818e-02   9.5586042e+00
   9.3939394e-01   4.2424242e-02   9.5578696e+00
   9.3939394e-01   6.6666667e-02   9.5565473e+00
   9.3939394e-01   9.0909091e-02   9.5546373e+00
   9.3939394e-01   1.1515152e-01   9.5521396e+00
   9.3939394e-01   1.3939394e-01   9.5490542e+00
   9.3939394e-01   1.6363636e-01   9.5453811e+00
   9.3939394e-01   1.8787879e-01   9.5411203e+00
   9.3939394e-01   2.1212121e-01   9.5362718e+00
   9.3939394e-01   2.3636364e-01   9.5308356e+00
   9.3939394e-01   2.6060606e-01   9.5248118e+00
   9.3939394e-01   2.8484848e-01   9.5182002e+00
   9.3939394e-01   3.0909091e-01   9.5110009e+00
   9.3939394e-01   3.3333333e-01   9.5032140e+00
   9.3939394e-01   3.5757576e-01   9.4948393e+00
   9.3939394e-01   3.8181818e-01   9.4858770e+00
   9.3939394e-01   4.0606061e-01   9.4763269e+00
   9.3939394e-01   4.3030303e-01   9.4661892e+00
   9.3939394e-01   4.5454545e-01   9.4554637e+00
   9.3939394e-01   4.7878788e-01   9.4441506e+00
   9.3939394e-01   5.0303030e-01   9.4322498e+00
   9.3939394e-01   5.2727273e-01   9.4197612e+00
   9.3939394e-01   5.5151515e-01   9.4066850e+00
   9.3939394e-01   5.7575758e-01   9.3930211e+00
   9.3939394e-01   6.0000000e-01   9.3787695e+00
   9.3939394e-01   6.2424242e-01   9.3639302e+00
   9.3939394e-01   6.4848485e-01   9.3485032e+00
   9.3939394e-01   6.7272727e-01   9.3324885e+00
   9.3939394e-01   6.9696970e-01   9.3158861e+00
   9.3939394e-01   7.2121212e-01   9.2986961e+00
   9.3939394e-01   7.4545455e-01   9.2809183e+00
   9.3939394e-01   7.6969697e-01   9.2625528e+00
   9.3939394e-01   7.9393939e-01   9.2435996e+00
   9.3939394e-01   8.1818182e-01   9.2240588e+00
   9.3939394e-01   8.4242424e-01   9.2039302e+00
   9.3939394e-01   8.6666667e-01   9.1832140e+00
   9.3939394e-01   8.9090909e-01   9.1619100e+00
   9.3939394e-01   9.1515152e-01   9.1400184e+00
   9.3939394e-01   9.3939394e-01   9.1175390e+00
   9.3939394e-01   9.6363636e-01   9.0944720e+00
   9.3939394e-01   9.8787879e-01   9.0708173e+00
   9.3939394e-01   1.0121212e+00   9.0465748e+00
   9.3939394e-01   1.0363636e+00   9.0217447e+00
   9.3939394e-01   1.0606061e+00   8.9963269e+00
   9.3939394e-01   1.0848485e+00   8.9703214e+00
   9.3939394e-01   1.1090909e+00   8.9437282e+00
   9.3939394e-01   1.1333333e+00   8.9165473e+00
   9.3939394e-01   1.1575758e+00   8.8887787e+00
   9.3939394e-01   1.1818182e+00   8.8604224e+00
   9.3939394e-01   1.2060606e+00   8.8314784e+00
   9.3939394e-01   1.2303030e+00   8.8019467e+00
   9.3939394e-01   1.2545455e+00   8.7718274e+00
   9.3939394e-01   1.2787879e+00   8.7411203e+00
   9.3939394e-01   1.3030303e+00   8.7098255e+00
   9.3939394e-01   1.3272727e+00   8.6779431e+00
   9.3939394e-01   1.3515152e+00   8.6454729e+00
   9.3939394e-01   1.3757576e+00   8.6124151e+00
   9.3939394e-01   1.4000000e+00   8.5787695e+00
   9.3939394e-01   1.4242424e+00   8.5445363e+00
   9.3939394e-01   1.4484848e+00   8.5097153e+00
   9.3939394e-01   1.4727273e+00   8.4743067e+00
   9.3939394e-01   1.4969697e+00   8.4383104e+00
   9.3939394e-01   1.5212121e+00   8.4017264e+00
   9.3939394e-01   1.5454545e+00   8.3645546e+00
   9.3939394e-01   1.5696970e+00   8.3267952e+00
   9.3939394e-01   1.5939394e+00   8.2884481e+00
   9.3939394e-01   1.6181818e+00   8.2495133e+00
   9.3939394e-01   1.6424242e+00   8.2099908e+00
   9.3939394e-01   1.6666667e+00   8.1698806e+00
   9.3939394e-01   1.6909091e+00   8.1291827e+00
   9.3939394e-01   1.7151515e+00   8.0878972e+00
   9.3939394e-01   1.7393939e+00   8.0460239e+00
   9.3939394e-01   1.7636364e+00   8.0035629e+00
   9.3939394e-01   1.7878788e+00   7.9605142e+00
   9.3939394e-01   1.8121212e+00   7.9168779e+00
   9.3939394e-01   1.8363636e+00   7.8726538e+00
   9.3939394e-01   1.8606061e+00   7.8278421e+00
   9.3939394e-01   1.8848485e+00   7.7824426e+00
   9.3939394e-01   1.9090909e+00   7.7364555e+00
   9.3939394e-01   1.9333333e+00   7.6898806e+00
   9.3939394e-01   1.9575758e+00   7.6427181e+00
   9.3939394e-01   1.9818182e+00   7.5949679e+00
   9.3939394e-01   2.0060606e+00   7.5466299e+00
   9.3939394e-01   2.0303030e+00   7.4977043e+00
   9.3939394e-01   2.0545455e+00   7.4481910e+00
   9.3939394e-01   2.0787879e+00   7.3980900e+00
   9.3939394e-01   2.1030303e+00   7.3474013e+00
   9.3939394e-01   2.1272727e+00   7.2961249e+00
   9.3939394e-01   2.1515152e+00   7.2442608e+00
   9.3939394e-01   2.1757576e+00   7.1918090e+00
   9.3939394e-01   2.2000000e+00   7.1387695e+00
   9.6363636e-01  -2.0000000e-01   9.5157025e+00
   9.6363636e-01  -1.7575758e-01   9.5202571e+00
   9.6363636e-01  -1.5151515e-01   9.5242241e+00
   9.6363636e-01  -1.2727273e-01   9.5276033e+00
   9.6363636e-01  -1.0303030e-01   9.5303949e+00
   9.6363636e-01  -7.8787879e-02   9.5325987e+00
   9.6363636e-01  -5.4545455e-02   9.5342149e+00
   9.6363636e-01  -3.0303030e-02   9.5352433e+00
   9.6363636e-01  -6.0606061e-03   9.5356841e+00
   9.6363636e-01   1.8181818e-02   9.5355372e+00
   9.6363636e-01   4.2424242e-02   9.5348026e+00
   9.6363636e-01   6.6666667e-02   9.5334803e+00
   9.6363636e-01   9.0909091e-02   9.5315702e+00
   9.6363636e-01   1.1515152e-01   9.5290725e+00
   9.6363636e-01   1.3939394e-01   9.5259871e+00
   9.6363636e-01   1.6363636e-01   9.5223140e+00
   9.6363636e-01   1.8787879e-01   9.5180533e+00
   9.6363636e-01   2.1212121e-01   9.5132048e+00
   9.6363636e-01   2.3636364e-01   9.5077686e+00
   9.6363636e-01   2.6060606e-01   9.5017447e+00
   9.6363636e-01   2.8484848e-01   9.4951331e+00
   9.6363636e-01   3.0909091e-01   9.4879339e+00
   9.6363636e-01   3.3333333e-01   9.4801469e+00
   9.6363636e-01   3.5757576e-01   9.4717723e+00
   9.6363636e-01   3.8181818e-01   9.4628099e+00
   9.6363636e-01   4.0606061e-01   9.4532599e+00
   9.6363636e-01   4.3030303e-01   9.4431221e+00
   9.6363636e-01   4.5454545e-01   9.4323967e+00
   9.6363636e-01   4.7878788e-01   9.4210836e+00
   9.6363636e-01   5.0303030e-01   9.4091827e+00
   9.6363636e-01   5.2727273e-01   9.3966942e+00
   9.6363636e-01   5.5151515e-01   9.3836180e+00
   9.6363636e-01   5.7575758e-01   9.3699541e+00
   9.6363636e-01   6.0000000e-01   9.3557025e+00
   9.6363636e-01   6.2424242e-01   9.3408632e+00
   9.6363636e-01   6.4848485e-01   9.3254362e+00
   9.6363636e-01   6.7272727e-01   9.3094215e+00
   9.6363636e-01   6.9696970e-01   9.2928191e+00
   9.6363636e-01   7.2121212e-01   9.2756290e+00
   9.6363636e-01   7.4545455e-01   9.2578512e+00
   9.6363636e-01   7.6969697e-01   9.2394858e+00
   9.6363636e-01   7.9393939e-01   9.2205326e+00
   9.6363636e-01   8.1818182e-01   9.2009917e+00
   9.6363636e-01   8.4242424e-01   9.1808632e+00
   9.6363636e-01   8.6666667e-01   9.1601469e+00
   9.6363636e-01   8.9090909e-01   9.1388430e+00
   9.6363636e-01   9.1515152e-01   9.1169513e+00
   9.6363636e-01   9.3939394e-01   9.0944720e+00
   9.6363636e-01   9.6363636e-01   9.0714050e+00
   9.6363636e-01   9.8787879e-01   9.0477502e+00
   9.6363636e-01   1.0121212e+00   9.0235078e+00
   9.6363636e-01   1.0363636e+00   8.9986777e+00
   9.6363636e-01   1.0606061e+00   8.9732599e+00
   9.6363636e-01   1.0848485e+00   8.9472544e+00
   9.6363636e-01   1.1090909e+00   8.9206612e+00
   9.6363636e-01   1.1333333e+00   8.8934803e+00
   9.6363636e-01   1.1575758e+00   8.8657117e+00
   9.6363636e-01   1.1818182e+00   8.8373554e+00
   9.6363636e-01   1.2060606e+00   8.8084114e+00
   9.6363636e-01   1.2303030e+00   8.7788797e+00
   9.6363636e-01   1.2545455e+00   8.7487603e+00
   9.6363636e-01   1.2787879e+00   8.7180533e+00
   9.6363636e-01   1.3030303e+00   8.6867585e+00
   9.6363636e-01   1.3272727e+00   8.6548760e+00
   9.6363636e-01   1.3515152e+00   8.6224059e+00
   9.6363636e-01   1.3757576e+00   8.5893480e+00
   9.6363636e-01   1.4000000e+00   8.5557025e+00
   9.6363636e-01   1.4242424e+00   8.5214692e+00
   9.6363636e-01   1.4484848e+00   8.4866483e+00
   9.6363636e-01   1.4727273e+00   8.4512397e+00
   9.6363636e-01   1.4969697e+00   8.4152433e+00
   9.6363636e-01   1.5212121e+00   8.3786593e+00
   9.6363636e-01   1.5454545e+00   8.3414876e+00
   9.6363636e-01   1.5696970e+00   8.3037282e+00
   9.6363636e-01   1.5939394e+00   8.2653811e+00
   9.6363636e-01   1.6181818e+00   8.2264463e+00
   9.6363636e-01   1.6424242e+00   8.1869238e+00
   9.6363636e-01   1.6666667e+00   8.1468136e+00
   9.6363636e-01   1.6909091e+00   8.1061157e+00
   9.6363636e-01   1.7151515e+00   8.0648301e+00
   9.6363636e-01   1.7393939e+00   8.0229568e+00
   9.6363636e-01   1.7636364e+00   7.9804959e+00
   9.6363636e-01   1.7878788e+00   7.9374472e+00
   9.6363636e-01   1.8121212e+00   7.8938108e+00
   9.6363636e-01   1.8363636e+00   7.8495868e+00
   9.6363636e-01   1.8606061e+00   7.8047750e+00
   9.6363636e-01   1.8848485e+00   7.7593756e+00
   9.6363636e-01   1.9090909e+00   7.7133884e+00
   9.6363636e-01   1.9333333e+00   7.6668136e+00
   9.6363636e-01   1.9575758e+00   7.6196511e+00
   9.6363636e-01   1.9818182e+00   7.5719008e+00
   9.6363636e-01   2.0060606e+00   7.5235629e+00
   9.6363636e-01   2.0303030e+00   7.4746373e+00
   9.6363636e-01   2.0545455e+00   7.4251240e+00
   9.6363636e-01   2.0787879e+00   7.3750230e+00
   9.6363636e-01   2.1030303e+00   7.3243343e+00
   9.6363636e-01   2.1272727e+00   7.2730579e+00
   9.6363636e-01   2.1515152e+00   7.2211938e+00
   9.6363636e-01   2.1757576e+00   7.1687420e+00
   9.6363636e-01   2.2000000e+00   7.1157025e+00
   9.8787879e-01  -2.0000000e-01   9.4920478e+00
   9.8787879e-01  -1.7575758e-01   9.4966024e+00
   9.8787879e-01  -1.5151515e-01   9.5005693e+00
   9.8787879e-01  -1.2727273e-01   9.5039486e+00
   9.8787879e-01  -1.0303030e-01   9.5067401e+00
   9.8787879e-01  -7.8787879e-02   9.5089440e+00
   9.8787879e-01  -5.4545455e-02   9.5105601e+00
   9.8787879e-01  -3.0303030e-02   9.5115886e+00
   9.8787879e-01  -6.0606061e-03   9.5120294e+00
   9.8787879e-01   1.8181818e-02   9.5118825e+00
   9.8787879e-01   4.2424242e-02   9.5111478e+00
   9.8787879e-01   6.6666667e-02   9.5098255e+00
   9.8787879e-01   9.0909091e-02   9.5079155e+00
   9.8787879e-01   1.1515152e-01   9.5054178e+00
   9.8787879e-01   1.3939394e-01   9.5023324e+00
   9.8787879e-01   1.6363636e-01   9.4986593e+00
   9.8787879e-01   1.8787879e-01   9.4943985e+00
   9.8787879e-01   2.1212121e-01   9.4895500e+00
   9.8787879e-01   2.3636364e-01   9.4841139e+00
   9.8787879e-01   2.6060606e-01   9.4780900e+00
   9.8787879e-01   2.8484848e-01   9.4714784e+00
   9.8787879e-01   3.0909091e-01   9.4642792e+00
   9.8787879e-01   3.3333333e-01   9.4564922e+00
   9.8787879e-01   3.5757576e-01   9.4481175e+00
   9.8787879e-01   3.8181818e-01   9.4391552e+00
   9.8787879e-01   4.0606061e-01   9.4296051e+00
   9.8787879e-01   4.3030303e-01   9.4194674e+00
   9.8787879e-01   4.5454545e-01   9.4087420e+00
   9.8787879e-01   4.7878788e-01   9.3974288e+00
   9.8787879e-01   5.0303030e-01   9.3855280e+00
   9.8787879e-01   5.2727273e-01   9.3730395e+00
   9.8787879e-01   5.5151515e-01   9.3599633e+00
   9.8787879e-01   5.7575758e-01   9.3462994e+00
   9.8787879e-01   6.0000000e-01   9.3320478e+00
   9.8787879e-01   6.2424242e-01   9.3172084e+00
   9.8787879e-01   6.4848485e-01   9.3017815e+00
   9.8787879e-01   6.7272727e-01   9.2857668e+00
   9.8787879e-01   6.9696970e-01   9.2691644e+00
   9.8787879e-01   7.2121212e-01   9.2519743e+00
   9.8787879e-01   7.4545455e-01   9.2341965e+00
   9.8787879e-01   7.6969697e-01   9.2158310e+00
   9.8787879e-01   7.9393939e-01   9.1968779e+00
   9.8787879e-01   8.1818182e-01   9.1773370e+00
   9.8787879e-01   8.4242424e-01   9.1572084e+00
   9.8787879e-01   8.6666667e-01   9.1364922e+00
   9.8787879e-01   8.9090909e-01   9.1151882e+00
   9.8787879e-01   9.1515152e-01   9.0932966e+00
   9.8787879e-01   9.3939394e-01   9.0708173e+00
   9.8787879e-01   9.6363636e-01   9.0477502e+00
   9.8787879e-01   9.8787879e-01   9.0240955e+00
   9.8787879e-01   1.0121212e+00   8.9998531e+00
   9.8787879e-01   1.0363636e+00   8.9750230e+00
   9.8787879e-01   1.0606061e+00   8.9496051e+00
   9.8787879e-01   1.0848485e+00   8.9235996e+00
   9.8787879e-01   1.1090909e+00   8.8970064e+00
   9.8787879e-01   1.1333333e+00   8.8698255e+00
   9.8787879e-01   1.1575758e+00   8.8420569e+00
   9.8787879e-01   1.1818182e+00   8.8137006e+00
   9.8787879e-01   1.2060606e+00   8.7847567e+00
   9.8787879e-01   1.2303030e+00   8.7552250e+00
   9.8787879e-01   1.2545455e+00   8.7251056e+00
   9.8787879e-01   1.2787879e+00   8.6943985e+00
   9.8787879e-01   1.3030303e+00   8.6631038e+00
   9.8787879e-01   1.3272727e+00   8.6312213e+00
   9.8787879e-01   1.3515152e+00   8.5987511e+00
   9.8787879e-01   1.3757576e+00   8.5656933e+00
   9.8787879e-01   1.4000000e+00   8.5320478e+00
   9.8787879e-01   1.4242424e+00   8.4978145e+00
   9.8787879e-01   1.4484848e+00   8.4629936e+00
   9.8787879e-01   1.4727273e+00   8.4275849e+00
   9.8787879e-01   1.4969697e+00   8.3915886e+00
   9.8787879e-01   1.5212121e+00   8.3550046e+00
   9.8787879e-01   1.5454545e+00   8.3178329e+00
   9.8787879e-01   1.5696970e+00   8.2800735e+00
   9.8787879e-01   1.5939394e+00   8.2417264e+00
   9.8787879e-01   1.6181818e+00   8.2027916e+00
   9.8787879e-01   1.6424242e+00   8.1632691e+00
   9.8787879e-01   1.6666667e+00   8.1231589e+00
   9.8787879e-01   1.6909091e+00   8.0824610e+00
   9.8787879e-01   1.7151515e+00   8.0411754e+00
   9.8787879e-01   1.7393939e+00   7.9993021e+00
   9.8787879e-01   1.7636364e+00   7.9568411e+00
   9.8787879e-01   1.7878788e+00   7.9137925e+00
   9.8787879e-01   1.8121212e+00   7.8701561e+00
   9.8787879e-01   1.8363636e+00   7.8259320e+00
   9.8787879e-01   1.8606061e+00   7.7811203e+00
   9.8787879e-01   1.8848485e+00   7.7357208e+00
   9.8787879e-01   1.9090909e+00   7.6897337e+00
   9.8787879e-01   1.9333333e+00   7.6431589e+00
   9.8787879e-01   1.9575758e+00   7.5959963e+00
   9.8787879e-01   1.9818182e+00   7.5482461e+00
   9.8787879e-01   2.0060606e+00   7.4999082e+00
   9.8787879e-01   2.0303030e+00   7.4509826e+00
   9.8787879e-01   2.0545455e+00   7.4014692e+00
   9.8787879e-01   2.0787879e+00   7.3513682e+00
   9.8787879e-01   2.1030303e+00   7.3006795e+00
   9.8787879e-01   2.1272727e+00   7.2494031e+00
   9.8787879e-01   2.1515152e+00   7.1975390e+00
   9.8787879e-01   2.1757576e+00   7.1450872e+00
   9.8787879e-01   2.2000000e+00   7.0920478e+00
   1.0121212e+00  -2.0000000e-01   9.4678053e+00
   1.0121212e+00  -1.7575758e-01   9.4723600e+00
   1.0121212e+00  -1.5151515e-01   9.4763269e+00
   1.0121212e+00  -1.2727273e-01   9.4797062e+00
   1.0121212e+00  -1.0303030e-01   9.4824977e+00
   1.0121212e+00  -7.8787879e-02   9.4847016e+00
   1.0121212e+00  -5.4545455e-02   9.4863177e+00
   1.0121212e+00  -3.0303030e-02   9.4873462e+00
   1.0121212e+00  -6.0606061e-03   9.4877870e+00
   1.0121212e+00   1.8181818e-02   9.4876400e+00
   1.0121212e+00   4.2424242e-02   9.4869054e+00
   1.0121212e+00   6.6666667e-02   9.4855831e+00
   1.0121212e+00   9.0909091e-02   9.4836731e+00
   1.0121212e+00   1.1515152e-01   9.4811754e+00
   1.0121212e+00   1.3939394e-01   9.4780900e+00
   1.0121212e+00   1.6363636e-01   9.4744169e+00
   1.0121212e+00   1.8787879e-01   9.4701561e+00
   1.0121212e+00   2.1212121e-01   9.4653076e+00
   1.0121212e+00   2.3636364e-01   9.4598714e+00
   1.0121212e+00   2.6060606e-01   9.4538476e+00
   1.0121212e+00   2.8484848e-01   9.4472360e+00
   1.0121212e+00   3.0909091e-01   9.4400367e+00
   1.0121212e+00   3.3333333e-01   9.4322498e+00
   1.0121212e+00   3.5757576e-01   9.4238751e+00
   1.0121212e+00   3.8181818e-01   9.4149128e+00
   1.0121212e+00   4.0606061e-01   9.4053627e+00
   1.0121212e+00   4.3030303e-01   9.3952250e+00
   1.0121212e+00   4.5454545e-01   9.3844995e+00
   1.0121212e+00   4.7878788e-01   9.3731864e+00
   1.0121212e+00   5.0303030e-01   9.3612856e+00
   1.0121212e+00   5.2727273e-01   9.3487971e+00
   1.0121212e+00   5.5151515e-01   9.3357208e+00
   1.0121212e+00   5.7575758e-01   9.3220569e+00
   1.0121212e+00   6.0000000e-01   9.3078053e+00
   1.0121212e+00   6.2424242e-01   9.2929660e+00
   1.0121212e+00   6.4848485e-01   9.2775390e+00
   1.0121212e+00   6.7272727e-01   9.2615243e+00
   1.0121212e+00   6.9696970e-01   9.2449219e+00
   1.0121212e+00   7.2121212e-01   9.2277319e+00
   1.0121212e+00   7.4545455e-01   9.2099541e+00
   1.0121212e+00   7.6969697e-01   9.1915886e+00
   1.0121212e+00   7.9393939e-01   9.1726354e+00
   1.0121212e+00   8.1818182e-01   9.1530946e+00
   1.0121212e+00   8.4242424e-01   9.1329660e+00
   1.0121212e+00   8.6666667e-01   9.1122498e+00
   1.0121212e+00   8.9090909e-01   9.0909458e+00
   1.0121212e+00   9.1515152e-01   9.0690542e+00
   1.0121212e+00   9.3939394e-01   9.0465748e+00
   1.0121212e+00   9.6363636e-01   9.0235078e+00
   1.0121212e+00   9.8787879e-01   8.9998531e+00
   1.0121212e+00   1.0121212e+00   8.9756107e+00
   1.0121212e+00   1.0363636e+00   8.9507805e+00
   1.0121212e+00   1.0606061e+00   8.9253627e+00
   1.0121212e+00   1.0848485e+00   8.8993572e+00
   1.0121212e+00   1.1090909e+00   8.8727640e+00
   1.0121212e+00   1.1333333e+00   8.8455831e+00
   1.0121212e+00   1.1575758e+00   8.8178145e+00
   1.0121212e+00   1.1818182e+00   8.7894582e+00
   1.0121212e+00   1.2060606e+00   8.7605142e+00
   1.0121212e+00   1.2303030e+00   8.7309826e+00
   1.0121212e+00   1.2545455e+00   8.7008632e+00
   1.0121212e+00   1.2787879e+00   8.6701561e+00
   1.0121212e+00   1.3030303e+00   8.6388613e+00
   1.0121212e+00   1.3272727e+00   8.6069789e+00
   1.0121212e+00   1.3515152e+00   8.5745087e+00
   1.0121212e+00   1.3757576e+00   8.5414509e+00
   1.0121212e+00   1.4000000e+00   8.5078053e+00
   1.0121212e+00   1.4242424e+00   8.4735721e+00
   1.0121212e+00   1.4484848e+00   8.4387511e+00
   1.0121212e+00   1.4727273e+00   8.4033425e+00
   1.0121212e+00   1.4969697e+00   8.3673462e+00
   1.0121212e+00   1.5212121e+00   8.3307622e+00
   1.0121212e+00   1.5454545e+00   8.2935904e+00
   1.0121212e+00   1.5696970e+00   8.2558310e+00
   1.0121212e+00   1.5939394e+00   8.2174839e+00
   1.0121212e+00   1.6181818e+00   8.1785491e+00
   1.0121212e+00   1.6424242e+00   8.1390266e+00
   1.0121212e+00   1.6666667e+00   8.0989164e+00
   1.0121212e+00   1.6909091e+00   8.0582185e+00
   1.0121212e+00   1.7151515e+00   8.0169330e+00
   1.0121212e+00   1.7393939e+00   7.9750597e+00
   1.0121212e+00   1.7636364e+00   7.9325987e+00
   1.0121212e+00   1.7878788e+00   7.8895500e+00
   1.0121212e+00   1.8121212e+00   7.8459137e+00
   1.0121212e+00   1.8363636e+00   7.8016896e+00
   1.0121212e+00   1.8606061e+00   7.7568779e+00
   1.0121212e+00   1.8848485e+00   7.7114784e+00
   1.0121212e+00   1.9090909e+00   7.6654913e+00
   1.0121212e+00   1.9333333e+00   7.6189164e+00
   1.0121212e+00   1.9575758e+00   7.5717539e+00
   1.0121212e+00   1.9818182e+00   7.5240037e+00
   1.0121212e+00   2.0060606e+00   7.4756657e+00
   1.0121212e+00   2.0303030e+00   7.4267401e+00
   1.0121212e+00   2.0545455e+00   7.3772268e+00
   1.0121212e+00   2.0787879e+00   7.3271258e+00
   1.0121212e+00   2.1030303e+00   7.2764371e+00
   1.0121212e+00   2.1272727e+00   7.2251607e+00
   1.0121212e+00   2.1515152e+00   7.1732966e+00
   1.0121212e+00   2.1757576e+00   7.1208448e+00
   1.0121212e+00   2.2000000e+00   7.0678053e+00
   1.0363636e+00  -2.0000000e-01   9.4429752e+00
   1.0363636e+00  -1.7575758e-01   9.4475298e+00
   1.0363636e+00  -1.5151515e-01   9.4514968e+00
   1.0363636e+00  -1.2727273e-01   9.4548760e+00
   1.0363636e+00  -1.0303030e-01   9.4576676e+00
   1.0363636e+00  -7.8787879e-02   9.4598714e+00
   1.0363636e+00  -5.4545455e-02   9.4614876e+00
   1.0363636e+00  -3.0303030e-02   9.4625161e+00
   1.0363636e+00  -6.0606061e-03   9.4629568e+00
   1.0363636e+00   1.8181818e-02   9.4628099e+00
   1.0363636e+00   4.2424242e-02   9.4620753e+00
   1.0363636e+00   6.6666667e-02   9.4607530e+00
   1.0363636e+00   9.0909091e-02   9.4588430e+00
   1.0363636e+00   1.1515152e-01   9.4563453e+00
   1.0363636e+00   1.3939394e-01   9.4532599e+00
   1.0363636e+00   1.6363636e-01   9.4495868e+00
   1.0363636e+00   1.8787879e-01   9.4453260e+00
   1.0363636e+00   2.1212121e-01   9.4404775e+00
   1.0363636e+00   2.3636364e-01   9.4350413e+00
   1.0363636e+00   2.6060606e-01   9.4290174e+00
   1.0363636e+00   2.8484848e-01   9.4224059e+00
   1.0363636e+00   3.0909091e-01   9.4152066e+00
   1.0363636e+00   3.3333333e-01   9.4074197e+00
   1.0363636e+00   3.5757576e-01   9.3990450e+00
   1.0363636e+00   3.8181818e-01   9.3900826e+00
   1.0363636e+00   4.0606061e-01   9.3805326e+00
   1.0363636e+00   4.3030303e-01   9.3703949e+00
   1.0363636e+00   4.5454545e-01   9.3596694e+00
   1.0363636e+00   4.7878788e-01   9.3483563e+00
   1.0363636e+00   5.0303030e-01   9.3364555e+00
   1.0363636e+00   5.2727273e-01   9.3239669e+00
   1.0363636e+00   5.5151515e-01   9.3108907e+00
   1.0363636e+00   5.7575758e-01   9.2972268e+00
   1.0363636e+00   6.0000000e-01   9.2829752e+00
   1.0363636e+00   6.2424242e-01   9.2681359e+00
   1.0363636e+00   6.4848485e-01   9.2527089e+00
   1.0363636e+00   6.7272727e-01   9.2366942e+00
   1.0363636e+00   6.9696970e-01   9.2200918e+00
   1.0363636e+00   7.2121212e-01   9.2029017e+00
   1.0363636e+00   7.4545455e-01   9.1851240e+00
   1.0363636e+00   7.6969697e-01   9.1667585e+00
   1.0363636e+00   7.9393939e-01   9.1478053e+00
   1.0363636e+00   8.1818182e-01   9.1282645e+00
   1.0363636e+00   8.4242424e-01   9.1081359e+00
   1.0363636e+00   8.6666667e-01   9.0874197e+00
   1.0363636e+00   8.9090909e-01   9.0661157e+00
   1.0363636e+00   9.1515152e-01   9.0442241e+00
   1.0363636e+00   9.3939394e-01   9.0217447e+00
   1.0363636e+00   9.6363636e-01   8.9986777e+00
   1.0363636e+00   9.8787879e-01   8.9750230e+00
   1.0363636e+00   1.0121212e+00   8.9507805e+00
   1.0363636e+00   1.0363636e+00   8.9259504e+00
   1.0363636e+00   1.0606061e+00   8.9005326e+00
   1.0363636e+00   1.0848485e+00   8.8745271e+00
   1.0363636e+00   1.1090909e+00   8.8479339e+00
   1.0363636e+00   1.1333333e+00   8.8207530e+00
   1.0363636e+00   1.1575758e+00   8.7929844e+00
   1.0363636e+00   1.1818182e+00   8.7646281e+00
   1.0363636e+00   1.2060606e+00   8.7356841e+00
   1.0363636e+00   1.2303030e+00   8.7061524e+00
   1.0363636e+00   1.2545455e+00   8.6760331e+00
   1.0363636e+00   1.2787879e+00   8.6453260e+00
   1.0363636e+00   1.3030303e+00   8.6140312e+00
   1.0363636e+00   1.3272727e+00   8.5821488e+00
   1.0363636e+00   1.3515152e+00   8.5496786e+00
   1.0363636e+00   1.3757576e+00   8.5166208e+00
   1.0363636e+00   1.4000000e+00   8.4829752e+00
   1.0363636e+00   1.4242424e+00   8.4487420e+00
   1.0363636e+00   1.4484848e+00   8.4139210e+00
   1.0363636e+00   1.4727273e+00   8.3785124e+00
   1.0363636e+00   1.4969697e+00   8.3425161e+00
   1.0363636e+00   1.5212121e+00   8.3059320e+00
   1.0363636e+00   1.5454545e+00   8.2687603e+00
   1.0363636e+00   1.5696970e+00   8.2310009e+00
   1.0363636e+00   1.5939394e+00   8.1926538e+00
   1.0363636e+00   1.6181818e+00   8.1537190e+00
   1.0363636e+00   1.6424242e+00   8.1141965e+00
   1.0363636e+00   1.6666667e+00   8.0740863e+00
   1.0363636e+00   1.6909091e+00   8.0333884e+00
   1.0363636e+00   1.7151515e+00   7.9921028e+00
   1.0363636e+00   1.7393939e+00   7.9502296e+00
   1.0363636e+00   1.7636364e+00   7.9077686e+00
   1.0363636e+00   1.7878788e+00   7.8647199e+00
   1.0363636e+00   1.8121212e+00   7.8210836e+00
   1.0363636e+00   1.8363636e+00   7.7768595e+00
   1.0363636e+00   1.8606061e+00   7.7320478e+00
   1.0363636e+00   1.8848485e+00   7.6866483e+00
   1.0363636e+00   1.9090909e+00   7.6406612e+00
   1.0363636e+00   1.9333333e+00   7.5940863e+00
   1.0363636e+00   1.9575758e+00   7.5469238e+00
   1.0363636e+00   1.9818182e+00   7.4991736e+00
   1.0363636e+00   2.0060606e+00   7.4508356e+00
   1.0363636e+00   2.0303030e+00   7.4019100e+00
   1.0363636e+00   2.0545455e+00   7.3523967e+00
   1.0363636e+00   2.0787879e+00   7.3022957e+00
   1.0363636e+00   2.1030303e+00   7.2516070e+00
   1.0363636e+00   2.1272727e+00   7.2003306e+00
   1.0363636e+00   2.1515152e+00   7.1484665e+00
   1.0363636e+00   2.1757576e+00   7.0960147e+00
   1.0363636e+00   2.2000000e+00   7.0429752e+00
   1.0606061e+00  -2.0000000e-01   9.4175574e+00
   1.0606061e+00  -1.7575758e-01   9.4221120e+00
   1.0606061e+00  -1.5151515e-01   9.4260790e+00
   1.0606061e+00  -1.2727273e-01   9.4294582e+00
   1.0606061e+00  -1.0303030e-01   9.4322498e+00
   1.0606061e+00  -7.8787879e-02   9.4344536e+00
   1.0606061e+00  -5.4545455e-02   9.4360698e+00
   1.0606061e+00  -3.0303030e-02   9.4370983e+00
   1.0606061e+00  -6.0606061e-03   9.4375390e+00
   1.0606061e+00   1.8181818e-02   9.4373921e+00
   1.0606061e+00   4.2424242e-02   9.4366575e+00
   1.0606061e+00   6.6666667e-02   9.4353352e+00
   1.0606061e+00   9.0909091e-02   9.4334252e+00
   1.0606061e+00   1.1515152e-01   9.4309275e+00
   1.0606061e+00   1.3939394e-01   9.4278421e+00
   1.0606061e+00   1.6363636e-01   9.4241690e+00
   1.0606061e+00   1.8787879e-01   9.4199082e+00
   1.0606061e+00   2.1212121e-01   9.4150597e+00
   1.0606061e+00   2.3636364e-01   9.4096235e+00
   1.0606061e+00   2.6060606e-01   9.4035996e+00
   1.0606061e+00   2.8484848e-01   9.3969881e+00
   1.0606061e+00   3.0909091e-01   9.3897888e+00
   1.0606061e+00   3.3333333e-01   9.3820018e+00
   1.0606061e+00   3.5757576e-01   9.3736272e+00
   1.0606061e+00   3.8181818e-01   9.3646648e+00
   1.0606061e+00   4.0606061e-01   9.3551148e+00
   1.0606061e+00   4.3030303e-01   9.3449770e+00
   1.0606061e+00   4.5454545e-01   9.3342516e+00
   1.0606061e+00   4.7878788e-01   9.3229385e+00
   1.0606061e+00   5.0303030e-01   9.3110376e+00
   1.0606061e+00   5.2727273e-01   9.2985491e+00
   1.0606061e+00   5.5151515e-01   9.2854729e+00
   1.0606061e+00   5.7575758e-01   9.2718090e+00
   1.0606061e+00   6.0000000e-01   9.2575574e+00
   1.0606061e+00   6.2424242e-01   9.2427181e+00
   1.0606061e+00   6.4848485e-01   9.2272911e+00
   1.0606061e+00   6.7272727e-01   9.2112764e+00
   1.0606061e+00   6.9696970e-01   9.1946740e+00
   1.0606061e+00   7.2121212e-01   9.1774839e+00
   1.0606061e+00   7.4545455e-01   9.1597062e+00
   1.0606061e+00   7.6969697e-01   9.1413407e+00
   1.0606061e+00   7.9393939e-01   9.1223875e+00
   1.0606061e+00   8.1818182e-01   9.1028466e+00
   1.0606061e+00   8.4242424e-01   9.0827181e+00
   1.0606061e+00   8.6666667e-01   9.0620018e+00
   1.0606061e+00   8.9090909e-01   9.0406979e+00
   1.0606061e+00   9.1515152e-01   9.0188062e+00
   1.0606061e+00   9.3939394e-01   8.9963269e+00
   1.0606061e+00   9.6363636e-01   8.9732599e+00
   1.0606061e+00   9.8787879e-01   8.9496051e+00
   1.0606061e+00   1.0121212e+00   8.9253627e+00
   1.0606061e+00   1.0363636e+00   8.9005326e+00
   1.0606061e+00   1.0606061e+00   8.8751148e+00
   1.0606061e+00   1.0848485e+00   8.8491093e+00
   1.0606061e+00   1.1090909e+00   8.8225161e+00
   1.0606061e+00   1.1333333e+00   8.7953352e+00
   1.0606061e+00   1.1575758e+00   8.7675666e+00
   1.0606061e+00   1.1818182e+00   8.7392103e+00
   1.0606061e+00   1.2060606e+00   8.7102663e+00
   1.0606061e+00   1.2303030e+00   8.6807346e+00
   1.0606061e+00   1.2545455e+00   8.6506152e+00
   1.0606061e+00   1.2787879e+00   8.6199082e+00
   1.0606061e+00   1.3030303e+00   8.5886134e+00
   1.0606061e+00   1.3272727e+00   8.5567309e+00
   1.0606061e+00   1.3515152e+00   8.5242608e+00
   1.0606061e+00   1.3757576e+00   8.4912029e+00
   1.0606061e+00   1.4000000e+00   8.4575574e+00
   1.0606061e+00   1.4242424e+00   8.4233242e+00
   1.0606061e+00   1.4484848e+00   8.3885032e+00
   1.0606061e+00   1.4727273e+00   8.3530946e+00
   1.0606061e+00   1.4969697e+00   8.3170983e+00
   1.0606061e+00   1.5212121e+00   8.2805142e+00
   1.0606061e+00   1.5454545e+00   8.2433425e+00
   1.0606061e+00   1.5696970e+00   8.2055831e+00
   1.0606061e+00   1.5939394e+00   8.1672360e+00
   1.0606061e+00   1.6181818e+00   8.1283012e+00
   1.0606061e+00   1.6424242e+00   8.0887787e+00
   1.0606061e+00   1.6666667e+00   8.0486685e+00
   1.0606061e+00   1.6909091e+00   8.0079706e+00
   1.0606061e+00   1.7151515e+00   7.9666850e+00
   1.0606061e+00   1.7393939e+00   7.9248118e+00
   1.0606061e+00   1.7636364e+00   7.8823508e+00
   1.0606061e+00   1.7878788e+00   7.8393021e+00
   1.0606061e+00   1.8121212e+00   7.7956657e+00
   1.0606061e+00   1.8363636e+00   7.7514417e+00
   1.0606061e+00   1.8606061e+00   7.7066299e+00
   1.0606061e+00   1.8848485e+00   7.6612305e+00
   1.0606061e+00   1.9090909e+00   7.6152433e+00
   1.0606061e+00   1.9333333e+00   7.5686685e+00
   1.0606061e+00   1.9575758e+00   7.5215060e+00
   1.0606061e+00   1.9818182e+00   7.4737557e+00
   1.0606061e+00   2.0060606e+00   7.4254178e+00
   1.0606061e+00   2.0303030e+00   7.3764922e+00
   1.0606061e+00   2.0545455e+00   7.3269789e+00
   1.0606061e+00   2.0787879e+00   7.2768779e+00
   1.0606061e+00   2.1030303e+00   7.2261892e+00
   1.0606061e+00   2.1272727e+00   7.1749128e+00
   1.0606061e+00   2.1515152e+00   7.1230487e+00
   1.0606061e+00   2.1757576e+00   7.0705969e+00
   1.0606061e+00   2.2000000e+00   7.0175574e+00
   1.0848485e+00  -2.0000000e-01   9.3915519e+00
   1.0848485e+00  -1.7575758e-01   9.3961065e+00
   1.0848485e+00  -1.5151515e-01   9.4000735e+00
   1.0848485e+00  -1.2727273e-01   9.4034527e+00
   1.0848485e+00  -1.0303030e-01   9.4062443e+00
   1.0848485e+00  -7.8787879e-02   9.4084481e+00
   1.0848485e+00  -5.4545455e-02   9.4100643e+00
   1.0848485e+00  -3.0303030e-02   9.4110927e+00
   1.0848485e+00  -6.0606061e-03   9.4115335e+00
   1.0848485e+00   1.8181818e-02   9.4113866e+00
   1.0848485e+00   4.2424242e-02   9.4106520e+00
   1.0848485e+00   6.6666667e-02   9.4093297e+00
   1.0848485e+00   9.0909091e-02   9.4074197e+00
   1.0848485e+00   1.1515152e-01   9.4049219e+00
   1.0848485e+00   1.3939394e-01   9.4018365e+00
   1.0848485e+00   1.6363636e-01   9.3981635e+00
   1.0848485e+00   1.8787879e-01   9.3939027e+00
   1.0848485e+00   2.1212121e-01   9.3890542e+00
   1.0848485e+00   2.3636364e-01   9.3836180e+00
   1.0848485e+00   2.6060606e-01   9.3775941e+00
   1.0848485e+00   2.8484848e-01   9.3709826e+00
   1.0848485e+00   3.0909091e-01   9.3637833e+00
   1.0848485e+00   3.3333333e-01   9.3559963e+00
   1.0848485e+00   3.5757576e-01   9.3476217e+00
   1.0848485e+00   3.8181818e-01   9.3386593e+00
   1.0848485e+00   4.0606061e-01   9.3291093e+00
   1.0848485e+00   4.3030303e-01   9.3189715e+00
   1.0848485e+00   4.5454545e-01   9.3082461e+00
   1.0848485e+00   4.7878788e-01   9.2969330e+00
   1.0848485e+00   5.0303030e-01   9.2850321e+00
   1.0848485e+00   5.2727273e-01   9.2725436e+00
   1.0848485e+00   5.5151515e-01   9.2594674e+00
   1.0848485e+00   5.7575758e-01   9.2458035e+00
   1.0848485e+00   6.0000000e-01   9.2315519e+00
   1.0848485e+00   6.2424242e-01   9.2167126e+00
   1.0848485e+00   6.4848485e-01   9.2012856e+00
   1.0848485e+00   6.7272727e-01   9.1852709e+00
   1.0848485e+00   6.9696970e-01   9.1686685e+00
   1.0848485e+00   7.2121212e-01   9.1514784e+00
   1.0848485e+00   7.4545455e-01   9.1337006e+00
   1.0848485e+00   7.6969697e-01   9.1153352e+00
   1.0848485e+00   7.9393939e-01   9.0963820e+00
   1.0848485e+00   8.1818182e-01   9.0768411e+00
   1.0848485e+00   8.4242424e-01   9.0567126e+00
   1.0848485e+00   8.6666667e-01   9.0359963e+00
   1.0848485e+00   8.9090909e-01   9.0146924e+00
   1.0848485e+00   9.1515152e-01   8.9928007e+00
   1.0848485e+00   9.3939394e-01   8.9703214e+00
   1.0848485e+00   9.6363636e-01   8.9472544e+00
   1.0848485e+00   9.8787879e-01   8.9235996e+00
   1.0848485e+00   1.0121212e+00   8.8993572e+00
   1.0848485e+00   1.0363636e+00   8.8745271e+00
   1.0848485e+00   1.0606061e+00   8.8491093e+00
   1.0848485e+00   1.0848485e+00   8.8231038e+00
   1.0848485e+00   1.1090909e+00   8.7965106e+00
   1.0848485e+00   1.1333333e+00   8.7693297e+00
   1.0848485e+00   1.1575758e+00   8.7415611e+00
   1.0848485e+00   1.1818182e+00   8.7132048e+00
   1.0848485e+00   1.2060606e+00   8.6842608e+00
   1.0848485e+00   1.2303030e+00   8.6547291e+00
   1.0848485e+00   1.2545455e+00   8.6246097e+00
   1.0848485e+00   1.2787879e+00   8.5939027e+00
   1.0848485e+00   1.3030303e+00   8.5626079e+00
   1.0848485e+00   1.3272727e+00   8.5307254e+00
   1.0848485e+00   1.3515152e+00   8.4982553e+00
   1.0848485e+00   1.3757576e+00   8.4651974e+00
   1.0848485e+00   1.4000000e+00   8.4315519e+00
   1.0848485e+00   1.4242424e+00   8.3973186e+00
   1.0848485e+00   1.4484848e+00   8.3624977e+00
   1.0848485e+00   1.4727273e+00   8.3270891e+00
   1.0848485e+00   1.4969697e+00   8.2910927e+00
   1.0848485e+00   1.5212121e+00   8.2545087e+00
   1.0848485e+00   1.5454545e+00   8.2173370e+00
   1.0848485e+00   1.5696970e+00   8.1795776e+00
   1.0848485e+00   1.5939394e+00   8.1412305e+00
   1.0848485e+00   1.6181818e+00   8.1022957e+00
   1.0848485e+00   1.6424242e+00   8.0627732e+00
   1.0848485e+00   1.6666667e+00   8.0226630e+00
   1.0848485e+00   1.6909091e+00   7.9819651e+00
   1.0848485e+00   1.7151515e+00   7.9406795e+00
   1.0848485e+00   1.7393939e+00   7.8988062e+00
   1.0848485e+00   1.7636364e+00   7.8563453e+00
   1.0848485e+00   1.7878788e+00   7.8132966e+00
   1.0848485e+00   1.8121212e+00   7.7696602e+00
   1.0848485e+00   1.8363636e+00   7.7254362e+00
   1.0848485e+00   1.8606061e+00   7.6806244e+00
   1.0848485e+00   1.8848485e+00   7.6352250e+00
   1.0848485e+00   1.9090909e+00   7.5892378e+00
   1.0848485e+00   1.9333333e+00   7.5426630e+00
   1.0848485e+00   1.9575758e+00   7.4955005e+00
   1.0848485e+00   1.9818182e+00   7.4477502e+00
   1.0848485e+00   2.0060606e+00   7.3994123e+00
   1.0848485e+00   2.0303030e+00   7.3504867e+00
   1.0848485e+00   2.0545455e+00   7.3009734e+00
   1.0848485e+00   2.0787879e+00   7.2508724e+00
   1.0848485e+00   2.1030303e+00   7.2001837e+00
   1.0848485e+00   2.1272727e+00   7.1489073e+00
   1.0848485e+00   2.1515152e+00   7.0970432e+00
   1.0848485e+00   2.1757576e+00   7.0445914e+00
   1.0848485e+00   2.2000000e+00   6.9915519e+00
   1.1090909e+00  -2.0000000e-01   9.3649587e+00
   1.1090909e+00  -1.7575758e-01   9.3695133e+00
   1.1090909e+00  -1.5151515e-01   9.3734803e+00
   1.1090909e+00  -1.2727273e-01   9.3768595e+00
   1.1090909e+00  -1.0303030e-01   9.3796511e+00
   1.1090909e+00  -7.8787879e-02   9.3818549e+00
   1.1090909e+00  -5.4545455e-02   9.3834711e+00
   1.1090909e+00  -3.0303030e-02   9.3844995e+00
   1.1090909e+00  -6.0606061e-03   9.3849403e+00
   1.1090909e+00   1.8181818e-02   9.3847934e+00
   1.1090909e+00   4.2424242e-02   9.3840588e+00
   1.1090909e+00   6.6666667e-02   9.3827365e+00
   1.1090909e+00   9.0909091e-02   9.3808264e+00
   1.1090909e+00   1.1515152e-01   9.3783287e+00
   1.1090909e+00   1.3939394e-01   9.3752433e+00
   1.1090909e+00   1.6363636e-01   9.3715702e+00
   1.1090909e+00   1.8787879e-01   9.3673095e+00
   1.1090909e+00   2.1212121e-01   9.3624610e+00
   1.1090909e+00   2.3636364e-01   9.3570248e+00
   1.1090909e+00   2.6060606e-01   9.3510009e+00
   1.1090909e+00   2.8484848e-01   9.3443893e+00
   1.1090909e+00   3.0909091e-01   9.3371901e+00
   1.1090909e+00   3.3333333e-01   9.3294031e+00
   1.1090909e+00   3.5757576e-01   9.3210285e+00
   1.1090909e+00   3.8181818e-01   9.3120661e+00
   1.1090909e+00   4.0606061e-01   9.3025161e+00
   1.1090909e+00   4.3030303e-01   9.2923783e+00
   1.1090909e+00   4.5454545e-01   9.2816529e+00
   1.1090909e+00   4.7878788e-01   9.2703398e+00
   1.1090909e+00   5.0303030e-01   9.2584389e+00
   1.1090909e+00   5.2727273e-01   9.2459504e+00
   1.1090909e+00   5.5151515e-01   9.2328742e+00
   1.1090909e+00   5.7575758e-01   9.2192103e+00
   1.1090909e+00   6.0000000e-01   9.2049587e+00
   1.1090909e+00   6.2424242e-01   9.1901194e+00
   1.1090909e+00   6.4848485e-01   9.1746924e+00
   1.1090909e+00   6.7272727e-01   9.1586777e+00
   1.1090909e+00   6.9696970e-01   9.1420753e+00
   1.1090909e+00   7.2121212e-01   9.1248852e+00
   1.1090909e+00   7.4545455e-01   9.1071074e+00
   1.1090909e+00   7.6969697e-01   9.0887420e+00
   1.1090909e+00   7.9393939e-01   9.0697888e+00
   1.1090909e+00   8.1818182e-01   9.0502479e+00
   1.1090909e+00   8.4242424e-01   9.0301194e+00
   1.1090909e+00   8.6666667e-01   9.0094031e+00
   1.1090909e+00   8.9090909e-01   8.9880992e+00
   1.1090909e+00   9.1515152e-01   8.9662075e+00
   1.1090909e+00   9.3939394e-01   8.9437282e+00
   1.1090909e+00   9.6363636e-01   8.9206612e+00
   1.1090909e+00   9.8787879e-01   8.8970064e+00
   1.1090909e+00   1.0121212e+00   8.8727640e+00
   1.1090909e+00   1.0363636e+00   8.8479339e+00
   1.1090909e+00   1.0606061e+00   8.8225161e+00
   1.1090909e+00   1.0848485e+00   8.7965106e+00
   1.1090909e+00   1.1090909e+00   8.7699174e+00
   1.1090909e+00   1.1333333e+00   8.7427365e+00
   1.1090909e+00   1.1575758e+00   8.7149679e+00
   1.1090909e+00   1.1818182e+00   8.6866116e+00
   1.1090909e+00   1.2060606e+00   8.6576676e+00
   1.1090909e+00   1.2303030e+00   8.6281359e+00
   1.1090909e+00   1.2545455e+00   8.5980165e+00
   1.1090909e+00   1.2787879e+00   8.5673095e+00
   1.1090909e+00   1.3030303e+00   8.5360147e+00
   1.1090909e+00   1.3272727e+00   8.5041322e+00
   1.1090909e+00   1.3515152e+00   8.4716621e+00
   1.1090909e+00   1.3757576e+00   8.4386042e+00
   1.1090909e+00   1.4000000e+00   8.4049587e+00
   1.1090909e+00   1.4242424e+00   8.3707254e+00
   1.1090909e+00   1.4484848e+00   8.3359045e+00
   1.1090909e+00   1.4727273e+00   8.3004959e+00
   1.1090909e+00   1.4969697e+00   8.2644995e+00
   1.1090909e+00   1.5212121e+00   8.2279155e+00
   1.1090909e+00   1.5454545e+00   8.1907438e+00
   1.1090909e+00   1.5696970e+00   8.1529844e+00
   1.1090909e+00   1.5939394e+00   8.1146373e+00
   1.1090909e+00   1.6181818e+00   8.0757025e+00
   1.1090909e+00   1.6424242e+00   8.0361800e+00
   1.1090909e+00   1.6666667e+00   7.9960698e+00
   1.1090909e+00   1.6909091e+00   7.9553719e+00
   1.1090909e+00   1.7151515e+00   7.9140863e+00
   1.1090909e+00   1.7393939e+00   7.8722130e+00
   1.1090909e+00   1.7636364e+00   7.8297521e+00
   1.1090909e+00   1.7878788e+00   7.7867034e+00
   1.1090909e+00   1.8121212e+00   7.7430670e+00
   1.1090909e+00   1.8363636e+00   7.6988430e+00
   1.1090909e+00   1.8606061e+00   7.6540312e+00
   1.1090909e+00   1.8848485e+00   7.6086318e+00
   1.1090909e+00   1.9090909e+00   7.5626446e+00
   1.1090909e+00   1.9333333e+00   7.5160698e+00
   1.1090909e+00   1.9575758e+00   7.4689073e+00
   1.1090909e+00   1.9818182e+00   7.4211570e+00
   1.1090909e+00   2.0060606e+00   7.3728191e+00
   1.1090909e+00   2.0303030e+00   7.3238935e+00
   1.1090909e+00   2.0545455e+00   7.2743802e+00
   1.1090909e+00   2.0787879e+00   7.2242792e+00
   1.1090909e+00   2.1030303e+00   7.1735904e+00
   1.1090909e+00   2.1272727e+00   7.1223140e+00
   1.1090909e+00   2.1515152e+00   7.0704500e+00
   1.1090909e+00   2.1757576e+00   7.0179982e+00
   1.1090909e+00   2.2000000e+00   6.9649587e+00
   1.1333333e+00  -2.0000000e-01   9.3377778e+00
   1.1333333e+00  -1.7575758e-01   9.3423324e+00
   1.1333333e+00  -1.5151515e-01   9.3462994e+00
   1.1333333e+00  -1.2727273e-01   9.3496786e+00
   1.1333333e+00  -1.0303030e-01   9.3524702e+00
   1.1333333e+00  -7.8787879e-02   9.3546740e+00
   1.1333333e+00  -5.4545455e-02   9.3562902e+00
   1.1333333e+00  -3.0303030e-02   9.3573186e+00
   1.1333333e+00  -6.0606061e-03   9.3577594e+00
   1.1333333e+00   1.8181818e-02   9.3576125e+00
   1.1333333e+00   4.2424242e-02   9.3568779e+00
   1.1333333e+00   6.6666667e-02   9.3555556e+00
   1.1333333e+00   9.0909091e-02   9.3536455e+00
   1.1333333e+00   1.1515152e-01   9.3511478e+00
   1.1333333e+00   1.3939394e-01   9.3480624e+00
   1.1333333e+00   1.6363636e-01   9.3443893e+00
   1.1333333e+00   1.8787879e-01   9.3401286e+00
   1.1333333e+00   2.1212121e-01   9.3352801e+00
   1.1333333e+00   2.3636364e-01   9.3298439e+00
   1.1333333e+00   2.6060606e-01   9.3238200e+00
   1.1333333e+00   2.8484848e-01   9.3172084e+00
   1.1333333e+00   3.0909091e-01   9.3100092e+00
   1.1333333e+00   3.3333333e-01   9.3022222e+00
   1.1333333e+00   3.5757576e-01   9.2938476e+00
   1.1333333e+00   3.8181818e-01   9.2848852e+00
   1.1333333e+00   4.0606061e-01   9.2753352e+00
   1.1333333e+00   4.3030303e-01   9.2651974e+00
   1.1333333e+00   4.5454545e-01   9.2544720e+00
   1.1333333e+00   4.7878788e-01   9.2431589e+00
   1.1333333e+00   5.0303030e-01   9.2312580e+00
   1.1333333e+00   5.2727273e-01   9.2187695e+00
   1.1333333e+00   5.5151515e-01   9.2056933e+00
   1.1333333e+00   5.7575758e-01   9.1920294e+00
   1.1333333e+00   6.0000000e-01   9.1777778e+00
   1.1333333e+00   6.2424242e-01   9.1629385e+00
   1.1333333e+00   6.4848485e-01   9.1475115e+00
   1.1333333e+00   6.7272727e-01   9.1314968e+00
   1.1333333e+00   6.9696970e-01   9.1148944e+00
   1.1333333e+00   7.2121212e-01   9.0977043e+00
   1.1333333e+00   7.4545455e-01   9.0799265e+00
   1.1333333e+00   7.6969697e-01   9.0615611e+00
   1.1333333e+00   7.9393939e-01   9.0426079e+00
   1.1333333e+00   8.1818182e-01   9.0230670e+00
   1.1333333e+00   8.4242424e-01   9.0029385e+00
   1.1333333e+00   8.6666667e-01   8.9822222e+00
   1.1333333e+00   8.9090909e-01   8.9609183e+00
   1.1333333e+00   9.1515152e-01   8.9390266e+00
   1.1333333e+00   9.3939394e-01   8.9165473e+00
   1.1333333e+00   9.6363636e-01   8.8934803e+00
   1.1333333e+00   9.8787879e-01   8.8698255e+00
   1.1333333e+00   1.0121212e+00   8.8455831e+00
   1.1333333e+00   1.0363636e+00   8.8207530e+00
   1.1333333e+00   1.0606061e+00   8.7953352e+00
   1.1333333e+00   1.0848485e+00   8.7693297e+00
   1.1333333e+00   1.1090909e+00   8.7427365e+00
   1.1333333e+00   1.1333333e+00   8.7155556e+00
   1.1333333e+00   1.1575758e+00   8.6877870e+00
   1.1333333e+00   1.1818182e+00   8.6594307e+00
   1.1333333e+00   1.2060606e+00   8.6304867e+00
   1.1333333e+00   1.2303030e+00   8.6009550e+00
   1.1333333e+00   1.2545455e+00   8.5708356e+00
   1.1333333e+00   1.2787879e+00   8.5401286e+00
   1.1333333e+00   1.3030303e+00   8.5088338e+00
   1.1333333e+00   1.3272727e+00   8.4769513e+00
   1.1333333e+00   1.3515152e+00   8.4444812e+00
   1.1333333e+00   1.3757576e+00   8.4114233e+00
   1.1333333e+00   1.4000000e+00   8.3777778e+00
   1.1333333e+00   1.4242424e+00   8.3435445e+00
   1.1333333e+00   1.4484848e+00   8.3087236e+00
   1.1333333e+00   1.4727273e+00   8.2733150e+00
   1.1333333e+00   1.4969697e+00   8.2373186e+00
   1.1333333e+00   1.5212121e+00   8.2007346e+00
   1.1333333e+00   1.5454545e+00   8.1635629e+00
   1.1333333e+00   1.5696970e+00   8.1258035e+00
   1.1333333e+00   1.5939394e+00   8.0874564e+00
   1.1333333e+00   1.6181818e+00   8.0485216e+00
   1.1333333e+00   1.6424242e+00   8.0089991e+00
   1.1333333e+00   1.6666667e+00   7.9688889e+00
   1.1333333e+00   1.6909091e+00   7.9281910e+00
   1.1333333e+00   1.7151515e+00   7.8869054e+00
   1.1333333e+00   1.7393939e+00   7.8450321e+00
   1.1333333e+00   1.7636364e+00   7.8025712e+00
   1.1333333e+00   1.7878788e+00   7.7595225e+00
   1.1333333e+00   1.8121212e+00   7.7158861e+00
   1.1333333e+00   1.8363636e+00   7.6716621e+00
   1.1333333e+00   1.8606061e+00   7.6268503e+00
   1.1333333e+00   1.8848485e+00   7.5814509e+00
   1.1333333e+00   1.9090909e+00   7.5354637e+00
   1.1333333e+00   1.9333333e+00   7.4888889e+00
   1.1333333e+00   1.9575758e+00   7.4417264e+00
   1.1333333e+00   1.9818182e+00   7.3939761e+00
   1.1333333e+00   2.0060606e+00   7.3456382e+00
   1.1333333e+00   2.0303030e+00   7.2967126e+00
   1.1333333e+00   2.0545455e+00   7.2471993e+00
   1.1333333e+00   2.0787879e+00   7.1970983e+00
   1.1333333e+00   2.1030303e+00   7.1464096e+00
   1.1333333e+00   2.1272727e+00   7.0951331e+00
   1.1333333e+00   2.1515152e+00   7.0432691e+00
   1.1333333e+00   2.1757576e+00   6.9908173e+00
   1.1333333e+00   2.2000000e+00   6.9377778e+00
   1.1575758e+00  -2.0000000e-01   9.3100092e+00
   1.1575758e+00  -1.7575758e-01   9.3145638e+00
   1.1575758e+00  -1.5151515e-01   9.3185308e+00
   1.1575758e+00  -1.2727273e-01   9.3219100e+00
   1.1575758e+00  -1.0303030e-01   9.3247016e+00
   1.1575758e+00  -7.8787879e-02   9.3269054e+00
   1.1575758e+00  -5.4545455e-02   9.3285216e+00
   1.1575758e+00  -3.0303030e-02   9.3295500e+00
   1.1575758e+00  -6.0606061e-03   9.3299908e+00
   1.1575758e+00   1.8181818e-02   9.3298439e+00
   1.1575758e+00   4.2424242e-02   9.3291093e+00
   1.1575758e+00   6.6666667e-02   9.3277870e+00
   1.1575758e+00   9.0909091e-02   9.3258770e+00
   1.1575758e+00   1.1515152e-01   9.3233792e+00
   1.1575758e+00   1.3939394e-01   9.3202938e+00
   1.1575758e+00   1.6363636e-01   9.3166208e+00
   1.1575758e+00   1.8787879e-01   9.3123600e+00
   1.1575758e+00   2.1212121e-01   9.3075115e+00
   1.1575758e+00   2.3636364e-01   9.3020753e+00
   1.1575758e+00   2.6060606e-01   9.2960514e+00
   1.1575758e+00   2.8484848e-01   9.2894399e+00
   1.1575758e+00   3.0909091e-01   9.2822406e+00
   1.1575758e+00   3.3333333e-01   9.2744536e+00
   1.1575758e+00   3.5757576e-01   9.2660790e+00
   1.1575758e+00   3.8181818e-01   9.2571166e+00
   1.1575758e+00   4.0606061e-01   9.2475666e+00
   1.1575758e+00   4.3030303e-01   9.2374288e+00
   1.1575758e+00   4.5454545e-01   9.2267034e+00
   1.1575758e+00   4.7878788e-01   9.2153903e+00
   1.1575758e+00   5.0303030e-01   9.2034894e+00
   1.1575758e+00   5.2727273e-01   9.1910009e+00
   1.1575758e+00   5.5151515e-01   9.1779247e+00
   1.1575758e+00   5.7575758e-01   9.1642608e+00
   1.1575758e+00   6.0000000e-01   9.1500092e+00
   1.1575758e+00   6.2424242e-01   9.1351699e+00
   1.1575758e+00   6.4848485e-01   9.1197429e+00
   1.1575758e+00   6.7272727e-01   9.1037282e+00
   1.1575758e+00   6.9696970e-01   9.0871258e+00
   1.1575758e+00   7.2121212e-01   9.0699357e+00
   1.1575758e+00   7.4545455e-01   9.0521579e+00
   1.1575758e+00   7.6969697e-01   9.0337925e+00
   1.1575758e+00   7.9393939e-01   9.0148393e+00
   1.1575758e+00   8.1818182e-01   8.9952984e+00
   1.1575758e+00   8.4242424e-01   8.9751699e+00
   1.1575758e+00   8.6666667e-01   8.9544536e+00
   1.1575758e+00   8.9090909e-01   8.9331497e+00
   1.1575758e+00   9.1515152e-01   8.9112580e+00
   1.1575758e+00   9.3939394e-01   8.8887787e+00
   1.1575758e+00   9.6363636e-01   8.8657117e+00
   1.1575758e+00   9.8787879e-01   8.8420569e+00
   1.1575758e+00   1.0121212e+00   8.8178145e+00
   1.1575758e+00   1.0363636e+00   8.7929844e+00
   1.1575758e+00   1.0606061e+00   8.7675666e+00
   1.1575758e+00   1.0848485e+00   8.7415611e+00
   1.1575758e+00   1.1090909e+00   8.7149679e+00
   1.1575758e+00   1.1333333e+00   8.6877870e+00
   1.1575758e+00   1.1575758e+00   8.6600184e+00
   1.1575758e+00   1.1818182e+00   8.6316621e+00
   1.1575758e+00   1.2060606e+00   8.6027181e+00
   1.1575758e+00   1.2303030e+00   8.5731864e+00
   1.1575758e+00   1.2545455e+00   8.5430670e+00
   1.1575758e+00   1.2787879e+00   8.5123600e+00
   1.1575758e+00   1.3030303e+00   8.4810652e+00
   1.1575758e+00   1.3272727e+00   8.4491827e+00
   1.1575758e+00   1.3515152e+00   8.4167126e+00
   1.1575758e+00   1.3757576e+00   8.3836547e+00
   1.1575758e+00   1.4000000e+00   8.3500092e+00
   1.1575758e+00   1.4242424e+00   8.3157759e+00
   1.1575758e+00   1.4484848e+00   8.2809550e+00
   1.1575758e+00   1.4727273e+00   8.2455464e+00
   1.1575758e+00   1.4969697e+00   8.2095500e+00
   1.1575758e+00   1.5212121e+00   8.1729660e+00
   1.1575758e+00   1.5454545e+00   8.1357943e+00
   1.1575758e+00   1.5696970e+00   8.0980349e+00
   1.1575758e+00   1.5939394e+00   8.0596878e+00
   1.1575758e+00   1.6181818e+00   8.0207530e+00
   1.1575758e+00   1.6424242e+00   7.9812305e+00
   1.1575758e+00   1.6666667e+00   7.9411203e+00
   1.1575758e+00   1.6909091e+00   7.9004224e+00
   1.1575758e+00   1.7151515e+00   7.8591368e+00
   1.1575758e+00   1.7393939e+00   7.8172635e+00
   1.1575758e+00   1.7636364e+00   7.7748026e+00
   1.1575758e+00   1.7878788e+00   7.7317539e+00
   1.1575758e+00   1.8121212e+00   7.6881175e+00
   1.1575758e+00   1.8363636e+00   7.6438935e+00
   1.1575758e+00   1.8606061e+00   7.5990817e+00
   1.1575758e+00   1.8848485e+00   7.5536823e+00
   1.1575758e+00   1.9090909e+00   7.5076951e+00
   1.1575758e+00   1.9333333e+00   7.4611203e+00
   1.1575758e+00   1.9575758e+00   7.4139578e+00
   1.1575758e+00   1.9818182e+00   7.3662075e+00
   1.1575758e+00   2.0060606e+00   7.3178696e+00
   1.1575758e+00   2.0303030e+00   7.2689440e+00
   1.1575758e+00   2.0545455e+00   7.2194307e+00
   1.1575758e+00   2.0787879e+00   7.1693297e+00
   1.1575758e+00   2.1030303e+00   7.1186410e+00
   1.1575758e+00   2.1272727e+00   7.0673646e+00
   1.1575758e+00   2.1515152e+00   7.0155005e+00
   1.1575758e+00   2.1757576e+00   6.9630487e+00
   1.1575758e+00   2.2000000e+00   6.9100092e+00
   1.1818182e+00  -2.0000000e-01   9.2816529e+00
   1.1818182e+00  -1.7575758e-01   9.2862075e+00
   1.1818182e+00  -1.5151515e-01   9.2901745e+00
   1.1818182e+00  -1.2727273e-01   9.2935537e+00
   1.1818182e+00  -1.0303030e-01   9.2963453e+00
   1.1818182e+00  -7.8787879e-02   9.2985491e+00
   1.1818182e+00  -5.4545455e-02   9.3001653e+00
   1.1818182e+00  -3.0303030e-02   9.3011938e+00
   1.1818182e+00  -6.0606061e-03   9.3016345e+00
   1.1818182e+00   1.8181818e-02   9.3014876e+00
   1.1818182e+00   4.2424242e-02   9.3007530e+00
   1.1818182e+00   6.6666667e-02   9.2994307e+00
   1.1818182e+00   9.0909091e-02   9.2975207e+00
   1.1818182e+00   1.1515152e-01   9.2950230e+00
   1.1818182e+00   1.3939394e-01   9.2919376e+00
   1.1818182e+00   1.6363636e-01   9.2882645e+00
   1.1818182e+00   1.8787879e-01   9.2840037e+00
   1.1818182e+00   2.1212121e-01   9.2791552e+00
   1.1818182e+00   2.3636364e-01   9.2737190e+00
   1.1818182e+00   2.6060606e-01   9.2676951e+00
   1.1818182e+00   2.8484848e-01   9.2610836e+00
   1.1818182e+00   3.0909091e-01   9.2538843e+00
   1.1818182e+00   3.3333333e-01   9.2460973e+00
   1.1818182e+00   3.5757576e-01   9.2377227e+00
   1.1818182e+00   3.8181818e-01   9.2287603e+00
   1.1818182e+00   4.0606061e-01   9.2192103e+00
   1.1818182e+00   4.3030303e-01   9.2090725e+00
   1.1818182e+00   4.5454545e-01   9.1983471e+00
   1.1818182e+00   4.7878788e-01   9.1870340e+00
   1.1818182e+00   5.0303030e-01   9.1751331e+00
   1.1818182e+00   5.2727273e-01   9.1626446e+00
   1.1818182e+00   5.5151515e-01   9.1495684e+00
   1.1818182e+00   5.7575758e-01   9.1359045e+00
   1.1818182e+00   6.0000000e-01   9.1216529e+00
   1.1818182e+00   6.2424242e-01   9.1068136e+00
   1.1818182e+00   6.4848485e-01   9.0913866e+00
   1.1818182e+00   6.7272727e-01   9.0753719e+00
   1.1818182e+00   6.9696970e-01   9.0587695e+00
   1.1818182e+00   7.2121212e-01   9.0415794e+00
   1.1818182e+00   7.4545455e-01   9.0238017e+00
   1.1818182e+00   7.6969697e-01   9.0054362e+00
   1.1818182e+00   7.9393939e-01   8.9864830e+00
   1.1818182e+00   8.1818182e-01   8.9669421e+00
   1.1818182e+00   8.4242424e-01   8.9468136e+00
   1.1818182e+00   8.6666667e-01   8.9260973e+00
   1.1818182e+00   8.9090909e-01   8.9047934e+00
   1.1818182e+00   9.1515152e-01   8.8829017e+00
   1.1818182e+00   9.3939394e-01   8.8604224e+00
   1.1818182e+00   9.6363636e-01   8.8373554e+00
   1.1818182e+00   9.8787879e-01   8.8137006e+00
   1.1818182e+00   1.0121212e+00   8.7894582e+00
   1.1818182e+00   1.0363636e+00   8.7646281e+00
   1.1818182e+00   1.0606061e+00   8.7392103e+00
   1.1818182e+00   1.0848485e+00   8.7132048e+00
   1.1818182e+00   1.1090909e+00   8.6866116e+00
   1.1818182e+00   1.1333333e+00   8.6594307e+00
   1.1818182e+00   1.1575758e+00   8.6316621e+00
   1.1818182e+00   1.1818182e+00   8.6033058e+00
   1.1818182e+00   1.2060606e+00   8.5743618e+00
   1.1818182e+00   1.2303030e+00   8.5448301e+00
   1.1818182e+00   1.2545455e+00   8.5147107e+00
   1.1818182e+00   1.2787879e+00   8.4840037e+00
   1.1818182e+00   1.3030303e+00   8.4527089e+00
   1.1818182e+00   1.3272727e+00   8.4208264e+00
   1.1818182e+00   1.3515152e+00   8.3883563e+00
   1.1818182e+00   1.3757576e+00   8.3552984e+00
   1.1818182e+00   1.4000000e+00   8.3216529e+00
   1.1818182e+00   1.4242424e+00   8.2874197e+00
   1.1818182e+00   1.4484848e+00   8.2525987e+00
   1.1818182e+00   1.4727273e+00   8.2171901e+00
   1.1818182e+00   1.4969697e+00   8.1811938e+00
   1.1818182e+00   1.5212121e+00   8.1446097e+00
   1.1818182e+00   1.5454545e+00   8.1074380e+00
   1.1818182e+00   1.5696970e+00   8.0696786e+00
   1.1818182e+00   1.5939394e+00   8.0313315e+00
   1.1818182e+00   1.6181818e+00   7.9923967e+00
   1.1818182e+00   1.6424242e+00   7.9528742e+00
   1.1818182e+00   1.6666667e+00   7.9127640e+00
   1.1818182e+00   1.6909091e+00   7.8720661e+00
   1.1818182e+00   1.7151515e+00   7.8307805e+00
   1.1818182e+00   1.7393939e+00   7.7889073e+00
   1.1818182e+00   1.7636364e+00   7.7464463e+00
   1.1818182e+00   1.7878788e+00   7.7033976e+00
   1.1818182e+00   1.8121212e+00   7.6597612e+00
   1.1818182e+00   1.8363636e+00   7.6155372e+00
   1.1818182e+00   1.8606061e+00   7.5707254e+00
   1.1818182e+00   1.8848485e+00   7.5253260e+00
   1.1818182e+00   1.9090909e+00   7.4793388e+00
   1.1818182e+00   1.9333333e+00   7.4327640e+00
   1.1818182e+00   1.9575758e+00   7.3856015e+00
   1.1818182e+00   1.9818182e+00   7.3378512e+00
   1.1818182e+00   2.0060606e+00   7.2895133e+00
   1.1818182e+00   2.0303030e+00   7.2405877e+00
   1.1818182e+00   2.0545455e+00   7.1910744e+00
   1.1818182e+00   2.0787879e+00   7.1409734e+00
   1.1818182e+00   2.1030303e+00   7.0902847e+00
   1.1818182e+00   2.1272727e+00   7.0390083e+00
   1.1818182e+00   2.1515152e+00   6.9871442e+00
   1.1818182e+00   2.1757576e+00   6.9346924e+00
   1.1818182e+00   2.2000000e+00   6.8816529e+00
   1.2060606e+00  -2.0000000e-01   9.2527089e+00
   1.2060606e+00  -1.7575758e-01   9.2572635e+00
   1.2060606e+00  -1.5151515e-01   9.2612305e+00
   1.2060606e+00  -1.2727273e-01   9.2646097e+00
   1.2060606e+00  -1.0303030e-01   9.2674013e+00
   1.2060606e+00  -7.8787879e-02   9.2696051e+00
   1.2060606e+00  -5.4545455e-02   9.2712213e+00
   1.2060606e+00  -3.0303030e-02   9.2722498e+00
   1.2060606e+00  -6.0606061e-03   9.2726905e+00
   1.2060606e+00   1.8181818e-02   9.2725436e+00
   1.2060606e+00   4.2424242e-02   9.2718090e+00
   1.2060606e+00   6.6666667e-02   9.2704867e+00
   1.2060606e+00   9.0909091e-02   9.2685767e+00
   1.2060606e+00   1.1515152e-01   9.2660790e+00
   1.2060606e+00   1.3939394e-01   9.2629936e+00
   1.2060606e+00   1.6363636e-01   9.2593205e+00
   1.2060606e+00   1.8787879e-01   9.2550597e+00
   1.2060606e+00   2.1212121e-01   9.2502112e+00
   1.2060606e+00   2.3636364e-01   9.2447750e+00
   1.2060606e+00   2.6060606e-01   9.2387511e+00
   1.2060606e+00   2.8484848e-01   9.2321396e+00
   1.2060606e+00   3.0909091e-01   9.2249403e+00
   1.2060606e+00   3.3333333e-01   9.2171534e+00
   1.2060606e+00   3.5757576e-01   9.2087787e+00
   1.2060606e+00   3.8181818e-01   9.1998163e+00
   1.2060606e+00   4.0606061e-01   9.1902663e+00
   1.2060606e+00   4.3030303e-01   9.1801286e+00
   1.2060606e+00   4.5454545e-01   9.1694031e+00
   1.2060606e+00   4.7878788e-01   9.1580900e+00
   1.2060606e+00   5.0303030e-01   9.1461892e+00
   1.2060606e+00   5.2727273e-01   9.1337006e+00
   1.2060606e+00   5.5151515e-01   9.1206244e+00
   1.2060606e+00   5.7575758e-01   9.1069605e+00
   1.2060606e+00   6.0000000e-01   9.0927089e+00
   1.2060606e+00   6.2424242e-01   9.0778696e+00
   1.2060606e+00   6.4848485e-01   9.0624426e+00
   1.2060606e+00   6.7272727e-01   9.0464279e+00
   1.2060606e+00   6.9696970e-01   9.0298255e+00
   1.2060606e+00   7.2121212e-01   9.0126354e+00
   1.2060606e+00   7.4545455e-01   8.9948577e+00
   1.2060606e+00   7.6969697e-01   8.9764922e+00
   1.2060606e+00   7.9393939e-01   8.9575390e+00
   1.2060606e+00   8.1818182e-01   8.9379982e+00
   1.2060606e+00   8.4242424e-01   8.9178696e+00
   1.2060606e+00   8.6666667e-01   8.8971534e+00
   1.2060606e+00   8.9090909e-01   8.8758494e+00
   1.2060606e+00   9.1515152e-01   8.8539578e+00
   1.2060606e+00   9.3939394e-01   8.8314784e+00
   1.2060606e+00   9.6363636e-01   8.8084114e+00
   1.2060606e+00   9.8787879e-01   8.7847567e+00
   1.2060606e+00   1.0121212e+00   8.7605142e+00
   1.2060606e+00   1.0363636e+00   8.7356841e+00
   1.2060606e+00   1.0606061e+00   8.7102663e+00
   1.2060606e+00   1.0848485e+00   8.6842608e+00
   1.2060606e+00   1.1090909e+00   8.6576676e+00
   1.2060606e+00   1.1333333e+00   8.6304867e+00
   1.2060606e+00   1.1575758e+00   8.6027181e+00
   1.2060606e+00   1.1818182e+00   8.5743618e+00
   1.2060606e+00   1.2060606e+00   8.5454178e+00
   1.2060606e+00   1.2303030e+00   8.5158861e+00
   1.2060606e+00   1.2545455e+00   8.4857668e+00
   1.2060606e+00   1.2787879e+00   8.4550597e+00
   1.2060606e+00   1.3030303e+00   8.4237649e+00
   1.2060606e+00   1.3272727e+00   8.3918825e+00
   1.2060606e+00   1.3515152e+00   8.3594123e+00
   1.2060606e+00   1.3757576e+00   8.3263545e+00
   1.2060606e+00   1.4000000e+00   8.2927089e+00
   1.2060606e+00   1.4242424e+00   8.2584757e+00
   1.2060606e+00   1.4484848e+00   8.2236547e+00
   1.2060606e+00   1.4727273e+00   8.1882461e+00
   1.2060606e+00   1.4969697e+00   8.1522498e+00
   1.2060606e+00   1.5212121e+00   8.1156657e+00
   1.2060606e+00   1.5454545e+00   8.0784940e+00
   1.2060606e+00   1.5696970e+00   8.0407346e+00
   1.2060606e+00   1.5939394e+00   8.0023875e+00
   1.2060606e+00   1.6181818e+00   7.9634527e+00
   1.2060606e+00   1.6424242e+00   7.9239302e+00
   1.2060606e+00   1.6666667e+00   7.8838200e+00
   1.2060606e+00   1.6909091e+00   7.8431221e+00
   1.2060606e+00   1.7151515e+00   7.8018365e+00
   1.2060606e+00   1.7393939e+00   7.7599633e+00
   1.2060606e+00   1.7636364e+00   7.7175023e+00
   1.2060606e+00   1.7878788e+00   7.6744536e+00
   1.2060606e+00   1.8121212e+00   7.6308173e+00
   1.2060606e+00   1.8363636e+00   7.5865932e+00
   1.2060606e+00   1.8606061e+00   7.5417815e+00
   1.2060606e+00   1.8848485e+00   7.4963820e+00
   1.2060606e+00   1.9090909e+00   7.4503949e+00
   1.2060606e+00   1.9333333e+00   7.4038200e+00
   1.2060606e+00   1.9575758e+00   7.3566575e+00
   1.2060606e+00   1.9818182e+00   7.3089073e+00
   1.2060606e+00   2.0060606e+00   7.2605693e+00
   1.2060606e+00   2.0303030e+00   7.2116437e+00
   1.2060606e+00   2.0545455e+00   7.1621304e+00
   1.2060606e+00   2.0787879e+00   7.1120294e+00
   1.2060606e+00   2.1030303e+00   7.0613407e+00
   1.2060606e+00   2.1272727e+00   7.0100643e+00
   1.2060606e+00   2.1515152e+00   6.9582002e+00
   1.2060606e+00   2.1757576e+00   6.9057484e+00
   1.2060606e+00   2.2000000e+00   6.8527089e+00
   1.2303030e+00  -2.0000000e-01   9.2231772e+00
   1.2303030e+00  -1.7575758e-01   9.2277319e+00
   1.2303030e+00  -1.5151515e-01   9.2316988e+00
   1.2303030e+00  -1.2727273e-01   9.2350781e+00
   1.2303030e+00  -1.0303030e-01   9.2378696e+00
   1.2303030e+00  -7.8787879e-02   9.2400735e+00
   1.2303030e+00  -5.4545455e-02   9.2416896e+00
   1.2303030e+00  -3.0303030e-02   9.2427181e+00
   1.2303030e+00  -6.0606061e-03   9.2431589e+00
   1.2303030e+00   1.8181818e-02   9.2430119e+00
   1.2303030e+00   4.2424242e-02   9.2422773e+00
   1.2303030e+00   6.6666667e-02   9.2409550e+00
   1.2303030e+00   9.0909091e-02   9.2390450e+00
   1.2303030e+00   1.1515152e-01   9.2365473e+00
   1.2303030e+00   1.3939394e-01   9.2334619e+00
   1.2303030e+00   1.6363636e-01   9.2297888e+00
   1.2303030e+00   1.8787879e-01   9.2255280e+00
   1.2303030e+00   2.1212121e-01   9.2206795e+00
   1.2303030e+00   2.3636364e-01   9.2152433e+00
   1.2303030e+00   2.6060606e-01   9.2092195e+00
   1.2303030e+00   2.8484848e-01   9.2026079e+00
   1.2303030e+00   3.0909091e-01   9.1954086e+00
   1.2303030e+00   3.3333333e-01   9.1876217e+00
   1.2303030e+00   3.5757576e-01   9.1792470e+00
   1.2303030e+00   3.8181818e-01   9.1702847e+00
   1.2303030e+00   4.0606061e-01   9.1607346e+00
   1.2303030e+00   4.3030303e-01   9.1505969e+00
   1.2303030e+00   4.5454545e-01   9.1398714e+00
   1.2303030e+00   4.7878788e-01   9.1285583e+00
   1.2303030e+00   5.0303030e-01   9.1166575e+00
   1.2303030e+00   5.2727273e-01   9.1041690e+00
   1.2303030e+00   5.5151515e-01   9.0910927e+00
   1.2303030e+00   5.7575758e-01   9.0774288e+00
   1.2303030e+00   6.0000000e-01   9.0631772e+00
   1.2303030e+00   6.2424242e-01   9.0483379e+00
   1.2303030e+00   6.4848485e-01   9.0329109e+00
   1.2303030e+00   6.7272727e-01   9.0168962e+00
   1.2303030e+00   6.9696970e-01   9.0002938e+00
   1.2303030e+00   7.2121212e-01   8.9831038e+00
   1.2303030e+00   7.4545455e-01   8.9653260e+00
   1.2303030e+00   7.6969697e-01   8.9469605e+00
   1.2303030e+00   7.9393939e-01   8.9280073e+00
   1.2303030e+00   8.1818182e-01   8.9084665e+00
   1.2303030e+00   8.4242424e-01   8.8883379e+00
   1.2303030e+00   8.6666667e-01   8.8676217e+00
   1.2303030e+00   8.9090909e-01   8.8463177e+00
   1.2303030e+00   9.1515152e-01   8.8244261e+00
   1.2303030e+00   9.3939394e-01   8.8019467e+00
   1.2303030e+00   9.6363636e-01   8.7788797e+00
   1.2303030e+00   9.8787879e-01   8.7552250e+00
   1.2303030e+00   1.0121212e+00   8.7309826e+00
   1.2303030e+00   1.0363636e+00   8.7061524e+00
   1.2303030e+00   1.0606061e+00   8.6807346e+00
   1.2303030e+00   1.0848485e+00   8.6547291e+00
   1.2303030e+00   1.1090909e+00   8.6281359e+00
   1.2303030e+00   1.1333333e+00   8.6009550e+00
   1.2303030e+00   1.1575758e+00   8.5731864e+00
   1.2303030e+00   1.1818182e+00   8.5448301e+00
   1.2303030e+00   1.2060606e+00   8.5158861e+00
   1.2303030e+00   1.2303030e+00   8.4863545e+00
   1.2303030e+00   1.2545455e+00   8.4562351e+00
   1.2303030e+00   1.2787879e+00   8.4255280e+00
   1.2303030e+00   1.3030303e+00   8.3942332e+00
   1.2303030e+00   1.3272727e+00   8.3623508e+00
   1.2303030e+00   1.3515152e+00   8.3298806e+00
   1.2303030e+00   1.3757576e+00   8.2968228e+00
   1.2303030e+00   1.4000000e+00   8.2631772e+00
   1.2303030e+00   1.4242424e+00   8.2289440e+00
   1.2303030e+00   1.4484848e+00   8.1941230e+00
   1.2303030e+00   1.4727273e+00   8.1587144e+00
   1.2303030e+00   1.4969697e+00   8.1227181e+00
   1.2303030e+00   1.5212121e+00   8.0861341e+00
   1.2303030e+00   1.5454545e+00   8.0489624e+00
   1.2303030e+00   1.5696970e+00   8.0112029e+00
   1.2303030e+00   1.5939394e+00   7.9728558e+00
   1.2303030e+00   1.6181818e+00   7.9339210e+00
   1.2303030e+00   1.6424242e+00   7.8943985e+00
   1.2303030e+00   1.6666667e+00   7.8542883e+00
   1.2303030e+00   1.6909091e+00   7.8135904e+00
   1.2303030e+00   1.7151515e+00   7.7723049e+00
   1.2303030e+00   1.7393939e+00   7.7304316e+00
   1.2303030e+00   1.7636364e+00   7.6879706e+00
   1.2303030e+00   1.7878788e+00   7.6449219e+00
   1.2303030e+00   1.8121212e+00   7.6012856e+00
   1.2303030e+00   1.8363636e+00   7.5570615e+00
   1.2303030e+00   1.8606061e+00   7.5122498e+00
   1.2303030e+00   1.8848485e+00   7.4668503e+00
   1.2303030e+00   1.9090909e+00   7.4208632e+00
   1.2303030e+00   1.9333333e+00   7.3742883e+00
   1.2303030e+00   1.9575758e+00   7.3271258e+00
   1.2303030e+00   1.9818182e+00   7.2793756e+00
   1.2303030e+00   2.0060606e+00   7.2310376e+00
   1.2303030e+00   2.0303030e+00   7.1821120e+00
   1.2303030e+00   2.0545455e+00   7.1325987e+00
   1.2303030e+00   2.0787879e+00   7.0824977e+00
   1.2303030e+00   2.1030303e+00   7.0318090e+00
   1.2303030e+00   2.1272727e+00   6.9805326e+00
   1.2303030e+00   2.1515152e+00   6.9286685e+00
   1.2303030e+00   2.1757576e+00   6.8762167e+00
   1.2303030e+00   2.2000000e+00   6.8231772e+00
   1.2545455e+00  -2.0000000e-01   9.1930579e+00
   1.2545455e+00  -1.7575758e-01   9.1976125e+00
   1.2545455e+00  -1.5151515e-01   9.2015794e+00
   1.2545455e+00  -1.2727273e-01   9.2049587e+00
   1.2545455e+00  -1.0303030e-01   9.2077502e+00
   1.2545455e+00  -7.8787879e-02   9.2099541e+00
   1.2545455e+00  -5.4545455e-02   9.2115702e+00
   1.2545455e+00  -3.0303030e-02   9.2125987e+00
   1.2545455e+00  -6.0606061e-03   9.2130395e+00
   1.2545455e+00   1.8181818e-02   9.2128926e+00
   1.2545455e+00   4.2424242e-02   9.2121579e+00
   1.2545455e+00   6.6666667e-02   9.2108356e+00
   1.2545455e+00   9.0909091e-02   9.2089256e+00
   1.2545455e+00   1.1515152e-01   9.2064279e+00
   1.2545455e+00   1.3939394e-01   9.2033425e+00
   1.2545455e+00   1.6363636e-01   9.1996694e+00
   1.2545455e+00   1.8787879e-01   9.1954086e+00
   1.2545455e+00   2.1212121e-01   9.1905601e+00
   1.2545455e+00   2.3636364e-01   9.1851240e+00
   1.2545455e+00   2.6060606e-01   9.1791001e+00
   1.2545455e+00   2.8484848e-01   9.1724885e+00
   1.2545455e+00   3.0909091e-01   9.1652893e+00
   1.2545455e+00   3.3333333e-01   9.1575023e+00
   1.2545455e+00   3.5757576e-01   9.1491276e+00
   1.2545455e+00   3.8181818e-01   9.1401653e+00
   1.2545455e+00   4.0606061e-01   9.1306152e+00
   1.2545455e+00   4.3030303e-01   9.1204775e+00
   1.2545455e+00   4.5454545e-01   9.1097521e+00
   1.2545455e+00   4.7878788e-01   9.0984389e+00
   1.2545455e+00   5.0303030e-01   9.0865381e+00
   1.2545455e+00   5.2727273e-01   9.0740496e+00
   1.2545455e+00   5.5151515e-01   9.0609734e+00
   1.2545455e+00   5.7575758e-01   9.0473095e+00
   1.2545455e+00   6.0000000e-01   9.0330579e+00
   1.2545455e+00   6.2424242e-01   9.0182185e+00
   1.2545455e+00   6.4848485e-01   9.0027916e+00
   1.2545455e+00   6.7272727e-01   8.9867769e+00
   1.2545455e+00   6.9696970e-01   8.9701745e+00
   1.2545455e+00   7.2121212e-01   8.9529844e+00
   1.2545455e+00   7.4545455e-01   8.9352066e+00
   1.2545455e+00   7.6969697e-01   8.9168411e+00
   1.2545455e+00   7.9393939e-01   8.8978880e+00
   1.2545455e+00   8.1818182e-01   8.8783471e+00
   1.2545455e+00   8.4242424e-01   8.8582185e+00
   1.2545455e+00   8.6666667e-01   8.8375023e+00
   1.2545455e+00   8.9090909e-01   8.8161983e+00
   1.2545455e+00   9.1515152e-01   8.7943067e+00
   1.2545455e+00   9.3939394e-01   8.7718274e+00
   1.2545455e+00   9.6363636e-01   8.7487603e+00
   1.2545455e+00   9.8787879e-01   8.7251056e+00
   1.2545455e+00   1.0121212e+00   8.7008632e+00
   1.2545455e+00   1.0363636e+00   8.6760331e+00
   1.2545455e+00   1.0606061e+00   8.6506152e+00
   1.2545455e+00   1.0848485e+00   8.6246097e+00
   1.2545455e+00   1.1090909e+00   8.5980165e+00
   1.2545455e+00   1.1333333e+00   8.5708356e+00
   1.2545455e+00   1.1575758e+00   8.5430670e+00
   1.2545455e+00   1.1818182e+00   8.5147107e+00
   1.2545455e+00   1.2060606e+00   8.4857668e+00
   1.2545455e+00   1.2303030e+00   8.4562351e+00
   1.2545455e+00   1.2545455e+00   8.4261157e+00
   1.2545455e+00   1.2787879e+00   8.3954086e+00
   1.2545455e+00   1.3030303e+00   8.3641139e+00
   1.2545455e+00   1.3272727e+00   8.3322314e+00
   1.2545455e+00   1.3515152e+00   8.2997612e+00
   1.2545455e+00   1.3757576e+00   8.2667034e+00
   1.2545455e+00   1.4000000e+00   8.2330579e+00
   1.2545455e+00   1.4242424e+00   8.1988246e+00
   1.2545455e+00   1.4484848e+00   8.1640037e+00
   1.2545455e+00   1.4727273e+00   8.1285950e+00
   1.2545455e+00   1.4969697e+00   8.0925987e+00
   1.2545455e+00   1.5212121e+00   8.0560147e+00
   1.2545455e+00   1.5454545e+00   8.0188430e+00
   1.2545455e+00   1.5696970e+00   7.9810836e+00
   1.2545455e+00   1.5939394e+00   7.9427365e+00
   1.2545455e+00   1.6181818e+00   7.9038017e+00
   1.2545455e+00   1.6424242e+00   7.8642792e+00
   1.2545455e+00   1.6666667e+00   7.8241690e+00
   1.2545455e+00   1.6909091e+00   7.7834711e+00
   1.2545455e+00   1.7151515e+00   7.7421855e+00
   1.2545455e+00   1.7393939e+00   7.7003122e+00
   1.2545455e+00   1.7636364e+00   7.6578512e+00
   1.2545455e+00   1.7878788e+00   7.6148026e+00
   1.2545455e+00   1.8121212e+00   7.5711662e+00
   1.2545455e+00   1.8363636e+00   7.5269421e+00
   1.2545455e+00   1.8606061e+00   7.4821304e+00
   1.2545455e+00   1.8848485e+00   7.4367309e+00
   1.2545455e+00   1.9090909e+00   7.3907438e+00
   1.2545455e+00   1.9333333e+00   7.3441690e+00
   1.2545455e+00   1.9575758e+00   7.2970064e+00
   1.2545455e+00   1.9818182e+00   7.2492562e+00
   1.2545455e+00   2.0060606e+00   7.2009183e+00
   1.2545455e+00   2.0303030e+00   7.1519927e+00
   1.2545455e+00   2.0545455e+00   7.1024793e+00
   1.2545455e+00   2.0787879e+00   7.0523783e+00
   1.2545455e+00   2.1030303e+00   7.0016896e+00
   1.2545455e+00   2.1272727e+00   6.9504132e+00
   1.2545455e+00   2.1515152e+00   6.8985491e+00
   1.2545455e+00   2.1757576e+00   6.8460973e+00
   1.2545455e+00   2.2000000e+00   6.7930579e+00
   1.2787879e+00  -2.0000000e-01   9.1623508e+00
   1.2787879e+00  -1.7575758e-01   9.1669054e+00
   1.2787879e+00  -1.5151515e-01   9.1708724e+00
   1.2787879e+00  -1.2727273e-01   9.1742516e+00
   1.2787879e+00  -1.0303030e-01   9.1770432e+00
   1.2787879e+00  -7.8787879e-02   9.1792470e+00
   1.2787879e+00  -5.4545455e-02   9.1808632e+00
   1.2787879e+00  -3.0303030e-02   9.1818916e+00
   1.2787879e+00  -6.0606061e-03   9.1823324e+00
   1.2787879e+00   1.8181818e-02   9.1821855e+00
   1.2787879e+00   4.2424242e-02   9.1814509e+00
   1.2787879e+00   6.6666667e-02   9.1801286e+00
   1.2787879e+00   9.0909091e-02   9.1782185e+00
   1.2787879e+00   1.1515152e-01   9.1757208e+00
   1.2787879e+00   1.3939394e-01   9.1726354e+00
   1.2787879e+00   1.6363636e-01   9.1689624e+00
   1.2787879e+00   1.8787879e-01   9.1647016e+00
   1.2787879e+00   2.1212121e-01   9.1598531e+00
   1.2787879e+00   2.3636364e-01   9.1544169e+00
   1.2787879e+00   2.6060606e-01   9.1483930e+00
   1.2787879e+00   2.8484848e-01   9.1417815e+00
   1.2787879e+00   3.0909091e-01   9.1345822e+00
   1.2787879e+00   3.3333333e-01   9.1267952e+00
   1.2787879e+00   3.5757576e-01   9.1184206e+00
   1.2787879e+00   3.8181818e-01   9.1094582e+00
   1.2787879e+00   4.0606061e-01   9.0999082e+00
   1.2787879e+00   4.3030303e-01   9.0897704e+00
   1.2787879e+00   4.5454545e-01   9.0790450e+00
   1.2787879e+00   4.7878788e-01   9.0677319e+00
   1.2787879e+00   5.0303030e-01   9.0558310e+00
   1.2787879e+00   5.2727273e-01   9.0433425e+00
   1.2787879e+00   5.5151515e-01   9.0302663e+00
   1.2787879e+00   5.7575758e-01   9.0166024e+00
   1.2787879e+00   6.0000000e-01   9.0023508e+00
   1.2787879e+00   6.2424242e-01   8.9875115e+00
   1.2787879e+00   6.4848485e-01   8.9720845e+00
   1.2787879e+00   6.7272727e-01   8.9560698e+00
   1.2787879e+00   6.9696970e-01   8.9394674e+00
   1.2787879e+00   7.2121212e-01   8.9222773e+00
   1.2787879e+00   7.4545455e-01   8.9044995e+00
   1.2787879e+00   7.6969697e-01   8.8861341e+00
   1.2787879e+00   7.9393939e-01   8.8671809e+00
   1.2787879e+00   8.1818182e-01   8.8476400e+00
   1.2787879e+00   8.4242424e-01   8.8275115e+00
   1.2787879e+00   8.6666667e-01   8.8067952e+00
   1.2787879e+00   8.9090909e-01   8.7854913e+00
   1.2787879e+00   9.1515152e-01   8.7635996e+00
   1.2787879e+00   9.3939394e-01   8.7411203e+00
   1.2787879e+00   9.6363636e-01   8.7180533e+00
   1.2787879e+00   9.8787879e-01   8.6943985e+00
   1.2787879e+00   1.0121212e+00   8.6701561e+00
   1.2787879e+00   1.0363636e+00   8.6453260e+00
   1.2787879e+00   1.0606061e+00   8.6199082e+00
   1.2787879e+00   1.0848485e+00   8.5939027e+00
   1.2787879e+00   1.1090909e+00   8.5673095e+00
   1.2787879e+00   1.1333333e+00   8.5401286e+00
   1.2787879e+00   1.1575758e+00   8.5123600e+00
   1.2787879e+00   1.1818182e+00   8.4840037e+00
   1.2787879e+00   1.2060606e+00   8.4550597e+00
   1.2787879e+00   1.2303030e+00   8.4255280e+00
   1.2787879e+00   1.2545455e+00   8.3954086e+00
   1.2787879e+00   1.2787879e+00   8.3647016e+00
   1.2787879e+00   1.3030303e+00   8.3334068e+00
   1.2787879e+00   1.3272727e+00   8.3015243e+00
   1.2787879e+00   1.3515152e+00   8.2690542e+00
   1.2787879e+00   1.3757576e+00   8.2359963e+00
   1.2787879e+00   1.4000000e+00   8.2023508e+00
   1.2787879e+00   1.4242424e+00   8.1681175e+00
   1.2787879e+00   1.4484848e+00   8.1332966e+00
   1.2787879e+00   1.4727273e+00   8.0978880e+00
   1.2787879e+00   1.4969697e+00   8.0618916e+00
   1.2787879e+00   1.5212121e+00   8.0253076e+00
   1.2787879e+00   1.5454545e+00   7.9881359e+00
   1.2787879e+00   1.5696970e+00   7.9503765e+00
   1.2787879e+00   1.5939394e+00   7.9120294e+00
   1.2787879e+00   1.6181818e+00   7.8730946e+00
   1.2787879e+00   1.6424242e+00   7.8335721e+00
   1.2787879e+00   1.6666667e+00   7.7934619e+00
   1.2787879e+00   1.6909091e+00   7.7527640e+00
   1.2787879e+00   1.7151515e+00   7.7114784e+00
   1.2787879e+00   1.7393939e+00   7.6696051e+00
   1.2787879e+00   1.7636364e+00   7.6271442e+00
   1.2787879e+00   1.7878788e+00   7.5840955e+00
   1.2787879e+00   1.8121212e+00   7.5404591e+00
   1.2787879e+00   1.8363636e+00   7.4962351e+00
   1.2787879e+00   1.8606061e+00   7.4514233e+00
   1.2787879e+00   1.8848485e+00   7.4060239e+00
   1.2787879e+00   1.9090909e+00   7.3600367e+00
   1.2787879e+00   1.9333333e+00   7.3134619e+00
   1.2787879e+00   1.9575758e+00   7.2662994e+00
   1.2787879e+00   1.9818182e+00   7.2185491e+00
   1.2787879e+00   2.0060606e+00   7.1702112e+00
   1.2787879e+00   2.0303030e+00   7.1212856e+00
   1.2787879e+00   2.0545455e+00   7.0717723e+00
   1.2787879e+00   2.0787879e+00   7.0216713e+00
   1.2787879e+00   2.1030303e+00   6.9709826e+00
   1.2787879e+00   2.1272727e+00   6.9197062e+00
   1.2787879e+00   2.1515152e+00   6.8678421e+00
   1.2787879e+00   2.1757576e+00   6.8153903e+00
   1.2787879e+00   2.2000000e+00   6.7623508e+00
   1.3030303e+00  -2.0000000e-01   9.1310560e+00
   1.3030303e+00  -1.7575758e-01   9.1356107e+00
   1.3030303e+00  -1.5151515e-01   9.1395776e+00
   1.3030303e+00  -1.2727273e-01   9.1429568e+00
   1.3030303e+00  -1.0303030e-01   9.1457484e+00
   1.3030303e+00  -7.8787879e-02   9.1479522e+00
   1.3030303e+00  -5.4545455e-02   9.1495684e+00
   1.3030303e+00  -3.0303030e-02   9.1505969e+00
   1.3030303e+00  -6.0606061e-03   9.1510376e+00
   1.3030303e+00   1.8181818e-02   9.1508907e+00
   1.3030303e+00   4.2424242e-02   9.1501561e+00
   1.3030303e+00   6.6666667e-02   9.1488338e+00
   1.3030303e+00   9.0909091e-02   9.1469238e+00
   1.3030303e+00   1.1515152e-01   9.1444261e+00
   1.3030303e+00   1.3939394e-01   9.1413407e+00
   1.3030303e+00   1.6363636e-01   9.1376676e+00
   1.3030303e+00   1.8787879e-01   9.1334068e+00
   1.3030303e+00   2.1212121e-01   9.1285583e+00
   1.3030303e+00   2.3636364e-01   9.1231221e+00
   1.3030303e+00   2.6060606e-01   9.1170983e+00
   1.3030303e+00   2.8484848e-01   9.1104867e+00
   1.3030303e+00   3.0909091e-01   9.1032874e+00
   1.3030303e+00   3.3333333e-01   9.0955005e+00
   1.3030303e+00   3.5757576e-01   9.0871258e+00
   1.3030303e+00   3.8181818e-01   9.0781635e+00
   1.3030303e+00   4.0606061e-01   9.0686134e+00
   1.3030303e+00   4.3030303e-01   9.0584757e+00
   1.3030303e+00   4.5454545e-01   9.0477502e+00
   1.3030303e+00   4.7878788e-01   9.0364371e+00
   1.3030303e+00   5.0303030e-01   9.0245363e+00
   1.3030303e+00   5.2727273e-01   9.0120478e+00
   1.3030303e+00   5.5151515e-01   8.9989715e+00
   1.3030303e+00   5.7575758e-01   8.9853076e+00
   1.3030303e+00   6.0000000e-01   8.9710560e+00
   1.3030303e+00   6.2424242e-01   8.9562167e+00
   1.3030303e+00   6.4848485e-01   8.9407897e+00
   1.3030303e+00   6.7272727e-01   8.9247750e+00
   1.3030303e+00   6.9696970e-01   8.9081726e+00
   1.3030303e+00   7.2121212e-01   8.8909826e+00
   1.3030303e+00   7.4545455e-01   8.8732048e+00
   1.3030303e+00   7.6969697e-01   8.8548393e+00
   1.3030303e+00   7.9393939e-01   8.8358861e+00
   1.3030303e+00   8.1818182e-01   8.8163453e+00
   1.3030303e+00   8.4242424e-01   8.7962167e+00
   1.3030303e+00   8.6666667e-01   8.7755005e+00
   1.3030303e+00   8.9090909e-01   8.7541965e+00
   1.3030303e+00   9.1515152e-01   8.7323049e+00
   1.3030303e+00   9.3939394e-01   8.7098255e+00
   1.3030303e+00   9.6363636e-01   8.6867585e+00
   1.3030303e+00   9.8787879e-01   8.6631038e+00
   1.3030303e+00   1.0121212e+00   8.6388613e+00
   1.3030303e+00   1.0363636e+00   8.6140312e+00
   1.3030303e+00   1.0606061e+00   8.5886134e+00
   1.3030303e+00   1.0848485e+00   8.5626079e+00
   1.3030303e+00   1.1090909e+00   8.5360147e+00
   1.3030303e+00   1.1333333e+00   8.5088338e+00
   1.3030303e+00   1.1575758e+00   8.4810652e+00
   1.3030303e+00   1.1818182e+00   8.4527089e+00
   1.3030303e+00   1.2060606e+00   8.4237649e+00
   1.3030303e+00   1.2303030e+00   8.3942332e+00
   1.3030303e+00   1.2545455e+00   8.3641139e+00
   1.3030303e+00   1.2787879e+00   8.3334068e+00
   1.3030303e+00   1.3030303e+00   8.3021120e+00
   1.3030303e+00   1.3272727e+00   8.2702296e+00
   1.3030303e+00   1.3515152e+00   8.2377594e+00
   1.3030303e+00   1.3757576e+00   8.2047016e+00
   1.3030303e+00   1.4000000e+00   8.1710560e+00
   1.3030303e+00   1.4242424e+00   8.1368228e+00
   1.3030303e+00   1.4484848e+00   8.1020018e+00
   1.3030303e+00   1.4727273e+00   8.0665932e+00
   1.3030303e+00   1.4969697e+00   8.0305969e+00
   1.3030303e+00   1.5212121e+00   7.9940129e+00
   1.3030303e+00   1.5454545e+00   7.9568411e+00
   1.3030303e+00   1.5696970e+00   7.9190817e+00
   1.3030303e+00   1.5939394e+00   7.8807346e+00
   1.3030303e+00   1.6181818e+00   7.8417998e+00
   1.3030303e+00   1.6424242e+00   7.8022773e+00
   1.3030303e+00   1.6666667e+00   7.7621671e+00
   1.3030303e+00   1.6909091e+00   7.7214692e+00
   1.3030303e+00   1.7151515e+00   7.6801837e+00
   1.3030303e+00   1.7393939e+00   7.6383104e+00
   1.3030303e+00   1.7636364e+00   7.5958494e+00
   1.3030303e+00   1.7878788e+00   7.5528007e+00
   1.3030303e+00   1.8121212e+00   7.5091644e+00
   1.3030303e+00   1.8363636e+00   7.4649403e+00
   1.3030303e+00   1.8606061e+00   7.4201286e+00
   1.3030303e+00   1.8848485e+00   7.3747291e+00
   1.3030303e+00   1.9090909e+00   7.3287420e+00
   1.3030303e+00   1.9333333e+00   7.2821671e+00
   1.3030303e+00   1.9575758e+00   7.2350046e+00
   1.3030303e+00   1.9818182e+00   7.1872544e+00
   1.3030303e+00   2.0060606e+00   7.1389164e+00
   1.3030303e+00   2.0303030e+00   7.0899908e+00
   1.3030303e+00   2.0545455e+00   7.0404775e+00
   1.3030303e+00   2.0787879e+00   6.9903765e+00
   1.3030303e+00   2.1030303e+00   6.9396878e+00
   1.3030303e+00   2.1272727e+00   6.8884114e+00
   1.3030303e+00   2.1515152e+00   6.8365473e+00
   1.3030303e+00   2.1757576e+00   6.7840955e+00
   1.3030303e+00   2.2000000e+00   6.7310560e+00
   1.3272727e+00  -2.0000000e-01   9.0991736e+00
   1.3272727e+00  -1.7575758e-01   9.1037282e+00
   1.3272727e+00  -1.5151515e-01   9.1076951e+00
   1.3272727e+00  -1.2727273e-01   9.1110744e+00
   1.3272727e+00  -1.0303030e-01   9.1138659e+00
   1.3272727e+00  -7.8787879e-02   9.1160698e+00
   1.3272727e+00  -5.4545455e-02   9.1176860e+00
   1.3272727e+00  -3.0303030e-02   9.1187144e+00
   1.3272727e+00  -6.0606061e-03   9.1191552e+00
   1.3272727e+00   1.8181818e-02   9.1190083e+00
   1.3272727e+00   4.2424242e-02   9.1182736e+00
   1.3272727e+00   6.6666667e-02   9.1169513e+00
   1.3272727e+00   9.0909091e-02   9.1150413e+00
   1.3272727e+00   1.1515152e-01   9.1125436e+00
   1.3272727e+00   1.3939394e-01   9.1094582e+00
   1.3272727e+00   1.6363636e-01   9.1057851e+00
   1.3272727e+00   1.8787879e-01   9.1015243e+00
   1.3272727e+00   2.1212121e-01   9.0966758e+00
   1.3272727e+00   2.3636364e-01   9.0912397e+00
   1.3272727e+00   2.6060606e-01   9.0852158e+00
   1.3272727e+00   2.8484848e-01   9.0786042e+00
   1.3272727e+00   3.0909091e-01   9.0714050e+00
   1.3272727e+00   3.3333333e-01   9.0636180e+00
   1.3272727e+00   3.5757576e-01   9.0552433e+00
   1.3272727e+00   3.8181818e-01   9.0462810e+00
   1.3272727e+00   4.0606061e-01   9.0367309e+00
   1.3272727e+00   4.3030303e-01   9.0265932e+00
   1.3272727e+00   4.5454545e-01   9.0158678e+00
   1.3272727e+00   4.7878788e-01   9.0045546e+00
   1.3272727e+00   5.0303030e-01   8.9926538e+00
   1.3272727e+00   5.2727273e-01   8.9801653e+00
   1.3272727e+00   5.5151515e-01   8.9670891e+00
   1.3272727e+00   5.7575758e-01   8.9534252e+00
   1.3272727e+00   6.0000000e-01   8.9391736e+00
   1.3272727e+00   6.2424242e-01   8.9243343e+00
   1.3272727e+00   6.4848485e-01   8.9089073e+00
   1.3272727e+00   6.7272727e-01   8.8928926e+00
   1.3272727e+00   6.9696970e-01   8.8762902e+00
   1.3272727e+00   7.2121212e-01   8.8591001e+00
   1.3272727e+00   7.4545455e-01   8.8413223e+00
   1.3272727e+00   7.6969697e-01   8.8229568e+00
   1.3272727e+00   7.9393939e-01   8.8040037e+00
   1.3272727e+00   8.1818182e-01   8.7844628e+00
   1.3272727e+00   8.4242424e-01   8.7643343e+00
   1.3272727e+00   8.6666667e-01   8.7436180e+00
   1.3272727e+00   8.9090909e-01   8.7223140e+00
   1.3272727e+00   9.1515152e-01   8.7004224e+00
   1.3272727e+00   9.3939394e-01   8.6779431e+00
   1.3272727e+00   9.6363636e-01   8.6548760e+00
   1.3272727e+00   9.8787879e-01   8.6312213e+00
   1.3272727e+00   1.0121212e+00   8.6069789e+00
   1.3272727e+00   1.0363636e+00   8.5821488e+00
   1.3272727e+00   1.0606061e+00   8.5567309e+00
   1.3272727e+00   1.0848485e+00   8.5307254e+00
   1.3272727e+00   1.1090909e+00   8.5041322e+00
   1.3272727e+00   1.1333333e+00   8.4769513e+00
   1.3272727e+00   1.1575758e+00   8.4491827e+00
   1.3272727e+00   1.1818182e+00   8.4208264e+00
   1.3272727e+00   1.2060606e+00   8.3918825e+00
   1.3272727e+00   1.2303030e+00   8.3623508e+00
   1.3272727e+00   1.2545455e+00   8.3322314e+00
   1.3272727e+00   1.2787879e+00   8.3015243e+00
   1.3272727e+00   1.3030303e+00   8.2702296e+00
   1.3272727e+00   1.3272727e+00   8.2383471e+00
   1.3272727e+00   1.3515152e+00   8.2058770e+00
   1.3272727e+00   1.3757576e+00   8.1728191e+00
   1.3272727e+00   1.4000000e+00   8.1391736e+00
   1.3272727e+00   1.4242424e+00   8.1049403e+00
   1.3272727e+00   1.4484848e+00   8.0701194e+00
   1.3272727e+00   1.4727273e+00   8.0347107e+00
   1.3272727e+00   1.4969697e+00   7.9987144e+00
   1.3272727e+00   1.5212121e+00   7.9621304e+00
   1.3272727e+00   1.5454545e+00   7.9249587e+00
   1.3272727e+00   1.5696970e+00   7.8871993e+00
   1.3272727e+00   1.5939394e+00   7.8488522e+00
   1.3272727e+00   1.6181818e+00   7.8099174e+00
   1.3272727e+00   1.6424242e+00   7.7703949e+00
   1.3272727e+00   1.6666667e+00   7.7302847e+00
   1.3272727e+00   1.6909091e+00   7.6895868e+00
   1.3272727e+00   1.7151515e+00   7.6483012e+00
   1.3272727e+00   1.7393939e+00   7.6064279e+00
   1.3272727e+00   1.7636364e+00   7.5639669e+00
   1.3272727e+00   1.7878788e+00   7.5209183e+00
   1.3272727e+00   1.8121212e+00   7.4772819e+00
   1.3272727e+00   1.8363636e+00   7.4330579e+00
   1.3272727e+00   1.8606061e+00   7.3882461e+00
   1.3272727e+00   1.8848485e+00   7.3428466e+00
   1.3272727e+00   1.9090909e+00   7.2968595e+00
   1.3272727e+00   1.9333333e+00   7.2502847e+00
   1.3272727e+00   1.9575758e+00   7.2031221e+00
   1.3272727e+00   1.9818182e+00   7.1553719e+00
   1.3272727e+00   2.0060606e+00   7.1070340e+00
   1.3272727e+00   2.0303030e+00   7.0581084e+00
   1.3272727e+00   2.0545455e+00   7.0085950e+00
   1.3272727e+00   2.0787879e+00   6.9584940e+00
   1.3272727e+00   2.1030303e+00   6.9078053e+00
   1.3272727e+00   2.1272727e+00   6.8565289e+00
   1.3272727e+00   2.1515152e+00   6.8046648e+00
   1.3272727e+00   2.1757576e+00   6.7522130e+00
   1.3272727e+00   2.2000000e+00   6.6991736e+00
   1.3515152e+00  -2.0000000e-01   9.0667034e+00
   1.3515152e+00  -1.7575758e-01   9.0712580e+00
   1.3515152e+00  -1.5151515e-01   9.0752250e+00
   1.3515152e+00  -1.2727273e-01   9.0786042e+00
   1.3515152e+00  -1.0303030e-01   9.0813958e+00
   1.3515152e+00  -7.8787879e-02   9.0835996e+00
   1.3515152e+00  -5.4545455e-02   9.0852158e+00
   1.3515152e+00  -3.0303030e-02   9.0862443e+00
   1.3515152e+00  -6.0606061e-03   9.0866850e+00
   1.3515152e+00   1.8181818e-02   9.0865381e+00
   1.3515152e+00   4.2424242e-02   9.0858035e+00
   1.3515152e+00   6.6666667e-02   9.0844812e+00
   1.3515152e+00   9.0909091e-02   9.0825712e+00
   1.3515152e+00   1.1515152e-01   9.0800735e+00
   1.3515152e+00   1.3939394e-01   9.0769881e+00
   1.3515152e+00   1.6363636e-01   9.0733150e+00
   1.3515152e+00   1.8787879e-01   9.0690542e+00
   1.3515152e+00   2.1212121e-01   9.0642057e+00
   1.3515152e+00   2.3636364e-01   9.0587695e+00
   1.3515152e+00   2.6060606e-01   9.0527456e+00
   1.3515152e+00   2.8484848e-01   9.0461341e+00
   1.3515152e+00   3.0909091e-01   9.0389348e+00
   1.3515152e+00   3.3333333e-01   9.0311478e+00
   1.3515152e+00   3.5757576e-01   9.0227732e+00
   1.3515152e+00   3.8181818e-01   9.0138108e+00
   1.3515152e+00   4.0606061e-01   9.0042608e+00
   1.3515152e+00   4.3030303e-01   8.9941230e+00
   1.3515152e+00   4.5454545e-01   8.9833976e+00
   1.3515152e+00   4.7878788e-01   8.9720845e+00
   1.3515152e+00   5.0303030e-01   8.9601837e+00
   1.3515152e+00   5.2727273e-01   8.9476951e+00
   1.3515152e+00   5.5151515e-01   8.9346189e+00
   1.3515152e+00   5.7575758e-01   8.9209550e+00
   1.3515152e+00   6.0000000e-01   8.9067034e+00
   1.3515152e+00   6.2424242e-01   8.8918641e+00
   1.3515152e+00   6.4848485e-01   8.8764371e+00
   1.3515152e+00   6.7272727e-01   8.8604224e+00
   1.3515152e+00   6.9696970e-01   8.8438200e+00
   1.3515152e+00   7.2121212e-01   8.8266299e+00
   1.3515152e+00   7.4545455e-01   8.8088522e+00
   1.3515152e+00   7.6969697e-01   8.7904867e+00
   1.3515152e+00   7.9393939e-01   8.7715335e+00
   1.3515152e+00   8.1818182e-01   8.7519927e+00
   1.3515152e+00   8.4242424e-01   8.7318641e+00
   1.3515152e+00   8.6666667e-01   8.7111478e+00
   1.3515152e+00   8.9090909e-01   8.6898439e+00
   1.3515152e+00   9.1515152e-01   8.6679522e+00
   1.3515152e+00   9.3939394e-01   8.6454729e+00
   1.3515152e+00   9.6363636e-01   8.6224059e+00
   1.3515152e+00   9.8787879e-01   8.5987511e+00
   1.3515152e+00   1.0121212e+00   8.5745087e+00
   1.3515152e+00   1.0363636e+00   8.5496786e+00
   1.3515152e+00   1.0606061e+00   8.5242608e+00
   1.3515152e+00   1.0848485e+00   8.4982553e+00
   1.3515152e+00   1.1090909e+00   8.4716621e+00
   1.3515152e+00   1.1333333e+00   8.4444812e+00
   1.3515152e+00   1.1575758e+00   8.4167126e+00
   1.3515152e+00   1.1818182e+00   8.3883563e+00
   1.3515152e+00   1.2060606e+00   8.3594123e+00
   1.3515152e+00   1.2303030e+00   8.3298806e+00
   1.3515152e+00   1.2545455e+00   8.2997612e+00
   1.3515152e+00   1.2787879e+00   8.2690542e+00
   1.3515152e+00   1.3030303e+00   8.2377594e+00
   1.3515152e+00   1.3272727e+00   8.2058770e+00
   1.3515152e+00   1.3515152e+00   8.1734068e+00
   1.3515152e+00   1.3757576e+00   8.1403489e+00
   1.3515152e+00   1.4000000e+00   8.1067034e+00
   1.3515152e+00   1.4242424e+00   8.0724702e+00
   1.3515152e+00   1.4484848e+00   8.0376492e+00
   1.3515152e+00   1.4727273e+00   8.0022406e+00
   1.3515152e+00   1.4969697e+00   7.9662443e+00
   1.3515152e+00   1.5212121e+00   7.9296602e+00
   1.3515152e+00   1.5454545e+00   7.8924885e+00
   1.3515152e+00   1.5696970e+00   7.8547291e+00
   1.3515152e+00   1.5939394e+00   7.8163820e+00
   1.3515152e+00   1.6181818e+00   7.7774472e+00
   1.3515152e+00   1.6424242e+00   7.7379247e+00
   1.3515152e+00   1.6666667e+00   7.6978145e+00
   1.3515152e+00   1.6909091e+00   7.6571166e+00
   1.3515152e+00   1.7151515e+00   7.6158310e+00
   1.3515152e+00   1.7393939e+00   7.5739578e+00
   1.3515152e+00   1.7636364e+00   7.5314968e+00
   1.3515152e+00   1.7878788e+00   7.4884481e+00
   1.3515152e+00   1.8121212e+00   7.4448118e+00
   1.3515152e+00   1.8363636e+00   7.4005877e+00
   1.3515152e+00   1.8606061e+00   7.3557759e+00
   1.3515152e+00   1.8848485e+00   7.3103765e+00
   1.3515152e+00   1.9090909e+00   7.2643893e+00
   1.3515152e+00   1.9333333e+00   7.2178145e+00
   1.3515152e+00   1.9575758e+00   7.1706520e+00
   1.3515152e+00   1.9818182e+00   7.1229017e+00
   1.3515152e+00   2.0060606e+00   7.0745638e+00
   1.3515152e+00   2.0303030e+00   7.0256382e+00
   1.3515152e+00   2.0545455e+00   6.9761249e+00
   1.3515152e+00   2.0787879e+00   6.9260239e+00
   1.3515152e+00   2.1030303e+00   6.8753352e+00
   1.3515152e+00   2.1272727e+00   6.8240588e+00
   1.3515152e+00   2.1515152e+00   6.7721947e+00
   1.3515152e+00   2.1757576e+00   6.7197429e+00
   1.3515152e+00   2.2000000e+00   6.6667034e+00
   1.3757576e+00  -2.0000000e-01   9.0336455e+00
   1.3757576e+00  -1.7575758e-01   9.0382002e+00
   1.3757576e+00  -1.5151515e-01   9.0421671e+00
   1.3757576e+00  -1.2727273e-01   9.0455464e+00
   1.3757576e+00  -1.0303030e-01   9.0483379e+00
   1.3757576e+00  -7.8787879e-02   9.0505418e+00
   1.3757576e+00  -5.4545455e-02   9.0521579e+00
   1.3757576e+00  -3.0303030e-02   9.0531864e+00
   1.3757576e+00  -6.0606061e-03   9.0536272e+00
   1.3757576e+00   1.8181818e-02   9.0534803e+00
   1.3757576e+00   4.2424242e-02   9.0527456e+00
   1.3757576e+00   6.6666667e-02   9.0514233e+00
   1.3757576e+00   9.0909091e-02   9.0495133e+00
   1.3757576e+00   1.1515152e-01   9.0470156e+00
   1.3757576e+00   1.3939394e-01   9.0439302e+00
   1.3757576e+00   1.6363636e-01   9.0402571e+00
   1.3757576e+00   1.8787879e-01   9.0359963e+00
   1.3757576e+00   2.1212121e-01   9.0311478e+00
   1.3757576e+00   2.3636364e-01   9.0257117e+00
   1.3757576e+00   2.6060606e-01   9.0196878e+00
   1.3757576e+00   2.8484848e-01   9.0130762e+00
   1.3757576e+00   3.0909091e-01   9.0058770e+00
   1.3757576e+00   3.3333333e-01   8.9980900e+00
   1.3757576e+00   3.5757576e-01   8.9897153e+00
   1.3757576e+00   3.8181818e-01   8.9807530e+00
   1.3757576e+00   4.0606061e-01   8.9712029e+00
   1.3757576e+00   4.3030303e-01   8.9610652e+00
   1.3757576e+00   4.5454545e-01   8.9503398e+00
   1.3757576e+00   4.7878788e-01   8.9390266e+00
   1.3757576e+00   5.0303030e-01   8.9271258e+00
   1.3757576e+00   5.2727273e-01   8.9146373e+00
   1.3757576e+00   5.5151515e-01   8.9015611e+00
   1.3757576e+00   5.7575758e-01   8.8878972e+00
   1.3757576e+00   6.0000000e-01   8.8736455e+00
   1.3757576e+00   6.2424242e-01   8.8588062e+00
   1.3757576e+00   6.4848485e-01   8.8433792e+00
   1.3757576e+00   6.7272727e-01   8.8273646e+00
   1.3757576e+00   6.9696970e-01   8.8107622e+00
   1.3757576e+00   7.2121212e-01   8.7935721e+00
   1.3757576e+00   7.4545455e-01   8.7757943e+00
   1.3757576e+00   7.6969697e-01   8.7574288e+00
   1.3757576e+00   7.9393939e-01   8.7384757e+00
   1.3757576e+00   8.1818182e-01   8.7189348e+00
   1.3757576e+00   8.4242424e-01   8.6988062e+00
   1.3757576e+00   8.6666667e-01   8.6780900e+00
   1.3757576e+00   8.9090909e-01   8.6567860e+00
   1.3757576e+00   9.1515152e-01   8.6348944e+00
   1.3757576e+00   9.3939394e-01   8.6124151e+00
   1.3757576e+00   9.6363636e-01   8.5893480e+00
   1.3757576e+00   9.8787879e-01   8.5656933e+00
   1.3757576e+00   1.0121212e+00   8.5414509e+00
   1.3757576e+00   1.0363636e+00   8.5166208e+00
   1.3757576e+00   1.0606061e+00   8.4912029e+00
   1.3757576e+00   1.0848485e+00   8.4651974e+00
   1.3757576e+00   1.1090909e+00   8.4386042e+00
   1.3757576e+00   1.1333333e+00   8.4114233e+00
   1.3757576e+00   1.1575758e+00   8.3836547e+00
   1.3757576e+00   1.1818182e+00   8.3552984e+00
   1.3757576e+00   1.2060606e+00   8.3263545e+00
   1.3757576e+00   1.2303030e+00   8.2968228e+00
   1.3757576e+00   1.2545455e+00   8.2667034e+00
   1.3757576e+00   1.2787879e+00   8.2359963e+00
   1.3757576e+00   1.3030303e+00   8.2047016e+00
   1.3757576e+00   1.3272727e+00   8.1728191e+00
   1.3757576e+00   1.3515152e+00   8.1403489e+00
   1.3757576e+00   1.3757576e+00   8.1072911e+00
   1.3757576e+00   1.4000000e+00   8.0736455e+00
   1.3757576e+00   1.4242424e+00   8.0394123e+00
   1.3757576e+00   1.4484848e+00   8.0045914e+00
   1.3757576e+00   1.4727273e+00   7.9691827e+00
   1.3757576e+00   1.4969697e+00   7.9331864e+00
   1.3757576e+00   1.5212121e+00   7.8966024e+00
   1.3757576e+00   1.5454545e+00   7.8594307e+00
   1.3757576e+00   1.5696970e+00   7.8216713e+00
   1.3757576e+00   1.5939394e+00   7.7833242e+00
   1.3757576e+00   1.6181818e+00   7.7443893e+00
   1.3757576e+00   1.6424242e+00   7.7048669e+00
   1.3757576e+00   1.6666667e+00   7.6647567e+00
   1.3757576e+00   1.6909091e+00   7.6240588e+00
   1.3757576e+00   1.7151515e+00   7.5827732e+00
   1.3757576e+00   1.7393939e+00   7.5408999e+00
   1.3757576e+00   1.7636364e+00   7.4984389e+00
   1.3757576e+00   1.7878788e+00   7.4553903e+00
   1.3757576e+00   1.8121212e+00   7.4117539e+00
   1.3757576e+00   1.8363636e+00   7.3675298e+00
   1.3757576e+00   1.8606061e+00   7.3227181e+00
   1.3757576e+00   1.8848485e+00   7.2773186e+00
   1.3757576e+00   1.9090909e+00   7.2313315e+00
   1.3757576e+00   1.9333333e+00   7.1847567e+00
   1.3757576e+00   1.9575758e+00   7.1375941e+00
   1.3757576e+00   1.9818182e+00   7.0898439e+00
   1.3757576e+00   2.0060606e+00   7.0415060e+00
   1.3757576e+00   2.0303030e+00   6.9925803e+00
   1.3757576e+00   2.0545455e+00   6.9430670e+00
   1.3757576e+00   2.0787879e+00   6.8929660e+00
   1.3757576e+00   2.1030303e+00   6.8422773e+00
   1.3757576e+00   2.1272727e+00   6.7910009e+00
   1.3757576e+00   2.1515152e+00   6.7391368e+00
   1.3757576e+00   2.1757576e+00   6.6866850e+00
   1.3757576e+00   2.2000000e+00   6.6336455e+00
   1.4000000e+00  -2.0000000e-01   9.0000000e+00
   1.4000000e+00  -1.7575758e-01   9.0045546e+00
   1.4000000e+00  -1.5151515e-01   9.0085216e+00
   1.4000000e+00  -1.2727273e-01   9.0119008e+00
   1.4000000e+00  -1.0303030e-01   9.0146924e+00
   1.4000000e+00  -7.8787879e-02   9.0168962e+00
   1.4000000e+00  -5.4545455e-02   9.0185124e+00
   1.4000000e+00  -3.0303030e-02   9.0195409e+00
   1.4000000e+00  -6.0606061e-03   9.0199816e+00
   1.4000000e+00   1.8181818e-02   9.0198347e+00
   1.4000000e+00   4.2424242e-02   9.0191001e+00
   1.4000000e+00   6.6666667e-02   9.0177778e+00
   1.4000000e+00   9.0909091e-02   9.0158678e+00
   1.4000000e+00   1.1515152e-01   9.0133701e+00
   1.4000000e+00   1.3939394e-01   9.0102847e+00
   1.4000000e+00   1.6363636e-01   9.0066116e+00
   1.4000000e+00   1.8787879e-01   9.0023508e+00
   1.4000000e+00   2.1212121e-01   8.9975023e+00
   1.4000000e+00   2.3636364e-01   8.9920661e+00
   1.4000000e+00   2.6060606e-01   8.9860422e+00
   1.4000000e+00   2.8484848e-01   8.9794307e+00
   1.4000000e+00   3.0909091e-01   8.9722314e+00
   1.4000000e+00   3.3333333e-01   8.9644444e+00
   1.4000000e+00   3.5757576e-01   8.9560698e+00
   1.4000000e+00   3.8181818e-01   8.9471074e+00
   1.4000000e+00   4.0606061e-01   8.9375574e+00
   1.4000000e+00   4.3030303e-01   8.9274197e+00
   1.4000000e+00   4.5454545e-01   8.9166942e+00
   1.4000000e+00   4.7878788e-01   8.9053811e+00
   1.4000000e+00   5.0303030e-01   8.8934803e+00
   1.4000000e+00   5.2727273e-01   8.8809917e+00
   1.4000000e+00   5.5151515e-01   8.8679155e+00
   1.4000000e+00   5.7575758e-01   8.8542516e+00
   1.4000000e+00   6.0000000e-01   8.8400000e+00
   1.4000000e+00   6.2424242e-01   8.8251607e+00
   1.4000000e+00   6.4848485e-01   8.8097337e+00
   1.4000000e+00   6.7272727e-01   8.7937190e+00
   1.4000000e+00   6.9696970e-01   8.7771166e+00
   1.4000000e+00   7.2121212e-01   8.7599265e+00
   1.4000000e+00   7.4545455e-01   8.7421488e+00
   1.4000000e+00   7.6969697e-01   8.7237833e+00
   1.4000000e+00   7.9393939e-01   8.7048301e+00
   1.4000000e+00   8.1818182e-01   8.6852893e+00
   1.4000000e+00   8.4242424e-01   8.6651607e+00
   1.4000000e+00   8.6666667e-01   8.6444444e+00
   1.4000000e+00   8.9090909e-01   8.6231405e+00
   1.4000000e+00   9.1515152e-01   8.6012489e+00
   1.4000000e+00   9.3939394e-01   8.5787695e+00
   1.4000000e+00   9.6363636e-01   8.5557025e+00
   1.4000000e+00   9.8787879e-01   8.5320478e+00
   1.4000000e+00   1.0121212e+00   8.5078053e+00
   1.4000000e+00   1.0363636e+00   8.4829752e+00
   1.4000000e+00   1.0606061e+00   8.4575574e+00
   1.4000000e+00   1.0848485e+00   8.4315519e+00
   1.4000000e+00   1.1090909e+00   8.4049587e+00
   1.4000000e+00   1.1333333e+00   8.3777778e+00
   1.4000000e+00   1.1575758e+00   8.3500092e+00
   1.4000000e+00   1.1818182e+00   8.3216529e+00
   1.4000000e+00   1.2060606e+00   8.2927089e+00
   1.4000000e+00   1.2303030e+00   8.2631772e+00
   1.4000000e+00   1.2545455e+00   8.2330579e+00
   1.4000000e+00   1.2787879e+00   8.2023508e+00
   1.4000000e+00   1.3030303e+00   8.1710560e+00
   1.4000000e+00   1.3272727e+00   8.1391736e+00
   1.4000000e+00   1.3515152e+00   8.1067034e+00
   1.4000000e+00   1.3757576e+00   8.0736455e+00
   1.4000000e+00   1.4000000e+00   8.0400000e+00
   1.4000000e+00   1.4242424e+00   8.0057668e+00
   1.4000000e+00   1.4484848e+00   7.9709458e+00
   1.4000000e+00   1.4727273e+00   7.9355372e+00
   1.4000000e+00   1.4969697e+00   7.8995409e+00
   1.4000000e+00   1.5212121e+00   7.8629568e+00
   1.4000000e+00   1.5454545e+00   7.8257851e+00
   1.4000000e+00   1.5696970e+00   7.7880257e+00
   1.4000000e+00   1.5939394e+00   7.7496786e+00
   1.4000000e+00   1.6181818e+00   7.7107438e+00
   1.4000000e+00   1.6424242e+00   7.6712213e+00
   1.4000000e+00   1.6666667e+00   7.6311111e+00
   1.4000000e+00   1.6909091e+00   7.5904132e+00
   1.4000000e+00   1.7151515e+00   7.5491276e+00
   1.4000000e+00   1.7393939e+00   7.5072544e+00
   1.4000000e+00   1.7636364e+00   7.4647934e+00
   1.4000000e+00   1.7878788e+00   7.4217447e+00
   1.4000000e+00   1.8121212e+00   7.3781084e+00
   1.4000000e+00   1.8363636e+00   7.3338843e+00
   1.4000000e+00   1.8606061e+00   7.2890725e+00
   1.4000000e+00   1.8848485e+00   7.2436731e+00
   1.4000000e+00   1.9090909e+00   7.1976860e+00
   1.4000000e+00   1.9333333e+00   7.1511111e+00
   1.4000000e+00   1.9575758e+00   7.1039486e+00
   1.4000000e+00   1.9818182e+00   7.0561983e+00
   1.4000000e+00   2.0060606e+00   7.0078604e+00
   1.4000000e+00   2.0303030e+00   6.9589348e+00
   1.4000000e+00   2.0545455e+00   6.9094215e+00
   1.4000000e+00   2.0787879e+00   6.8593205e+00
   1.4000000e+00   2.1030303e+00   6.8086318e+00
   1.4000000e+00   2.1272727e+00   6.7573554e+00
   1.4000000e+00   2.1515152e+00   6.7054913e+00
   1.4000000e+00   2.1757576e+00   6.6530395e+00
   1.4000000e+00   2.2000000e+00   6.6000000e+00
   1.4242424e+00  -2.0000000e-01   8.9657668e+00
   1.4242424e+00  -1.7575758e-01   8.9703214e+00
   1.4242424e+00  -1.5151515e-01   8.9742883e+00
   1.4242424e+00  -1.2727273e-01   8.9776676e+00
   1.4242424e+00  -1.0303030e-01   8.9804591e+00
   1.4242424e+00  -7.8787879e-02   8.9826630e+00
   1.4242424e+00  -5.4545455e-02   8.9842792e+00
   1.4242424e+00  -3.0303030e-02   8.9853076e+00
   1.4242424e+00  -6.0606061e-03   8.9857484e+00
   1.4242424e+00   1.8181818e-02   8.9856015e+00
   1.4242424e+00   4.2424242e-02   8.9848669e+00
   1.4242424e+00   6.6666667e-02   8.9835445e+00
   1.4242424e+00   9.0909091e-02   8.9816345e+00
   1.4242424e+00   1.1515152e-01   8.9791368e+00
   1.4242424e+00   1.3939394e-01   8.9760514e+00
   1.4242424e+00   1.6363636e-01   8.9723783e+00
   1.4242424e+00   1.8787879e-01   8.9681175e+00
   1.4242424e+00   2.1212121e-01   8.9632691e+00
   1.4242424e+00   2.3636364e-01   8.9578329e+00
   1.4242424e+00   2.6060606e-01   8.9518090e+00
   1.4242424e+00   2.8484848e-01   8.9451974e+00
   1.4242424e+00   3.0909091e-01   8.9379982e+00
   1.4242424e+00   3.3333333e-01   8.9302112e+00
   1.4242424e+00   3.5757576e-01   8.9218365e+00
   1.4242424e+00   3.8181818e-01   8.9128742e+00
   1.4242424e+00   4.0606061e-01   8.9033242e+00
   1.4242424e+00   4.3030303e-01   8.8931864e+00
   1.4242424e+00   4.5454545e-01   8.8824610e+00
   1.4242424e+00   4.7878788e-01   8.8711478e+00
   1.4242424e+00   5.0303030e-01   8.8592470e+00
   1.4242424e+00   5.2727273e-01   8.8467585e+00
   1.4242424e+00   5.5151515e-01   8.8336823e+00
   1.4242424e+00   5.7575758e-01   8.8200184e+00
   1.4242424e+00   6.0000000e-01   8.8057668e+00
   1.4242424e+00   6.2424242e-01   8.7909275e+00
   1.4242424e+00   6.4848485e-01   8.7755005e+00
   1.4242424e+00   6.7272727e-01   8.7594858e+00
   1.4242424e+00   6.9696970e-01   8.7428834e+00
   1.4242424e+00   7.2121212e-01   8.7256933e+00
   1.4242424e+00   7.4545455e-01   8.7079155e+00
   1.4242424e+00   7.6969697e-01   8.6895500e+00
   1.4242424e+00   7.9393939e-01   8.6705969e+00
   1.4242424e+00   8.1818182e-01   8.6510560e+00
   1.4242424e+00   8.4242424e-01   8.6309275e+00
   1.4242424e+00   8.6666667e-01   8.6102112e+00
   1.4242424e+00   8.9090909e-01   8.5889073e+00
   1.4242424e+00   9.1515152e-01   8.5670156e+00
   1.4242424e+00   9.3939394e-01   8.5445363e+00
   1.4242424e+00   9.6363636e-01   8.5214692e+00
   1.4242424e+00   9.8787879e-01   8.4978145e+00
   1.4242424e+00   1.0121212e+00   8.4735721e+00
   1.4242424e+00   1.0363636e+00   8.4487420e+00
   1.4242424e+00   1.0606061e+00   8.4233242e+00
   1.4242424e+00   1.0848485e+00   8.3973186e+00
   1.4242424e+00   1.1090909e+00   8.3707254e+00
   1.4242424e+00   1.1333333e+00   8.3435445e+00
   1.4242424e+00   1.1575758e+00   8.3157759e+00
   1.4242424e+00   1.1818182e+00   8.2874197e+00
   1.4242424e+00   1.2060606e+00   8.2584757e+00
   1.4242424e+00   1.2303030e+00   8.2289440e+00
   1.4242424e+00   1.2545455e+00   8.1988246e+00
   1.4242424e+00   1.2787879e+00   8.1681175e+00
   1.4242424e+00   1.3030303e+00   8.1368228e+00
   1.4242424e+00   1.3272727e+00   8.1049403e+00
   1.4242424e+00   1.3515152e+00   8.0724702e+00
   1.4242424e+00   1.3757576e+00   8.0394123e+00
   1.4242424e+00   1.4000000e+00   8.0057668e+00
   1.4242424e+00   1.4242424e+00   7.9715335e+00
   1.4242424e+00   1.4484848e+00   7.9367126e+00
   1.4242424e+00   1.4727273e+00   7.9013039e+00
   1.4242424e+00   1.4969697e+00   7.8653076e+00
   1.4242424e+00   1.5212121e+00   7.8287236e+00
   1.4242424e+00   1.5454545e+00   7.7915519e+00
   1.4242424e+00   1.5696970e+00   7.7537925e+00
   1.4242424e+00   1.5939394e+00   7.7154454e+00
   1.4242424e+00   1.6181818e+00   7.6765106e+00
   1.4242424e+00   1.6424242e+00   7.6369881e+00
   1.4242424e+00   1.6666667e+00   7.5968779e+00
   1.4242424e+00   1.6909091e+00   7.5561800e+00
   1.4242424e+00   1.7151515e+00   7.5148944e+00
   1.4242424e+00   1.7393939e+00   7.4730211e+00
   1.4242424e+00   1.7636364e+00   7.4305601e+00
   1.4242424e+00   1.7878788e+00   7.3875115e+00
   1.4242424e+00   1.8121212e+00   7.3438751e+00
   1.4242424e+00   1.8363636e+00   7.2996511e+00
   1.4242424e+00   1.8606061e+00   7.2548393e+00
   1.4242424e+00   1.8848485e+00   7.2094399e+00
   1.4242424e+00   1.9090909e+00   7.1634527e+00
   1.4242424e+00   1.9333333e+00   7.1168779e+00
   1.4242424e+00   1.9575758e+00   7.0697153e+00
   1.4242424e+00   1.9818182e+00   7.0219651e+00
   1.4242424e+00   2.0060606e+00   6.9736272e+00
   1.4242424e+00   2.0303030e+00   6.9247016e+00
   1.4242424e+00   2.0545455e+00   6.8751882e+00
   1.4242424e+00   2.0787879e+00   6.8250872e+00
   1.4242424e+00   2.1030303e+00   6.7743985e+00
   1.4242424e+00   2.1272727e+00   6.7231221e+00
   1.4242424e+00   2.1515152e+00   6.6712580e+00
   1.4242424e+00   2.1757576e+00   6.6188062e+00
   1.4242424e+00   2.2000000e+00   6.5657668e+00
   1.4484848e+00  -2.0000000e-01   8.9309458e+00
   1.4484848e+00  -1.7575758e-01   8.9355005e+00
   1.4484848e+00  -1.5151515e-01   8.9394674e+00
   1.4484848e+00  -1.2727273e-01   8.9428466e+00
   1.4484848e+00  -1.0303030e-01   8.9456382e+00
   1.4484848e+00  -7.8787879e-02   8.9478421e+00
   1.4484848e+00  -5.4545455e-02   8.9494582e+00
   1.4484848e+00  -3.0303030e-02   8.9504867e+00
   1.4484848e+00  -6.0606061e-03   8.9509275e+00
   1.4484848e+00   1.8181818e-02   8.9507805e+00
   1.4484848e+00   4.2424242e-02   8.9500459e+00
   1.4484848e+00   6.6666667e-02   8.9487236e+00
   1.4484848e+00   9.0909091e-02   8.9468136e+00
   1.4484848e+00   1.1515152e-01   8.9443159e+00
   1.4484848e+00   1.3939394e-01   8.9412305e+00
   1.4484848e+00   1.6363636e-01   8.9375574e+00
   1.4484848e+00   1.8787879e-01   8.9332966e+00
   1.4484848e+00   2.1212121e-01   8.9284481e+00
   1.4484848e+00   2.3636364e-01   8.9230119e+00
   1.4484848e+00   2.6060606e-01   8.9169881e+00
   1.4484848e+00   2.8484848e-01   8.9103765e+00
   1.4484848e+00   3.0909091e-01   8.9031772e+00
   1.4484848e+00   3.3333333e-01   8.8953903e+00
   1.4484848e+00   3.5757576e-01   8.8870156e+00
   1.4484848e+00   3.8181818e-01   8.8780533e+00
   1.4484848e+00   4.0606061e-01   8.8685032e+00
   1.4484848e+00   4.3030303e-01   8.8583655e+00
   1.4484848e+00   4.5454545e-01   8.8476400e+00
   1.4484848e+00   4.7878788e-01   8.8363269e+00
   1.4484848e+00   5.0303030e-01   8.8244261e+00
   1.4484848e+00   5.2727273e-01   8.8119376e+00
   1.4484848e+00   5.5151515e-01   8.7988613e+00
   1.4484848e+00   5.7575758e-01   8.7851974e+00
   1.4484848e+00   6.0000000e-01   8.7709458e+00
   1.4484848e+00   6.2424242e-01   8.7561065e+00
   1.4484848e+00   6.4848485e-01   8.7406795e+00
   1.4484848e+00   6.7272727e-01   8.7246648e+00
   1.4484848e+00   6.9696970e-01   8.7080624e+00
   1.4484848e+00   7.2121212e-01   8.6908724e+00
   1.4484848e+00   7.4545455e-01   8.6730946e+00
   1.4484848e+00   7.6969697e-01   8.6547291e+00
   1.4484848e+00   7.9393939e-01   8.6357759e+00
   1.4484848e+00   8.1818182e-01   8.6162351e+00
   1.4484848e+00   8.4242424e-01   8.5961065e+00
   1.4484848e+00   8.6666667e-01   8.5753903e+00
   1.4484848e+00   8.9090909e-01   8.5540863e+00
   1.4484848e+00   9.1515152e-01   8.5321947e+00
   1.4484848e+00   9.3939394e-01   8.5097153e+00
   1.4484848e+00   9.6363636e-01   8.4866483e+00
   1.4484848e+00   9.8787879e-01   8.4629936e+00
   1.4484848e+00   1.0121212e+00   8.4387511e+00
   1.4484848e+00   1.0363636e+00   8.4139210e+00
   1.4484848e+00   1.0606061e+00   8.3885032e+00
   1.4484848e+00   1.0848485e+00   8.3624977e+00
   1.4484848e+00   1.1090909e+00   8.3359045e+00
   1.4484848e+00   1.1333333e+00   8.3087236e+00
   1.4484848e+00   1.1575758e+00   8.2809550e+00
   1.4484848e+00   1.1818182e+00   8.2525987e+00
   1.4484848e+00   1.2060606e+00   8.2236547e+00
   1.4484848e+00   1.2303030e+00   8.1941230e+00
   1.4484848e+00   1.2545455e+00   8.1640037e+00
   1.4484848e+00   1.2787879e+00   8.1332966e+00
   1.4484848e+00   1.3030303e+00   8.1020018e+00
   1.4484848e+00   1.3272727e+00   8.0701194e+00
   1.4484848e+00   1.3515152e+00   8.0376492e+00
   1.4484848e+00   1.3757576e+00   8.0045914e+00
   1.4484848e+00   1.4000000e+00   7.9709458e+00
   1.4484848e+00   1.4242424e+00   7.9367126e+00
   1.4484848e+00   1.4484848e+00   7.9018916e+00
   1.4484848e+00   1.4727273e+00   7.8664830e+00
   1.4484848e+00   1.4969697e+00   7.8304867e+00
   1.4484848e+00   1.5212121e+00   7.7939027e+00
   1.4484848e+00   1.5454545e+00   7.7567309e+00
   1.4484848e+00   1.5696970e+00   7.7189715e+00
   1.4484848e+00   1.5939394e+00   7.6806244e+00
   1.4484848e+00   1.6181818e+00   7.6416896e+00
   1.4484848e+00   1.6424242e+00   7.6021671e+00
   1.4484848e+00   1.6666667e+00   7.5620569e+00
   1.4484848e+00   1.6909091e+00   7.5213590e+00
   1.4484848e+00   1.7151515e+00   7.4800735e+00
   1.4484848e+00   1.7393939e+00   7.4382002e+00
   1.4484848e+00   1.7636364e+00   7.3957392e+00
   1.4484848e+00   1.7878788e+00   7.3526905e+00
   1.4484848e+00   1.8121212e+00   7.3090542e+00
   1.4484848e+00   1.8363636e+00   7.2648301e+00
   1.4484848e+00   1.8606061e+00   7.2200184e+00
   1.4484848e+00   1.8848485e+00   7.1746189e+00
   1.4484848e+00   1.9090909e+00   7.1286318e+00
   1.4484848e+00   1.9333333e+00   7.0820569e+00
   1.4484848e+00   1.9575758e+00   7.0348944e+00
   1.4484848e+00   1.9818182e+00   6.9871442e+00
   1.4484848e+00   2.0060606e+00   6.9388062e+00
   1.4484848e+00   2.0303030e+00   6.8898806e+00
   1.4484848e+00   2.0545455e+00   6.8403673e+00
   1.4484848e+00   2.0787879e+00   6.7902663e+00
   1.4484848e+00   2.1030303e+00   6.7395776e+00
   1.4484848e+00   2.1272727e+00   6.6883012e+00
   1.4484848e+00   2.1515152e+00   6.6364371e+00
   1.4484848e+00   2.1757576e+00   6.5839853e+00
   1.4484848e+00   2.2000000e+00   6.5309458e+00
   1.4727273e+00  -2.0000000e-01   8.8955372e+00
   1.4727273e+00  -1.7575758e-01   8.9000918e+00
   1.4727273e+00  -1.5151515e-01   8.9040588e+00
   1.4727273e+00  -1.2727273e-01   8.9074380e+00
   1.4727273e+00  -1.0303030e-01   8.9102296e+00
   1.4727273e+00  -7.8787879e-02   8.9124334e+00
   1.4727273e+00  -5.4545455e-02   8.9140496e+00
   1.4727273e+00  -3.0303030e-02   8.9150781e+00
   1.4727273e+00  -6.0606061e-03   8.9155188e+00
   1.4727273e+00   1.8181818e-02   8.9153719e+00
   1.4727273e+00   4.2424242e-02   8.9146373e+00
   1.4727273e+00   6.6666667e-02   8.9133150e+00
   1.4727273e+00   9.0909091e-02   8.9114050e+00
   1.4727273e+00   1.1515152e-01   8.9089073e+00
   1.4727273e+00   1.3939394e-01   8.9058219e+00
   1.4727273e+00   1.6363636e-01   8.9021488e+00
   1.4727273e+00   1.8787879e-01   8.8978880e+00
   1.4727273e+00   2.1212121e-01   8.8930395e+00
   1.4727273e+00   2.3636364e-01   8.8876033e+00
   1.4727273e+00   2.6060606e-01   8.8815794e+00
   1.4727273e+00   2.8484848e-01   8.8749679e+00
   1.4727273e+00   3.0909091e-01   8.8677686e+00
   1.4727273e+00   3.3333333e-01   8.8599816e+00
   1.4727273e+00   3.5757576e-01   8.8516070e+00
   1.4727273e+00   3.8181818e-01   8.8426446e+00
   1.4727273e+00   4.0606061e-01   8.8330946e+00
   1.4727273e+00   4.3030303e-01   8.8229568e+00
   1.4727273e+00   4.5454545e-01   8.8122314e+00
   1.4727273e+00   4.7878788e-01   8.8009183e+00
   1.4727273e+00   5.0303030e-01   8.7890174e+00
   1.4727273e+00   5.2727273e-01   8.7765289e+00
   1.4727273e+00   5.5151515e-01   8.7634527e+00
   1.4727273e+00   5.7575758e-01   8.7497888e+00
   1.4727273e+00   6.0000000e-01   8.7355372e+00
   1.4727273e+00   6.2424242e-01   8.7206979e+00
   1.4727273e+00   6.4848485e-01   8.7052709e+00
   1.4727273e+00   6.7272727e-01   8.6892562e+00
   1.4727273e+00   6.9696970e-01   8.6726538e+00
   1.4727273e+00   7.2121212e-01   8.6554637e+00
   1.4727273e+00   7.4545455e-01   8.6376860e+00
   1.4727273e+00   7.6969697e-01   8.6193205e+00
   1.4727273e+00   7.9393939e-01   8.6003673e+00
   1.4727273e+00   8.1818182e-01   8.5808264e+00
   1.4727273e+00   8.4242424e-01   8.5606979e+00
   1.4727273e+00   8.6666667e-01   8.5399816e+00
   1.4727273e+00   8.9090909e-01   8.5186777e+00
   1.4727273e+00   9.1515152e-01   8.4967860e+00
   1.4727273e+00   9.3939394e-01   8.4743067e+00
   1.4727273e+00   9.6363636e-01   8.4512397e+00
   1.4727273e+00   9.8787879e-01   8.4275849e+00
   1.4727273e+00   1.0121212e+00   8.4033425e+00
   1.4727273e+00   1.0363636e+00   8.3785124e+00
   1.4727273e+00   1.0606061e+00   8.3530946e+00
   1.4727273e+00   1.0848485e+00   8.3270891e+00
   1.4727273e+00   1.1090909e+00   8.3004959e+00
   1.4727273e+00   1.1333333e+00   8.2733150e+00
   1.4727273e+00   1.1575758e+00   8.2455464e+00
   1.4727273e+00   1.1818182e+00   8.2171901e+00
   1.4727273e+00   1.2060606e+00   8.1882461e+00
   1.4727273e+00   1.2303030e+00   8.1587144e+00
   1.4727273e+00   1.2545455e+00   8.1285950e+00
   1.4727273e+00   1.2787879e+00   8.0978880e+00
   1.4727273e+00   1.3030303e+00   8.0665932e+00
   1.4727273e+00   1.3272727e+00   8.0347107e+00
   1.4727273e+00   1.3515152e+00   8.0022406e+00
   1.4727273e+00   1.3757576e+00   7.9691827e+00
   1.4727273e+00   1.4000000e+00   7.9355372e+00
   1.4727273e+00   1.4242424e+00   7.9013039e+00
   1.4727273e+00   1.4484848e+00   7.8664830e+00
   1.4727273e+00   1.4727273e+00   7.8310744e+00
   1.4727273e+00   1.4969697e+00   7.7950781e+00
   1.4727273e+00   1.5212121e+00   7.7584940e+00
   1.4727273e+00   1.5454545e+00   7.7213223e+00
   1.4727273e+00   1.5696970e+00   7.6835629e+00
   1.4727273e+00   1.5939394e+00   7.6452158e+00
   1.4727273e+00   1.6181818e+00   7.6062810e+00
   1.4727273e+00   1.6424242e+00   7.5667585e+00
   1.4727273e+00   1.6666667e+00   7.5266483e+00
   1.4727273e+00   1.6909091e+00   7.4859504e+00
   1.4727273e+00   1.7151515e+00   7.4446648e+00
   1.4727273e+00   1.7393939e+00   7.4027916e+00
   1.4727273e+00   1.7636364e+00   7.3603306e+00
   1.4727273e+00   1.7878788e+00   7.3172819e+00
   1.4727273e+00   1.8121212e+00   7.2736455e+00
   1.4727273e+00   1.8363636e+00   7.2294215e+00
   1.4727273e+00   1.8606061e+00   7.1846097e+00
   1.4727273e+00   1.8848485e+00   7.1392103e+00
   1.4727273e+00   1.9090909e+00   7.0932231e+00
   1.4727273e+00   1.9333333e+00   7.0466483e+00
   1.4727273e+00   1.9575758e+00   6.9994858e+00
   1.4727273e+00   1.9818182e+00   6.9517355e+00
   1.4727273e+00   2.0060606e+00   6.9033976e+00
   1.4727273e+00   2.0303030e+00   6.8544720e+00
   1.4727273e+00   2.0545455e+00   6.8049587e+00
   1.4727273e+00   2.0787879e+00   6.7548577e+00
   1.4727273e+00   2.1030303e+00   6.7041690e+00
   1.4727273e+00   2.1272727e+00   6.6528926e+00
   1.4727273e+00   2.1515152e+00   6.6010285e+00
   1.4727273e+00   2.1757576e+00   6.5485767e+00
   1.4727273e+00   2.2000000e+00   6.4955372e+00
   1.4969697e+00  -2.0000000e-01   8.8595409e+00
   1.4969697e+00  -1.7575758e-01   8.8640955e+00
   1.4969697e+00  -1.5151515e-01   8.8680624e+00
   1.4969697e+00  -1.2727273e-01   8.8714417e+00
   1.4969697e+00  -1.0303030e-01   8.8742332e+00
   1.4969697e+00  -7.8787879e-02   8.8764371e+00
   1.4969697e+00  -5.4545455e-02   8.8780533e+00
   1.4969697e+00  -3.0303030e-02   8.8790817e+00
   1.4969697e+00  -6.0606061e-03   8.8795225e+00
   1.4969697e+00   1.8181818e-02   8.8793756e+00
   1.4969697e+00   4.2424242e-02   8.8786410e+00
   1.4969697e+00   6.6666667e-02   8.8773186e+00
   1.4969697e+00   9.0909091e-02   8.8754086e+00
   1.4969697e+00   1.1515152e-01   8.8729109e+00
   1.4969697e+00   1.3939394e-01   8.8698255e+00
   1.4969697e+00   1.6363636e-01   8.8661524e+00
   1.4969697e+00   1.8787879e-01   8.8618916e+00
   1.4969697e+00   2.1212121e-01   8.8570432e+00
   1.4969697e+00   2.3636364e-01   8.8516070e+00
   1.4969697e+00   2.6060606e-01   8.8455831e+00
   1.4969697e+00   2.8484848e-01   8.8389715e+00
   1.4969697e+00   3.0909091e-01   8.8317723e+00
   1.4969697e+00   3.3333333e-01   8.8239853e+00
   1.4969697e+00   3.5757576e-01   8.8156107e+00
   1.4969697e+00   3.8181818e-01   8.8066483e+00
   1.4969697e+00   4.0606061e-01   8.7970983e+00
   1.4969697e+00   4.3030303e-01   8.7869605e+00
   1.4969697e+00   4.5454545e-01   8.7762351e+00
   1.4969697e+00   4.7878788e-01   8.7649219e+00
   1.4969697e+00   5.0303030e-01   8.7530211e+00
   1.4969697e+00   5.2727273e-01   8.7405326e+00
   1.4969697e+00   5.5151515e-01   8.7274564e+00
   1.4969697e+00   5.7575758e-01   8.7137925e+00
   1.4969697e+00   6.0000000e-01   8.6995409e+00
   1.4969697e+00   6.2424242e-01   8.6847016e+00
   1.4969697e+00   6.4848485e-01   8.6692746e+00
   1.4969697e+00   6.7272727e-01   8.6532599e+00
   1.4969697e+00   6.9696970e-01   8.6366575e+00
   1.4969697e+00   7.2121212e-01   8.6194674e+00
   1.4969697e+00   7.4545455e-01   8.6016896e+00
   1.4969697e+00   7.6969697e-01   8.5833242e+00
   1.4969697e+00   7.9393939e-01   8.5643710e+00
   1.4969697e+00   8.1818182e-01   8.5448301e+00
   1.4969697e+00   8.4242424e-01   8.5247016e+00
   1.4969697e+00   8.6666667e-01   8.5039853e+00
   1.4969697e+00   8.9090909e-01   8.4826814e+00
   1.4969697e+00   9.1515152e-01   8.4607897e+00
   1.4969697e+00   9.3939394e-01   8.4383104e+00
   1.4969697e+00   9.6363636e-01   8.4152433e+00
   1.4969697e+00   9.8787879e-01   8.3915886e+00
   1.4969697e+00   1.0121212e+00   8.3673462e+00
   1.4969697e+00   1.0363636e+00   8.3425161e+00
   1.4969697e+00   1.0606061e+00   8.3170983e+00
   1.4969697e+00   1.0848485e+00   8.2910927e+00
   1.4969697e+00   1.1090909e+00   8.2644995e+00
   1.4969697e+00   1.1333333e+00   8.2373186e+00
   1.4969697e+00   1.1575758e+00   8.2095500e+00
   1.4969697e+00   1.1818182e+00   8.1811938e+00
   1.4969697e+00   1.2060606e+00   8.1522498e+00
   1.4969697e+00   1.2303030e+00   8.1227181e+00
   1.4969697e+00   1.2545455e+00   8.0925987e+00
   1.4969697e+00   1.2787879e+00   8.0618916e+00
   1.4969697e+00   1.3030303e+00   8.0305969e+00
   1.4969697e+00   1.3272727e+00   7.9987144e+00
   1.4969697e+00   1.3515152e+00   7.9662443e+00
   1.4969697e+00   1.3757576e+00   7.9331864e+00
   1.4969697e+00   1.4000000e+00   7.8995409e+00
   1.4969697e+00   1.4242424e+00   7.8653076e+00
   1.4969697e+00   1.4484848e+00   7.8304867e+00
   1.4969697e+00   1.4727273e+00   7.7950781e+00
   1.4969697e+00   1.4969697e+00   7.7590817e+00
   1.4969697e+00   1.5212121e+00   7.7224977e+00
   1.4969697e+00   1.5454545e+00   7.6853260e+00
   1.4969697e+00   1.5696970e+00   7.6475666e+00
   1.4969697e+00   1.5939394e+00   7.6092195e+00
   1.4969697e+00   1.6181818e+00   7.5702847e+00
   1.4969697e+00   1.6424242e+00   7.5307622e+00
   1.4969697e+00   1.6666667e+00   7.4906520e+00
   1.4969697e+00   1.6909091e+00   7.4499541e+00
   1.4969697e+00   1.7151515e+00   7.4086685e+00
   1.4969697e+00   1.7393939e+00   7.3667952e+00
   1.4969697e+00   1.7636364e+00   7.3243343e+00
   1.4969697e+00   1.7878788e+00   7.2812856e+00
   1.4969697e+00   1.8121212e+00   7.2376492e+00
   1.4969697e+00   1.8363636e+00   7.1934252e+00
   1.4969697e+00   1.8606061e+00   7.1486134e+00
   1.4969697e+00   1.8848485e+00   7.1032140e+00
   1.4969697e+00   1.9090909e+00   7.0572268e+00
   1.4969697e+00   1.9333333e+00   7.0106520e+00
   1.4969697e+00   1.9575758e+00   6.9634894e+00
   1.4969697e+00   1.9818182e+00   6.9157392e+00
   1.4969697e+00   2.0060606e+00   6.8674013e+00
   1.4969697e+00   2.0303030e+00   6.8184757e+00
   1.4969697e+00   2.0545455e+00   6.7689624e+00
   1.4969697e+00   2.0787879e+00   6.7188613e+00
   1.4969697e+00   2.1030303e+00   6.6681726e+00
   1.4969697e+00   2.1272727e+00   6.6168962e+00
   1.4969697e+00   2.1515152e+00   6.5650321e+00
   1.4969697e+00   2.1757576e+00   6.5125803e+00
   1.4969697e+00   2.2000000e+00   6.4595409e+00
   1.5212121e+00  -2.0000000e-01   8.8229568e+00
   1.5212121e+00  -1.7575758e-01   8.8275115e+00
   1.5212121e+00  -1.5151515e-01   8.8314784e+00
   1.5212121e+00  -1.2727273e-01   8.8348577e+00
   1.5212121e+00  -1.0303030e-01   8.8376492e+00
   1.5212121e+00  -7.8787879e-02   8.8398531e+00
   1.5212121e+00  -5.4545455e-02   8.8414692e+00
   1.5212121e+00  -3.0303030e-02   8.8424977e+00
   1.5212121e+00  -6.0606061e-03   8.8429385e+00
   1.5212121e+00   1.8181818e-02   8.8427916e+00
   1.5212121e+00   4.2424242e-02   8.8420569e+00
   1.5212121e+00   6.6666667e-02   8.8407346e+00
   1.5212121e+00   9.0909091e-02   8.8388246e+00
   1.5212121e+00   1.1515152e-01   8.8363269e+00
   1.5212121e+00   1.3939394e-01   8.8332415e+00
   1.5212121e+00   1.6363636e-01   8.8295684e+00
   1.5212121e+00   1.8787879e-01   8.8253076e+00
   1.5212121e+00   2.1212121e-01   8.8204591e+00
   1.5212121e+00   2.3636364e-01   8.8150230e+00
   1.5212121e+00   2.6060606e-01   8.8089991e+00
   1.5212121e+00   2.8484848e-01   8.8023875e+00
   1.5212121e+00   3.0909091e-01   8.7951882e+00
   1.5212121e+00   3.3333333e-01   8.7874013e+00
   1.5212121e+00   3.5757576e-01   8.7790266e+00
   1.5212121e+00   3.8181818e-01   8.7700643e+00
   1.5212121e+00   4.0606061e-01   8.7605142e+00
   1.5212121e+00   4.3030303e-01   8.7503765e+00
   1.5212121e+00   4.5454545e-01   8.7396511e+00
   1.5212121e+00   4.7878788e-01   8.7283379e+00
   1.5212121e+00   5.0303030e-01   8.7164371e+00
   1.5212121e+00   5.2727273e-01   8.7039486e+00
   1.5212121e+00   5.5151515e-01   8.6908724e+00
   1.5212121e+00   5.7575758e-01   8.6772084e+00
   1.5212121e+00   6.0000000e-01   8.6629568e+00
   1.5212121e+00   6.2424242e-01   8.6481175e+00
   1.5212121e+00   6.4848485e-01   8.6326905e+00
   1.5212121e+00   6.7272727e-01   8.6166758e+00
   1.5212121e+00   6.9696970e-01   8.6000735e+00
   1.5212121e+00   7.2121212e-01   8.5828834e+00
   1.5212121e+00   7.4545455e-01   8.5651056e+00
   1.5212121e+00   7.6969697e-01   8.5467401e+00
   1.5212121e+00   7.9393939e-01   8.5277870e+00
   1.5212121e+00   8.1818182e-01   8.5082461e+00
   1.5212121e+00   8.4242424e-01   8.4881175e+00
   1.5212121e+00   8.6666667e-01   8.4674013e+00
   1.5212121e+00   8.9090909e-01   8.4460973e+00
   1.5212121e+00   9.1515152e-01   8.4242057e+00
   1.5212121e+00   9.3939394e-01   8.4017264e+00
   1.5212121e+00   9.6363636e-01   8.3786593e+00
   1.5212121e+00   9.8787879e-01   8.3550046e+00
   1.5212121e+00   1.0121212e+00   8.3307622e+00
   1.5212121e+00   1.0363636e+00   8.3059320e+00
   1.5212121e+00   1.0606061e+00   8.2805142e+00
   1.5212121e+00   1.0848485e+00   8.2545087e+00
   1.5212121e+00   1.1090909e+00   8.2279155e+00
   1.5212121e+00   1.1333333e+00   8.2007346e+00
   1.5212121e+00   1.1575758e+00   8.1729660e+00
   1.5212121e+00   1.1818182e+00   8.1446097e+00
   1.5212121e+00   1.2060606e+00   8.1156657e+00
   1.5212121e+00   1.2303030e+00   8.0861341e+00
   1.5212121e+00   1.2545455e+00   8.0560147e+00
   1.5212121e+00   1.2787879e+00   8.0253076e+00
   1.5212121e+00   1.3030303e+00   7.9940129e+00
   1.5212121e+00   1.3272727e+00   7.9621304e+00
   1.5212121e+00   1.3515152e+00   7.9296602e+00
   1.5212121e+00   1.3757576e+00   7.8966024e+00
   1.5212121e+00   1.4000000e+00   7.8629568e+00
   1.5212121e+00   1.4242424e+00   7.8287236e+00
   1.5212121e+00   1.4484848e+00   7.7939027e+00
   1.5212121e+00   1.4727273e+00   7.7584940e+00
   1.5212121e+00   1.4969697e+00   7.7224977e+00
   1.5212121e+00   1.5212121e+00   7.6859137e+00
   1.5212121e+00   1.5454545e+00   7.6487420e+00
   1.5212121e+00   1.5696970e+00   7.6109826e+00
   1.5212121e+00   1.5939394e+00   7.5726354e+00
   1.5212121e+00   1.6181818e+00   7.5337006e+00
   1.5212121e+00   1.6424242e+00   7.4941781e+00
   1.5212121e+00   1.6666667e+00   7.4540680e+00
   1.5212121e+00   1.6909091e+00   7.4133701e+00
   1.5212121e+00   1.7151515e+00   7.3720845e+00
   1.5212121e+00   1.7393939e+00   7.3302112e+00
   1.5212121e+00   1.7636364e+00   7.2877502e+00
   1.5212121e+00   1.7878788e+00   7.2447016e+00
   1.5212121e+00   1.8121212e+00   7.2010652e+00
   1.5212121e+00   1.8363636e+00   7.1568411e+00
   1.5212121e+00   1.8606061e+00   7.1120294e+00
   1.5212121e+00   1.8848485e+00   7.0666299e+00
   1.5212121e+00   1.9090909e+00   7.0206428e+00
   1.5212121e+00   1.9333333e+00   6.9740680e+00
   1.5212121e+00   1.9575758e+00   6.9269054e+00
   1.5212121e+00   1.9818182e+00   6.8791552e+00
   1.5212121e+00   2.0060606e+00   6.8308173e+00
   1.5212121e+00   2.0303030e+00   6.7818916e+00
   1.5212121e+00   2.0545455e+00   6.7323783e+00
   1.5212121e+00   2.0787879e+00   6.6822773e+00
   1.5212121e+00   2.1030303e+00   6.6315886e+00
   1.5212121e+00   2.1272727e+00   6.5803122e+00
   1.5212121e+00   2.1515152e+00   6.5284481e+00
   1.5212121e+00   2.1757576e+00   6.4759963e+00
   1.5212121e+00   2.2000000e+00   6.4229568e+00
   1.5454545e+00  -2.0000000e-01   8.7857851e+00
   1.5454545e+00  -1.7575758e-01   8.7903398e+00
   1.5454545e+00  -1.5151515e-01   8.7943067e+00
   1.5454545e+00  -1.2727273e-01   8.7976860e+00
   1.5454545e+00  -1.0303030e-01   8.8004775e+00
   1.5454545e+00  -7.8787879e-02   8.8026814e+00
   1.5454545e+00  -5.4545455e-02   8.8042975e+00
   1.5454545e+00  -3.0303030e-02   8.8053260e+00
   1.5454545e+00  -6.0606061e-03   8.8057668e+00
   1.5454545e+00   1.8181818e-02   8.8056198e+00
   1.5454545e+00   4.2424242e-02   8.8048852e+00
   1.5454545e+00   6.6666667e-02   8.8035629e+00
   1.5454545e+00   9.0909091e-02   8.8016529e+00
   1.5454545e+00   1.1515152e-01   8.7991552e+00
   1.5454545e+00   1.3939394e-01   8.7960698e+00
   1.5454545e+00   1.6363636e-01   8.7923967e+00
   1.5454545e+00   1.8787879e-01   8.7881359e+00
   1.5454545e+00   2.1212121e-01   8.7832874e+00
   1.5454545e+00   2.3636364e-01   8.7778512e+00
   1.5454545e+00   2.6060606e-01   8.7718274e+00
   1.5454545e+00   2.8484848e-01   8.7652158e+00
   1.5454545e+00   3.0909091e-01   8.7580165e+00
   1.5454545e+00   3.3333333e-01   8.7502296e+00
   1.5454545e+00   3.5757576e-01   8.7418549e+00
   1.5454545e+00   3.8181818e-01   8.7328926e+00
   1.5454545e+00   4.0606061e-01   8.7233425e+00
   1.5454545e+00   4.3030303e-01   8.7132048e+00
   1.5454545e+00   4.5454545e-01   8.7024793e+00
   1.5454545e+00   4.7878788e-01   8.6911662e+00
   1.5454545e+00   5.0303030e-01   8.6792654e+00
   1.5454545e+00   5.2727273e-01   8.6667769e+00
   1.5454545e+00   5.5151515e-01   8.6537006e+00
   1.5454545e+00   5.7575758e-01   8.6400367e+00
   1.5454545e+00   6.0000000e-01   8.6257851e+00
   1.5454545e+00   6.2424242e-01   8.6109458e+00
   1.5454545e+00   6.4848485e-01   8.5955188e+00
   1.5454545e+00   6.7272727e-01   8.5795041e+00
   1.5454545e+00   6.9696970e-01   8.5629017e+00
   1.5454545e+00   7.2121212e-01   8.5457117e+00
   1.5454545e+00   7.4545455e-01   8.5279339e+00
   1.5454545e+00   7.6969697e-01   8.5095684e+00
   1.5454545e+00   7.9393939e-01   8.4906152e+00
   1.5454545e+00   8.1818182e-01   8.4710744e+00
   1.5454545e+00   8.4242424e-01   8.4509458e+00
   1.5454545e+00   8.6666667e-01   8.4302296e+00
   1.5454545e+00   8.9090909e-01   8.4089256e+00
   1.5454545e+00   9.1515152e-01   8.3870340e+00
   1.5454545e+00   9.3939394e-01   8.3645546e+00
   1.5454545e+00   9.6363636e-01   8.3414876e+00
   1.5454545e+00   9.8787879e-01   8.3178329e+00
   1.5454545e+00   1.0121212e+00   8.2935904e+00
   1.5454545e+00   1.0363636e+00   8.2687603e+00
   1.5454545e+00   1.0606061e+00   8.2433425e+00
   1.5454545e+00   1.0848485e+00   8.2173370e+00
   1.5454545e+00   1.1090909e+00   8.1907438e+00
   1.5454545e+00   1.1333333e+00   8.1635629e+00
   1.5454545e+00   1.1575758e+00   8.1357943e+00
   1.5454545e+00   1.1818182e+00   8.1074380e+00
   1.5454545e+00   1.2060606e+00   8.0784940e+00
   1.5454545e+00   1.2303030e+00   8.0489624e+00
   1.5454545e+00   1.2545455e+00   8.0188430e+00
   1.5454545e+00   1.2787879e+00   7.9881359e+00
   1.5454545e+00   1.3030303e+00   7.9568411e+00
   1.5454545e+00   1.3272727e+00   7.9249587e+00
   1.5454545e+00   1.3515152e+00   7.8924885e+00
   1.5454545e+00   1.3757576e+00   7.8594307e+00
   1.5454545e+00   1.4000000e+00   7.8257851e+00
   1.5454545e+00   1.4242424e+00   7.7915519e+00
   1.5454545e+00   1.4484848e+00   7.7567309e+00
   1.5454545e+00   1.4727273e+00   7.7213223e+00
   1.5454545e+00   1.4969697e+00   7.6853260e+00
   1.5454545e+00   1.5212121e+00   7.6487420e+00
   1.5454545e+00   1.5454545e+00   7.6115702e+00
   1.5454545e+00   1.5696970e+00   7.5738108e+00
   1.5454545e+00   1.5939394e+00   7.5354637e+00
   1.5454545e+00   1.6181818e+00   7.4965289e+00
   1.5454545e+00   1.6424242e+00   7.4570064e+00
   1.5454545e+00   1.6666667e+00   7.4168962e+00
   1.5454545e+00   1.6909091e+00   7.3761983e+00
   1.5454545e+00   1.7151515e+00   7.3349128e+00
   1.5454545e+00   1.7393939e+00   7.2930395e+00
   1.5454545e+00   1.7636364e+00   7.2505785e+00
   1.5454545e+00   1.7878788e+00   7.2075298e+00
   1.5454545e+00   1.8121212e+00   7.1638935e+00
   1.5454545e+00   1.8363636e+00   7.1196694e+00
   1.5454545e+00   1.8606061e+00   7.0748577e+00
   1.5454545e+00   1.8848485e+00   7.0294582e+00
   1.5454545e+00   1.9090909e+00   6.9834711e+00
   1.5454545e+00   1.9333333e+00   6.9368962e+00
   1.5454545e+00   1.9575758e+00   6.8897337e+00
   1.5454545e+00   1.9818182e+00   6.8419835e+00
   1.5454545e+00   2.0060606e+00   6.7936455e+00
   1.5454545e+00   2.0303030e+00   6.7447199e+00
   1.5454545e+00   2.0545455e+00   6.6952066e+00
   1.5454545e+00   2.0787879e+00   6.6451056e+00
   1.5454545e+00   2.1030303e+00   6.5944169e+00
   1.5454545e+00   2.1272727e+00   6.5431405e+00
   1.5454545e+00   2.1515152e+00   6.4912764e+00
   1.5454545e+00   2.1757576e+00   6.4388246e+00
   1.5454545e+00   2.2000000e+00   6.3857851e+00
   1.5696970e+00  -2.0000000e-01   8.7480257e+00
   1.5696970e+00  -1.7575758e-01   8.7525803e+00
   1.5696970e+00  -1.5151515e-01   8.7565473e+00
   1.5696970e+00  -1.2727273e-01   8.7599265e+00
   1.5696970e+00  -1.0303030e-01   8.7627181e+00
   1.5696970e+00  -7.8787879e-02   8.7649219e+00
   1.5696970e+00  -5.4545455e-02   8.7665381e+00
   1.5696970e+00  -3.0303030e-02   8.7675666e+00
   1.5696970e+00  -6.0606061e-03   8.7680073e+00
   1.5696970e+00   1.8181818e-02   8.7678604e+00
   1.5696970e+00   4.2424242e-02   8.7671258e+00
   1.5696970e+00   6.6666667e-02   8.7658035e+00
   1.5696970e+00   9.0909091e-02   8.7638935e+00
   1.5696970e+00   1.1515152e-01   8.7613958e+00
   1.5696970e+00   1.3939394e-01   8.7583104e+00
   1.5696970e+00   1.6363636e-01   8.7546373e+00
   1.5696970e+00   1.8787879e-01   8.7503765e+00
   1.5696970e+00   2.1212121e-01   8.7455280e+00
   1.5696970e+00   2.3636364e-01   8.7400918e+00
   1.5696970e+00   2.6060606e-01   8.7340680e+00
   1.5696970e+00   2.8484848e-01   8.7274564e+00
   1.5696970e+00   3.0909091e-01   8.7202571e+00
   1.5696970e+00   3.3333333e-01   8.7124702e+00
   1.5696970e+00   3.5757576e-01   8.7040955e+00
   1.5696970e+00   3.8181818e-01   8.6951331e+00
   1.5696970e+00   4.0606061e-01   8.6855831e+00
   1.5696970e+00   4.3030303e-01   8.6754454e+00
   1.5696970e+00   4.5454545e-01   8.6647199e+00
   1.5696970e+00   4.7878788e-01   8.6534068e+00
   1.5696970e+00   5.0303030e-01   8.6415060e+00
   1.5696970e+00   5.2727273e-01   8.6290174e+00
   1.5696970e+00   5.5151515e-01   8.6159412e+00
   1.5696970e+00   5.7575758e-01   8.6022773e+00
   1.5696970e+00   6.0000000e-01   8.5880257e+00
   1.5696970e+00   6.2424242e-01   8.5731864e+00
   1.5696970e+00   6.4848485e-01   8.5577594e+00
   1.5696970e+00   6.7272727e-01   8.5417447e+00
   1.5696970e+00   6.9696970e-01   8.5251423e+00
   1.5696970e+00   7.2121212e-01   8.5079522e+00
   1.5696970e+00   7.4545455e-01   8.4901745e+00
   1.5696970e+00   7.6969697e-01   8.4718090e+00
   1.5696970e+00   7.9393939e-01   8.4528558e+00
   1.5696970e+00   8.1818182e-01   8.4333150e+00
   1.5696970e+00   8.4242424e-01   8.4131864e+00
   1.5696970e+00   8.6666667e-01   8.3924702e+00
   1.5696970e+00   8.9090909e-01   8.3711662e+00
   1.5696970e+00   9.1515152e-01   8.3492746e+00
   1.5696970e+00   9.3939394e-01   8.3267952e+00
   1.5696970e+00   9.6363636e-01   8.3037282e+00
   1.5696970e+00   9.8787879e-01   8.2800735e+00
   1.5696970e+00   1.0121212e+00   8.2558310e+00
   1.5696970e+00   1.0363636e+00   8.2310009e+00
   1.5696970e+00   1.0606061e+00   8.2055831e+00
   1.5696970e+00   1.0848485e+00   8.1795776e+00
   1.5696970e+00   1.1090909e+00   8.1529844e+00
   1.5696970e+00   1.1333333e+00   8.1258035e+00
   1.5696970e+00   1.1575758e+00   8.0980349e+00
   1.5696970e+00   1.1818182e+00   8.0696786e+00
   1.5696970e+00   1.2060606e+00   8.0407346e+00
   1.5696970e+00   1.2303030e+00   8.0112029e+00
   1.5696970e+00   1.2545455e+00   7.9810836e+00
   1.5696970e+00   1.2787879e+00   7.9503765e+00
   1.5696970e+00   1.3030303e+00   7.9190817e+00
   1.5696970e+00   1.3272727e+00   7.8871993e+00
   1.5696970e+00   1.3515152e+00   7.8547291e+00
   1.5696970e+00   1.3757576e+00   7.8216713e+00
   1.5696970e+00   1.4000000e+00   7.7880257e+00
   1.5696970e+00   1.4242424e+00   7.7537925e+00
   1.5696970e+00   1.4484848e+00   7.7189715e+00
   1.5696970e+00   1.4727273e+00   7.6835629e+00
   1.5696970e+00   1.4969697e+00   7.6475666e+00
   1.5696970e+00   1.5212121e+00   7.6109826e+00
   1.5696970e+00   1.5454545e+00   7.5738108e+00
   1.5696970e+00   1.5696970e+00   7.5360514e+00
   1.5696970e+00   1.5939394e+00   7.4977043e+00
   1.5696970e+00   1.6181818e+00   7.4587695e+00
   1.5696970e+00   1.6424242e+00   7.4192470e+00
   1.5696970e+00   1.6666667e+00   7.3791368e+00
   1.5696970e+00   1.6909091e+00   7.3384389e+00
   1.5696970e+00   1.7151515e+00   7.2971534e+00
   1.5696970e+00   1.7393939e+00   7.2552801e+00
   1.5696970e+00   1.7636364e+00   7.2128191e+00
   1.5696970e+00   1.7878788e+00   7.1697704e+00
   1.5696970e+00   1.8121212e+00   7.1261341e+00
   1.5696970e+00   1.8363636e+00   7.0819100e+00
   1.5696970e+00   1.8606061e+00   7.0370983e+00
   1.5696970e+00   1.8848485e+00   6.9916988e+00
   1.5696970e+00   1.9090909e+00   6.9457117e+00
   1.5696970e+00   1.9333333e+00   6.8991368e+00
   1.5696970e+00   1.9575758e+00   6.8519743e+00
   1.5696970e+00   1.9818182e+00   6.8042241e+00
   1.5696970e+00   2.0060606e+00   6.7558861e+00
   1.5696970e+00   2.0303030e+00   6.7069605e+00
   1.5696970e+00   2.0545455e+00   6.6574472e+00
   1.5696970e+00   2.0787879e+00   6.6073462e+00
   1.5696970e+00   2.1030303e+00   6.5566575e+00
   1.5696970e+00   2.1272727e+00   6.5053811e+00
   1.5696970e+00   2.1515152e+00   6.4535170e+00
   1.5696970e+00   2.1757576e+00   6.4010652e+00
   1.5696970e+00   2.2000000e+00   6.3480257e+00
   1.5939394e+00  -2.0000000e-01   8.7096786e+00
   1.5939394e+00  -1.7575758e-01   8.7142332e+00
   1.5939394e+00  -1.5151515e-01   8.7182002e+00
   1.5939394e+00  -1.2727273e-01   8.7215794e+00
   1.5939394e+00  -1.0303030e-01   8.7243710e+00
   1.5939394e+00  -7.8787879e-02   8.7265748e+00
   1.5939394e+00  -5.4545455e-02   8.7281910e+00
   1.5939394e+00  -3.0303030e-02   8.7292195e+00
   1.5939394e+00  -6.0606061e-03   8.7296602e+00
   1.5939394e+00   1.8181818e-02   8.7295133e+00
   1.5939394e+00   4.2424242e-02   8.7287787e+00
   1.5939394e+00   6.6666667e-02   8.7274564e+00
   1.5939394e+00   9.0909091e-02   8.7255464e+00
   1.5939394e+00   1.1515152e-01   8.7230487e+00
   1.5939394e+00   1.3939394e-01   8.7199633e+00
   1.5939394e+00   1.6363636e-01   8.7162902e+00
   1.5939394e+00   1.8787879e-01   8.7120294e+00
   1.5939394e+00   2.1212121e-01   8.7071809e+00
   1.5939394e+00   2.3636364e-01   8.7017447e+00
   1.5939394e+00   2.6060606e-01   8.6957208e+00
   1.5939394e+00   2.8484848e-01   8.6891093e+00
   1.5939394e+00   3.0909091e-01   8.6819100e+00
   1.5939394e+00   3.3333333e-01   8.6741230e+00
   1.5939394e+00   3.5757576e-01   8.6657484e+00
   1.5939394e+00   3.8181818e-01   8.6567860e+00
   1.5939394e+00   4.0606061e-01   8.6472360e+00
   1.5939394e+00   4.3030303e-01   8.6370983e+00
   1.5939394e+00   4.5454545e-01   8.6263728e+00
   1.5939394e+00   4.7878788e-01   8.6150597e+00
   1.5939394e+00   5.0303030e-01   8.6031589e+00
   1.5939394e+00   5.2727273e-01   8.5906703e+00
   1.5939394e+00   5.5151515e-01   8.5775941e+00
   1.5939394e+00   5.7575758e-01   8.5639302e+00
   1.5939394e+00   6.0000000e-01   8.5496786e+00
   1.5939394e+00   6.2424242e-01   8.5348393e+00
   1.5939394e+00   6.4848485e-01   8.5194123e+00
   1.5939394e+00   6.7272727e-01   8.5033976e+00
   1.5939394e+00   6.9696970e-01   8.4867952e+00
   1.5939394e+00   7.2121212e-01   8.4696051e+00
   1.5939394e+00   7.4545455e-01   8.4518274e+00
   1.5939394e+00   7.6969697e-01   8.4334619e+00
   1.5939394e+00   7.9393939e-01   8.4145087e+00
   1.5939394e+00   8.1818182e-01   8.3949679e+00
   1.5939394e+00   8.4242424e-01   8.3748393e+00
   1.5939394e+00   8.6666667e-01   8.3541230e+00
   1.5939394e+00   8.9090909e-01   8.3328191e+00
   1.5939394e+00   9.1515152e-01   8.3109275e+00
   1.5939394e+00   9.3939394e-01   8.2884481e+00
   1.5939394e+00   9.6363636e-01   8.2653811e+00
   1.5939394e+00   9.8787879e-01   8.2417264e+00
   1.5939394e+00   1.0121212e+00   8.2174839e+00
   1.5939394e+00   1.0363636e+00   8.1926538e+00
   1.5939394e+00   1.0606061e+00   8.1672360e+00
   1.5939394e+00   1.0848485e+00   8.1412305e+00
   1.5939394e+00   1.1090909e+00   8.1146373e+00
   1.5939394e+00   1.1333333e+00   8.0874564e+00
   1.5939394e+00   1.1575758e+00   8.0596878e+00
   1.5939394e+00   1.1818182e+00   8.0313315e+00
   1.5939394e+00   1.2060606e+00   8.0023875e+00
   1.5939394e+00   1.2303030e+00   7.9728558e+00
   1.5939394e+00   1.2545455e+00   7.9427365e+00
   1.5939394e+00   1.2787879e+00   7.9120294e+00
   1.5939394e+00   1.3030303e+00   7.8807346e+00
   1.5939394e+00   1.3272727e+00   7.8488522e+00
   1.5939394e+00   1.3515152e+00   7.8163820e+00
   1.5939394e+00   1.3757576e+00   7.7833242e+00
   1.5939394e+00   1.4000000e+00   7.7496786e+00
   1.5939394e+00   1.4242424e+00   7.7154454e+00
   1.5939394e+00   1.4484848e+00   7.6806244e+00
   1.5939394e+00   1.4727273e+00   7.6452158e+00
   1.5939394e+00   1.4969697e+00   7.6092195e+00
   1.5939394e+00   1.5212121e+00   7.5726354e+00
   1.5939394e+00   1.5454545e+00   7.5354637e+00
   1.5939394e+00   1.5696970e+00   7.4977043e+00
   1.5939394e+00   1.5939394e+00   7.4593572e+00
   1.5939394e+00   1.6181818e+00   7.4204224e+00
   1.5939394e+00   1.6424242e+00   7.3808999e+00
   1.5939394e+00   1.6666667e+00   7.3407897e+00
   1.5939394e+00   1.6909091e+00   7.3000918e+00
   1.5939394e+00   1.7151515e+00   7.2588062e+00
   1.5939394e+00   1.7393939e+00   7.2169330e+00
   1.5939394e+00   1.7636364e+00   7.1744720e+00
   1.5939394e+00   1.7878788e+00   7.1314233e+00
   1.5939394e+00   1.8121212e+00   7.0877870e+00
   1.5939394e+00   1.8363636e+00   7.0435629e+00
   1.5939394e+00   1.8606061e+00   6.9987511e+00
   1.5939394e+00   1.8848485e+00   6.9533517e+00
   1.5939394e+00   1.9090909e+00   6.9073646e+00
   1.5939394e+00   1.9333333e+00   6.8607897e+00
   1.5939394e+00   1.9575758e+00   6.8136272e+00
   1.5939394e+00   1.9818182e+00   6.7658770e+00
   1.5939394e+00   2.0060606e+00   6.7175390e+00
   1.5939394e+00   2.0303030e+00   6.6686134e+00
   1.5939394e+00   2.0545455e+00   6.6191001e+00
   1.5939394e+00   2.0787879e+00   6.5689991e+00
   1.5939394e+00   2.1030303e+00   6.5183104e+00
   1.5939394e+00   2.1272727e+00   6.4670340e+00
   1.5939394e+00   2.1515152e+00   6.4151699e+00
   1.5939394e+00   2.1757576e+00   6.3627181e+00
   1.5939394e+00   2.2000000e+00   6.3096786e+00
   1.6181818e+00  -2.0000000e-01   8.6707438e+00
   1.6181818e+00  -1.7575758e-01   8.6752984e+00
   1.6181818e+00  -1.5151515e-01   8.6792654e+00
   1.6181818e+00  -1.2727273e-01   8.6826446e+00
   1.6181818e+00  -1.0303030e-01   8.6854362e+00
   1.6181818e+00  -7.8787879e-02   8.6876400e+00
   1.6181818e+00  -5.4545455e-02   8.6892562e+00
   1.6181818e+00  -3.0303030e-02   8.6902847e+00
   1.6181818e+00  -6.0606061e-03   8.6907254e+00
   1.6181818e+00   1.8181818e-02   8.6905785e+00
   1.6181818e+00   4.2424242e-02   8.6898439e+00
   1.6181818e+00   6.6666667e-02   8.6885216e+00
   1.6181818e+00   9.0909091e-02   8.6866116e+00
   1.6181818e+00   1.1515152e-01   8.6841139e+00
   1.6181818e+00   1.3939394e-01   8.6810285e+00
   1.6181818e+00   1.6363636e-01   8.6773554e+00
   1.6181818e+00   1.8787879e-01   8.6730946e+00
   1.6181818e+00   2.1212121e-01   8.6682461e+00
   1.6181818e+00   2.3636364e-01   8.6628099e+00
   1.6181818e+00   2.6060606e-01   8.6567860e+00
   1.6181818e+00   2.8484848e-01   8.6501745e+00
   1.6181818e+00   3.0909091e-01   8.6429752e+00
   1.6181818e+00   3.3333333e-01   8.6351882e+00
   1.6181818e+00   3.5757576e-01   8.6268136e+00
   1.6181818e+00   3.8181818e-01   8.6178512e+00
   1.6181818e+00   4.0606061e-01   8.6083012e+00
   1.6181818e+00   4.3030303e-01   8.5981635e+00
   1.6181818e+00   4.5454545e-01   8.5874380e+00
   1.6181818e+00   4.7878788e-01   8.5761249e+00
   1.6181818e+00   5.0303030e-01   8.5642241e+00
   1.6181818e+00   5.2727273e-01   8.5517355e+00
   1.6181818e+00   5.5151515e-01   8.5386593e+00
   1.6181818e+00   5.7575758e-01   8.5249954e+00
   1.6181818e+00   6.0000000e-01   8.5107438e+00
   1.6181818e+00   6.2424242e-01   8.4959045e+00
   1.6181818e+00   6.4848485e-01   8.4804775e+00
   1.6181818e+00   6.7272727e-01   8.4644628e+00
   1.6181818e+00   6.9696970e-01   8.4478604e+00
   1.6181818e+00   7.2121212e-01   8.4306703e+00
   1.6181818e+00   7.4545455e-01   8.4128926e+00
   1.6181818e+00   7.6969697e-01   8.3945271e+00
   1.6181818e+00   7.9393939e-01   8.3755739e+00
   1.6181818e+00   8.1818182e-01   8.3560331e+00
   1.6181818e+00   8.4242424e-01   8.3359045e+00
   1.6181818e+00   8.6666667e-01   8.3151882e+00
   1.6181818e+00   8.9090909e-01   8.2938843e+00
   1.6181818e+00   9.1515152e-01   8.2719927e+00
   1.6181818e+00   9.3939394e-01   8.2495133e+00
   1.6181818e+00   9.6363636e-01   8.2264463e+00
   1.6181818e+00   9.8787879e-01   8.2027916e+00
   1.6181818e+00   1.0121212e+00   8.1785491e+00
   1.6181818e+00   1.0363636e+00   8.1537190e+00
   1.6181818e+00   1.0606061e+00   8.1283012e+00
   1.6181818e+00   1.0848485e+00   8.1022957e+00
   1.6181818e+00   1.1090909e+00   8.0757025e+00
   1.6181818e+00   1.1333333e+00   8.0485216e+00
   1.6181818e+00   1.1575758e+00   8.0207530e+00
   1.6181818e+00   1.1818182e+00   7.9923967e+00
   1.6181818e+00   1.2060606e+00   7.9634527e+00
   1.6181818e+00   1.2303030e+00   7.9339210e+00
   1.6181818e+00   1.2545455e+00   7.9038017e+00
   1.6181818e+00   1.2787879e+00   7.8730946e+00
   1.6181818e+00   1.3030303e+00   7.8417998e+00
   1.6181818e+00   1.3272727e+00   7.8099174e+00
   1.6181818e+00   1.3515152e+00   7.7774472e+00
   1.6181818e+00   1.3757576e+00   7.7443893e+00
   1.6181818e+00   1.4000000e+00   7.7107438e+00
   1.6181818e+00   1.4242424e+00   7.6765106e+00
   1.6181818e+00   1.4484848e+00   7.6416896e+00
   1.6181818e+00   1.4727273e+00   7.6062810e+00
   1.6181818e+00   1.4969697e+00   7.5702847e+00
   1.6181818e+00   1.5212121e+00   7.5337006e+00
   1.6181818e+00   1.5454545e+00   7.4965289e+00
   1.6181818e+00   1.5696970e+00   7.4587695e+00
   1.6181818e+00   1.5939394e+00   7.4204224e+00
   1.6181818e+00   1.6181818e+00   7.3814876e+00
   1.6181818e+00   1.6424242e+00   7.3419651e+00
   1.6181818e+00   1.6666667e+00   7.3018549e+00
   1.6181818e+00   1.6909091e+00   7.2611570e+00
   1.6181818e+00   1.7151515e+00   7.2198714e+00
   1.6181818e+00   1.7393939e+00   7.1779982e+00
   1.6181818e+00   1.7636364e+00   7.1355372e+00
   1.6181818e+00   1.7878788e+00   7.0924885e+00
   1.6181818e+00   1.8121212e+00   7.0488522e+00
   1.6181818e+00   1.8363636e+00   7.0046281e+00
   1.6181818e+00   1.8606061e+00   6.9598163e+00
   1.6181818e+00   1.8848485e+00   6.9144169e+00
   1.6181818e+00   1.9090909e+00   6.8684298e+00
   1.6181818e+00   1.9333333e+00   6.8218549e+00
   1.6181818e+00   1.9575758e+00   6.7746924e+00
   1.6181818e+00   1.9818182e+00   6.7269421e+00
   1.6181818e+00   2.0060606e+00   6.6786042e+00
   1.6181818e+00   2.0303030e+00   6.6296786e+00
   1.6181818e+00   2.0545455e+00   6.5801653e+00
   1.6181818e+00   2.0787879e+00   6.5300643e+00
   1.6181818e+00   2.1030303e+00   6.4793756e+00
   1.6181818e+00   2.1272727e+00   6.4280992e+00
   1.6181818e+00   2.1515152e+00   6.3762351e+00
   1.6181818e+00   2.1757576e+00   6.3237833e+00
   1.6181818e+00   2.2000000e+00   6.2707438e+00
   1.6424242e+00  -2.0000000e-01   8.6312213e+00
   1.6424242e+00  -1.7575758e-01   8.6357759e+00
   1.6424242e+00  -1.5151515e-01   8.6397429e+00
   1.6424242e+00  -1.2727273e-01   8.6431221e+00
   1.6424242e+00  -1.0303030e-01   8.6459137e+00
   1.6424242e+00  -7.8787879e-02   8.6481175e+00
   1.6424242e+00  -5.4545455e-02   8.6497337e+00
   1.6424242e+00  -3.0303030e-02   8.6507622e+00
   1.6424242e+00  -6.0606061e-03   8.6512029e+00
   1.6424242e+00   1.8181818e-02   8.6510560e+00
   1.6424242e+00   4.2424242e-02   8.6503214e+00
   1.6424242e+00   6.6666667e-02   8.6489991e+00
   1.6424242e+00   9.0909091e-02   8.6470891e+00
   1.6424242e+00   1.1515152e-01   8.6445914e+00
   1.6424242e+00   1.3939394e-01   8.6415060e+00
   1.6424242e+00   1.6363636e-01   8.6378329e+00
   1.6424242e+00   1.8787879e-01   8.6335721e+00
   1.6424242e+00   2.1212121e-01   8.6287236e+00
   1.6424242e+00   2.3636364e-01   8.6232874e+00
   1.6424242e+00   2.6060606e-01   8.6172635e+00
   1.6424242e+00   2.8484848e-01   8.6106520e+00
   1.6424242e+00   3.0909091e-01   8.6034527e+00
   1.6424242e+00   3.3333333e-01   8.5956657e+00
   1.6424242e+00   3.5757576e-01   8.5872911e+00
   1.6424242e+00   3.8181818e-01   8.5783287e+00
   1.6424242e+00   4.0606061e-01   8.5687787e+00
   1.6424242e+00   4.3030303e-01   8.5586410e+00
   1.6424242e+00   4.5454545e-01   8.5479155e+00
   1.6424242e+00   4.7878788e-01   8.5366024e+00
   1.6424242e+00   5.0303030e-01   8.5247016e+00
   1.6424242e+00   5.2727273e-01   8.5122130e+00
   1.6424242e+00   5.5151515e-01   8.4991368e+00
   1.6424242e+00   5.7575758e-01   8.4854729e+00
   1.6424242e+00   6.0000000e-01   8.4712213e+00
   1.6424242e+00   6.2424242e-01   8.4563820e+00
   1.6424242e+00   6.4848485e-01   8.4409550e+00
   1.6424242e+00   6.7272727e-01   8.4249403e+00
   1.6424242e+00   6.9696970e-01   8.4083379e+00
   1.6424242e+00   7.2121212e-01   8.3911478e+00
   1.6424242e+00   7.4545455e-01   8.3733701e+00
   1.6424242e+00   7.6969697e-01   8.3550046e+00
   1.6424242e+00   7.9393939e-01   8.3360514e+00
   1.6424242e+00   8.1818182e-01   8.3165106e+00
   1.6424242e+00   8.4242424e-01   8.2963820e+00
   1.6424242e+00   8.6666667e-01   8.2756657e+00
   1.6424242e+00   8.9090909e-01   8.2543618e+00
   1.6424242e+00   9.1515152e-01   8.2324702e+00
   1.6424242e+00   9.3939394e-01   8.2099908e+00
   1.6424242e+00   9.6363636e-01   8.1869238e+00
   1.6424242e+00   9.8787879e-01   8.1632691e+00
   1.6424242e+00   1.0121212e+00   8.1390266e+00
   1.6424242e+00   1.0363636e+00   8.1141965e+00
   1.6424242e+00   1.0606061e+00   8.0887787e+00
   1.6424242e+00   1.0848485e+00   8.0627732e+00
   1.6424242e+00   1.1090909e+00   8.0361800e+00
   1.6424242e+00   1.1333333e+00   8.0089991e+00
   1.6424242e+00   1.1575758e+00   7.9812305e+00
   1.6424242e+00   1.1818182e+00   7.9528742e+00
   1.6424242e+00   1.2060606e+00   7.9239302e+00
   1.6424242e+00   1.2303030e+00   7.8943985e+00
   1.6424242e+00   1.2545455e+00   7.8642792e+00
   1.6424242e+00   1.2787879e+00   7.8335721e+00
   1.6424242e+00   1.3030303e+00   7.8022773e+00
   1.6424242e+00   1.3272727e+00   7.7703949e+00
   1.6424242e+00   1.3515152e+00   7.7379247e+00
   1.6424242e+00   1.3757576e+00   7.7048669e+00
   1.6424242e+00   1.4000000e+00   7.6712213e+00
   1.6424242e+00   1.4242424e+00   7.6369881e+00
   1.6424242e+00   1.4484848e+00   7.6021671e+00
   1.6424242e+00   1.4727273e+00   7.5667585e+00
   1.6424242e+00   1.4969697e+00   7.5307622e+00
   1.6424242e+00   1.5212121e+00   7.4941781e+00
   1.6424242e+00   1.5454545e+00   7.4570064e+00
   1.6424242e+00   1.5696970e+00   7.4192470e+00
   1.6424242e+00   1.5939394e+00   7.3808999e+00
   1.6424242e+00   1.6181818e+00   7.3419651e+00
   1.6424242e+00   1.6424242e+00   7.3024426e+00
   1.6424242e+00   1.6666667e+00   7.2623324e+00
   1.6424242e+00   1.6909091e+00   7.2216345e+00
   1.6424242e+00   1.7151515e+00   7.1803489e+00
   1.6424242e+00   1.7393939e+00   7.1384757e+00
   1.6424242e+00   1.7636364e+00   7.0960147e+00
   1.6424242e+00   1.7878788e+00   7.0529660e+00
   1.6424242e+00   1.8121212e+00   7.0093297e+00
   1.6424242e+00   1.8363636e+00   6.9651056e+00
   1.6424242e+00   1.8606061e+00   6.9202938e+00
   1.6424242e+00   1.8848485e+00   6.8748944e+00
   1.6424242e+00   1.9090909e+00   6.8289073e+00
   1.6424242e+00   1.9333333e+00   6.7823324e+00
   1.6424242e+00   1.9575758e+00   6.7351699e+00
   1.6424242e+00   1.9818182e+00   6.6874197e+00
   1.6424242e+00   2.0060606e+00   6.6390817e+00
   1.6424242e+00   2.0303030e+00   6.5901561e+00
   1.6424242e+00   2.0545455e+00   6.5406428e+00
   1.6424242e+00   2.0787879e+00   6.4905418e+00
   1.6424242e+00   2.1030303e+00   6.4398531e+00
   1.6424242e+00   2.1272727e+00   6.3885767e+00
   1.6424242e+00   2.1515152e+00   6.3367126e+00
   1.6424242e+00   2.1757576e+00   6.2842608e+00
   1.6424242e+00   2.2000000e+00   6.2312213e+00
   1.6666667e+00  -2.0000000e-01   8.5911111e+00
   1.6666667e+00  -1.7575758e-01   8.5956657e+00
   1.6666667e+00  -1.5151515e-01   8.5996327e+00
   1.6666667e+00  -1.2727273e-01   8.6030119e+00
   1.6666667e+00  -1.0303030e-01   8.6058035e+00
   1.6666667e+00  -7.8787879e-02   8.6080073e+00
   1.6666667e+00  -5.4545455e-02   8.6096235e+00
   1.6666667e+00  -3.0303030e-02   8.6106520e+00
   1.6666667e+00  -6.0606061e-03   8.6110927e+00
   1.6666667e+00   1.8181818e-02   8.6109458e+00
   1.6666667e+00   4.2424242e-02   8.6102112e+00
   1.6666667e+00   6.6666667e-02   8.6088889e+00
   1.6666667e+00   9.0909091e-02   8.6069789e+00
   1.6666667e+00   1.1515152e-01   8.6044812e+00
   1.6666667e+00   1.3939394e-01   8.6013958e+00
   1.6666667e+00   1.6363636e-01   8.5977227e+00
   1.6666667e+00   1.8787879e-01   8.5934619e+00
   1.6666667e+00   2.1212121e-01   8.5886134e+00
   1.6666667e+00   2.3636364e-01   8.5831772e+00
   1.6666667e+00   2.6060606e-01   8.5771534e+00
   1.6666667e+00   2.8484848e-01   8.5705418e+00
   1.6666667e+00   3.0909091e-01   8.5633425e+00
   1.6666667e+00   3.3333333e-01   8.5555556e+00
   1.6666667e+00   3.5757576e-01   8.5471809e+00
   1.6666667e+00   3.8181818e-01   8.5382185e+00
   1.6666667e+00   4.0606061e-01   8.5286685e+00
   1.6666667e+00   4.3030303e-01   8.5185308e+00
   1.6666667e+00   4.5454545e-01   8.5078053e+00
   1.6666667e+00   4.7878788e-01   8.4964922e+00
   1.6666667e+00   5.0303030e-01   8.4845914e+00
   1.6666667e+00   5.2727273e-01   8.4721028e+00
   1.6666667e+00   5.5151515e-01   8.4590266e+00
   1.6666667e+00   5.7575758e-01   8.4453627e+00
   1.6666667e+00   6.0000000e-01   8.4311111e+00
   1.6666667e+00   6.2424242e-01   8.4162718e+00
   1.6666667e+00   6.4848485e-01   8.4008448e+00
   1.6666667e+00   6.7272727e-01   8.3848301e+00
   1.6666667e+00   6.9696970e-01   8.3682277e+00
   1.6666667e+00   7.2121212e-01   8.3510376e+00
   1.6666667e+00   7.4545455e-01   8.3332599e+00
   1.6666667e+00   7.6969697e-01   8.3148944e+00
   1.6666667e+00   7.9393939e-01   8.2959412e+00
   1.6666667e+00   8.1818182e-01   8.2764004e+00
   1.6666667e+00   8.4242424e-01   8.2562718e+00
   1.6666667e+00   8.6666667e-01   8.2355556e+00
   1.6666667e+00   8.9090909e-01   8.2142516e+00
   1.6666667e+00   9.1515152e-01   8.1923600e+00
   1.6666667e+00   9.3939394e-01   8.1698806e+00
   1.6666667e+00   9.6363636e-01   8.1468136e+00
   1.6666667e+00   9.8787879e-01   8.1231589e+00
   1.6666667e+00   1.0121212e+00   8.0989164e+00
   1.6666667e+00   1.0363636e+00   8.0740863e+00
   1.6666667e+00   1.0606061e+00   8.0486685e+00
   1.6666667e+00   1.0848485e+00   8.0226630e+00
   1.6666667e+00   1.1090909e+00   7.9960698e+00
   1.6666667e+00   1.1333333e+00   7.9688889e+00
   1.6666667e+00   1.1575758e+00   7.9411203e+00
   1.6666667e+00   1.1818182e+00   7.9127640e+00
   1.6666667e+00   1.2060606e+00   7.8838200e+00
   1.6666667e+00   1.2303030e+00   7.8542883e+00
   1.6666667e+00   1.2545455e+00   7.8241690e+00
   1.6666667e+00   1.2787879e+00   7.7934619e+00
   1.6666667e+00   1.3030303e+00   7.7621671e+00
   1.6666667e+00   1.3272727e+00   7.7302847e+00
   1.6666667e+00   1.3515152e+00   7.6978145e+00
   1.6666667e+00   1.3757576e+00   7.6647567e+00
   1.6666667e+00   1.4000000e+00   7.6311111e+00
   1.6666667e+00   1.4242424e+00   7.5968779e+00
   1.6666667e+00   1.4484848e+00   7.5620569e+00
   1.6666667e+00   1.4727273e+00   7.5266483e+00
   1.6666667e+00   1.4969697e+00   7.4906520e+00
   1.6666667e+00   1.5212121e+00   7.4540680e+00
   1.6666667e+00   1.5454545e+00   7.4168962e+00
   1.6666667e+00   1.5696970e+00   7.3791368e+00
   1.6666667e+00   1.5939394e+00   7.3407897e+00
   1.6666667e+00   1.6181818e+00   7.3018549e+00
   1.6666667e+00   1.6424242e+00   7.2623324e+00
   1.6666667e+00   1.6666667e+00   7.2222222e+00
   1.6666667e+00   1.6909091e+00   7.1815243e+00
   1.6666667e+00   1.7151515e+00   7.1402388e+00
   1.6666667e+00   1.7393939e+00   7.0983655e+00
   1.6666667e+00   1.7636364e+00   7.0559045e+00
   1.6666667e+00   1.7878788e+00   7.0128558e+00
   1.6666667e+00   1.8121212e+00   6.9692195e+00
   1.6666667e+00   1.8363636e+00   6.9249954e+00
   1.6666667e+00   1.8606061e+00   6.8801837e+00
   1.6666667e+00   1.8848485e+00   6.8347842e+00
   1.6666667e+00   1.9090909e+00   6.7887971e+00
   1.6666667e+00   1.9333333e+00   6.7422222e+00
   1.6666667e+00   1.9575758e+00   6.6950597e+00
   1.6666667e+00   1.9818182e+00   6.6473095e+00
   1.6666667e+00   2.0060606e+00   6.5989715e+00
   1.6666667e+00   2.0303030e+00   6.5500459e+00
   1.6666667e+00   2.0545455e+00   6.5005326e+00
   1.6666667e+00   2.0787879e+00   6.4504316e+00
   1.6666667e+00   2.1030303e+00   6.3997429e+00
   1.6666667e+00   2.1272727e+00   6.3484665e+00
   1.6666667e+00   2.1515152e+00   6.2966024e+00
   1.6666667e+00   2.1757576e+00   6.2441506e+00
   1.6666667e+00   2.2000000e+00   6.1911111e+00
   1.6909091e+00  -2.0000000e-01   8.5504132e+00
   1.6909091e+00  -1.7575758e-01   8.5549679e+00
   1.6909091e+00  -1.5151515e-01   8.5589348e+00
   1.6909091e+00  -1.2727273e-01   8.5623140e+00
   1.6909091e+00  -1.0303030e-01   8.5651056e+00
   1.6909091e+00  -7.8787879e-02   8.5673095e+00
   1.6909091e+00  -5.4545455e-02   8.5689256e+00
   1.6909091e+00  -3.0303030e-02   8.5699541e+00
   1.6909091e+00  -6.0606061e-03   8.5703949e+00
   1.6909091e+00   1.8181818e-02   8.5702479e+00
   1.6909091e+00   4.2424242e-02   8.5695133e+00
   1.6909091e+00   6.6666667e-02   8.5681910e+00
   1.6909091e+00   9.0909091e-02   8.5662810e+00
   1.6909091e+00   1.1515152e-01   8.5637833e+00
   1.6909091e+00   1.3939394e-01   8.5606979e+00
   1.6909091e+00   1.6363636e-01   8.5570248e+00
   1.6909091e+00   1.8787879e-01   8.5527640e+00
   1.6909091e+00   2.1212121e-01   8.5479155e+00
   1.6909091e+00   2.3636364e-01   8.5424793e+00
   1.6909091e+00   2.6060606e-01   8.5364555e+00
   1.6909091e+00   2.8484848e-01   8.5298439e+00
   1.6909091e+00   3.0909091e-01   8.5226446e+00
   1.6909091e+00   3.3333333e-01   8.5148577e+00
   1.6909091e+00   3.5757576e-01   8.5064830e+00
   1.6909091e+00   3.8181818e-01   8.4975207e+00
   1.6909091e+00   4.0606061e-01   8.4879706e+00
   1.6909091e+00   4.3030303e-01   8.4778329e+00
   1.6909091e+00   4.5454545e-01   8.4671074e+00
   1.6909091e+00   4.7878788e-01   8.4557943e+00
   1.6909091e+00   5.0303030e-01   8.4438935e+00
   1.6909091e+00   5.2727273e-01   8.4314050e+00
   1.6909091e+00   5.5151515e-01   8.4183287e+00
   1.6909091e+00   5.7575758e-01   8.4046648e+00
   1.6909091e+00   6.0000000e-01   8.3904132e+00
   1.6909091e+00   6.2424242e-01   8.3755739e+00
   1.6909091e+00   6.4848485e-01   8.3601469e+00
   1.6909091e+00   6.7272727e-01   8.3441322e+00
   1.6909091e+00   6.9696970e-01   8.3275298e+00
   1.6909091e+00   7.2121212e-01   8.3103398e+00
   1.6909091e+00   7.4545455e-01   8.2925620e+00
   1.6909091e+00   7.6969697e-01   8.2741965e+00
   1.6909091e+00   7.9393939e-01   8.2552433e+00
   1.6909091e+00   8.1818182e-01   8.2357025e+00
   1.6909091e+00   8.4242424e-01   8.2155739e+00
   1.6909091e+00   8.6666667e-01   8.1948577e+00
   1.6909091e+00   8.9090909e-01   8.1735537e+00
   1.6909091e+00   9.1515152e-01   8.1516621e+00
   1.6909091e+00   9.3939394e-01   8.1291827e+00
   1.6909091e+00   9.6363636e-01   8.1061157e+00
   1.6909091e+00   9.8787879e-01   8.0824610e+00
   1.6909091e+00   1.0121212e+00   8.0582185e+00
   1.6909091e+00   1.0363636e+00   8.0333884e+00
   1.6909091e+00   1.0606061e+00   8.0079706e+00
   1.6909091e+00   1.0848485e+00   7.9819651e+00
   1.6909091e+00   1.1090909e+00   7.9553719e+00
   1.6909091e+00   1.1333333e+00   7.9281910e+00
   1.6909091e+00   1.1575758e+00   7.9004224e+00
   1.6909091e+00   1.1818182e+00   7.8720661e+00
   1.6909091e+00   1.2060606e+00   7.8431221e+00
   1.6909091e+00   1.2303030e+00   7.8135904e+00
   1.6909091e+00   1.2545455e+00   7.7834711e+00
   1.6909091e+00   1.2787879e+00   7.7527640e+00
   1.6909091e+00   1.3030303e+00   7.7214692e+00
   1.6909091e+00   1.3272727e+00   7.6895868e+00
   1.6909091e+00   1.3515152e+00   7.6571166e+00
   1.6909091e+00   1.3757576e+00   7.6240588e+00
   1.6909091e+00   1.4000000e+00   7.5904132e+00
   1.6909091e+00   1.4242424e+00   7.5561800e+00
   1.6909091e+00   1.4484848e+00   7.5213590e+00
   1.6909091e+00   1.4727273e+00   7.4859504e+00
   1.6909091e+00   1.4969697e+00   7.4499541e+00
   1.6909091e+00   1.5212121e+00   7.4133701e+00
   1.6909091e+00   1.5454545e+00   7.3761983e+00
   1.6909091e+00   1.5696970e+00   7.3384389e+00
   1.6909091e+00   1.5939394e+00   7.3000918e+00
   1.6909091e+00   1.6181818e+00   7.2611570e+00
   1.6909091e+00   1.6424242e+00   7.2216345e+00
   1.6909091e+00   1.6666667e+00   7.1815243e+00
   1.6909091e+00   1.6909091e+00   7.1408264e+00
   1.6909091e+00   1.7151515e+00   7.0995409e+00
   1.6909091e+00   1.7393939e+00   7.0576676e+00
   1.6909091e+00   1.7636364e+00   7.0152066e+00
   1.6909091e+00   1.7878788e+00   6.9721579e+00
   1.6909091e+00   1.8121212e+00   6.9285216e+00
   1.6909091e+00   1.8363636e+00   6.8842975e+00
   1.6909091e+00   1.8606061e+00   6.8394858e+00
   1.6909091e+00   1.8848485e+00   6.7940863e+00
   1.6909091e+00   1.9090909e+00   6.7480992e+00
   1.6909091e+00   1.9333333e+00   6.7015243e+00
   1.6909091e+00   1.9575758e+00   6.6543618e+00
   1.6909091e+00   1.9818182e+00   6.6066116e+00
   1.6909091e+00   2.0060606e+00   6.5582736e+00
   1.6909091e+00   2.0303030e+00   6.5093480e+00
   1.6909091e+00   2.0545455e+00   6.4598347e+00
   1.6909091e+00   2.0787879e+00   6.4097337e+00
   1.6909091e+00   2.1030303e+00   6.3590450e+00
   1.6909091e+00   2.1272727e+00   6.3077686e+00
   1.6909091e+00   2.1515152e+00   6.2559045e+00
   1.6909091e+00   2.1757576e+00   6.2034527e+00
   1.6909091e+00   2.2000000e+00   6.1504132e+00
   1.7151515e+00  -2.0000000e-01   8.5091276e+00
   1.7151515e+00  -1.7575758e-01   8.5136823e+00
   1.7151515e+00  -1.5151515e-01   8.5176492e+00
   1.7151515e+00  -1.2727273e-01   8.5210285e+00
   1.7151515e+00  -1.0303030e-01   8.5238200e+00
   1.7151515e+00  -7.8787879e-02   8.5260239e+00
   1.7151515e+00  -5.4545455e-02   8.5276400e+00
   1.7151515e+00  -3.0303030e-02   8.5286685e+00
   1.7151515e+00  -6.0606061e-03   8.5291093e+00
   1.7151515e+00   1.8181818e-02   8.5289624e+00
   1.7151515e+00   4.2424242e-02   8.5282277e+00
   1.7151515e+00   6.6666667e-02   8.5269054e+00
   1.7151515e+00   9.0909091e-02   8.5249954e+00
   1.7151515e+00   1.1515152e-01   8.5224977e+00
   1.7151515e+00   1.3939394e-01   8.5194123e+00
   1.7151515e+00   1.6363636e-01   8.5157392e+00
   1.7151515e+00   1.8787879e-01   8.5114784e+00
   1.7151515e+00   2.1212121e-01   8.5066299e+00
   1.7151515e+00   2.3636364e-01   8.5011938e+00
   1.7151515e+00   2.6060606e-01   8.4951699e+00
   1.7151515e+00   2.8484848e-01   8.4885583e+00
   1.7151515e+00   3.0909091e-01   8.4813590e+00
   1.7151515e+00   3.3333333e-01   8.4735721e+00
   1.7151515e+00   3.5757576e-01   8.4651974e+00
   1.7151515e+00   3.8181818e-01   8.4562351e+00
   1.7151515e+00   4.0606061e-01   8.4466850e+00
   1.7151515e+00   4.3030303e-01   8.4365473e+00
   1.7151515e+00   4.5454545e-01   8.4258219e+00
   1.7151515e+00   4.7878788e-01   8.4145087e+00
   1.7151515e+00   5.0303030e-01   8.4026079e+00
   1.7151515e+00   5.2727273e-01   8.3901194e+00
   1.7151515e+00   5.5151515e-01   8.3770432e+00
   1.7151515e+00   5.7575758e-01   8.3633792e+00
   1.7151515e+00   6.0000000e-01   8.3491276e+00
   1.7151515e+00   6.2424242e-01   8.3342883e+00
   1.7151515e+00   6.4848485e-01   8.3188613e+00
   1.7151515e+00   6.7272727e-01   8.3028466e+00
   1.7151515e+00   6.9696970e-01   8.2862443e+00
   1.7151515e+00   7.2121212e-01   8.2690542e+00
   1.7151515e+00   7.4545455e-01   8.2512764e+00
   1.7151515e+00   7.6969697e-01   8.2329109e+00
   1.7151515e+00   7.9393939e-01   8.2139578e+00
   1.7151515e+00   8.1818182e-01   8.1944169e+00
   1.7151515e+00   8.4242424e-01   8.1742883e+00
   1.7151515e+00   8.6666667e-01   8.1535721e+00
   1.7151515e+00   8.9090909e-01   8.1322681e+00
   1.7151515e+00   9.1515152e-01   8.1103765e+00
   1.7151515e+00   9.3939394e-01   8.0878972e+00
   1.7151515e+00   9.6363636e-01   8.0648301e+00
   1.7151515e+00   9.8787879e-01   8.0411754e+00
   1.7151515e+00   1.0121212e+00   8.0169330e+00
   1.7151515e+00   1.0363636e+00   7.9921028e+00
   1.7151515e+00   1.0606061e+00   7.9666850e+00
   1.7151515e+00   1.0848485e+00   7.9406795e+00
   1.7151515e+00   1.1090909e+00   7.9140863e+00
   1.7151515e+00   1.1333333e+00   7.8869054e+00
   1.7151515e+00   1.1575758e+00   7.8591368e+00
   1.7151515e+00   1.1818182e+00   7.8307805e+00
   1.7151515e+00   1.2060606e+00   7.8018365e+00
   1.7151515e+00   1.2303030e+00   7.7723049e+00
   1.7151515e+00   1.2545455e+00   7.7421855e+00
   1.7151515e+00   1.2787879e+00   7.7114784e+00
   1.7151515e+00   1.3030303e+00   7.6801837e+00
   1.7151515e+00   1.3272727e+00   7.6483012e+00
   1.7151515e+00   1.3515152e+00   7.6158310e+00
   1.7151515e+00   1.3757576e+00   7.5827732e+00
   1.7151515e+00   1.4000000e+00   7.5491276e+00
   1.7151515e+00   1.4242424e+00   7.5148944e+00
   1.7151515e+00   1.4484848e+00   7.4800735e+00
   1.7151515e+00   1.4727273e+00   7.4446648e+00
   1.7151515e+00   1.4969697e+00   7.4086685e+00
   1.7151515e+00   1.5212121e+00   7.3720845e+00
   1.7151515e+00   1.5454545e+00   7.3349128e+00
   1.7151515e+00   1.5696970e+00   7.2971534e+00
   1.7151515e+00   1.5939394e+00   7.2588062e+00
   1.7151515e+00   1.6181818e+00   7.2198714e+00
   1.7151515e+00   1.6424242e+00   7.1803489e+00
   1.7151515e+00   1.6666667e+00   7.1402388e+00
   1.7151515e+00   1.6909091e+00   7.0995409e+00
   1.7151515e+00   1.7151515e+00   7.0582553e+00
   1.7151515e+00   1.7393939e+00   7.0163820e+00
   1.7151515e+00   1.7636364e+00   6.9739210e+00
   1.7151515e+00   1.7878788e+00   6.9308724e+00
   1.7151515e+00   1.8121212e+00   6.8872360e+00
   1.7151515e+00   1.8363636e+00   6.8430119e+00
   1.7151515e+00   1.8606061e+00   6.7982002e+00
   1.7151515e+00   1.8848485e+00   6.7528007e+00
   1.7151515e+00   1.9090909e+00   6.7068136e+00
   1.7151515e+00   1.9333333e+00   6.6602388e+00
   1.7151515e+00   1.9575758e+00   6.6130762e+00
   1.7151515e+00   1.9818182e+00   6.5653260e+00
   1.7151515e+00   2.0060606e+00   6.5169881e+00
   1.7151515e+00   2.0303030e+00   6.4680624e+00
   1.7151515e+00   2.0545455e+00   6.4185491e+00
   1.7151515e+00   2.0787879e+00   6.3684481e+00
   1.7151515e+00   2.1030303e+00   6.3177594e+00
   1.7151515e+00   2.1272727e+00   6.2664830e+00
   1.7151515e+00   2.1515152e+00   6.2146189e+00
   1.7151515e+00   2.1757576e+00   6.1621671e+00
   1.7151515e+00   2.2000000e+00   6.1091276e+00
   1.7393939e+00  -2.0000000e-01   8.4672544e+00
   1.7393939e+00  -1.7575758e-01   8.4718090e+00
   1.7393939e+00  -1.5151515e-01   8.4757759e+00
   1.7393939e+00  -1.2727273e-01   8.4791552e+00
   1.7393939e+00  -1.0303030e-01   8.4819467e+00
   1.7393939e+00  -7.8787879e-02   8.4841506e+00
   1.7393939e+00  -5.4545455e-02   8.4857668e+00
   1.7393939e+00  -3.0303030e-02   8.4867952e+00
   1.7393939e+00  -6.0606061e-03   8.4872360e+00
   1.7393939e+00   1.8181818e-02   8.4870891e+00
   1.7393939e+00   4.2424242e-02   8.4863545e+00
   1.7393939e+00   6.6666667e-02   8.4850321e+00
   1.7393939e+00   9.0909091e-02   8.4831221e+00
   1.7393939e+00   1.1515152e-01   8.4806244e+00
   1.7393939e+00   1.3939394e-01   8.4775390e+00
   1.7393939e+00   1.6363636e-01   8.4738659e+00
   1.7393939e+00   1.8787879e-01   8.4696051e+00
   1.7393939e+00   2.1212121e-01   8.4647567e+00
   1.7393939e+00   2.3636364e-01   8.4593205e+00
   1.7393939e+00   2.6060606e-01   8.4532966e+00
   1.7393939e+00   2.8484848e-01   8.4466850e+00
   1.7393939e+00   3.0909091e-01   8.4394858e+00
   1.7393939e+00   3.3333333e-01   8.4316988e+00
   1.7393939e+00   3.5757576e-01   8.4233242e+00
   1.7393939e+00   3.8181818e-01   8.4143618e+00
   1.7393939e+00   4.0606061e-01   8.4048118e+00
   1.7393939e+00   4.3030303e-01   8.3946740e+00
   1.7393939e+00   4.5454545e-01   8.3839486e+00
   1.7393939e+00   4.7878788e-01   8.3726354e+00
   1.7393939e+00   5.0303030e-01   8.3607346e+00
   1.7393939e+00   5.2727273e-01   8.3482461e+00
   1.7393939e+00   5.5151515e-01   8.3351699e+00
   1.7393939e+00   5.7575758e-01   8.3215060e+00
   1.7393939e+00   6.0000000e-01   8.3072544e+00
   1.7393939e+00   6.2424242e-01   8.2924151e+00
   1.7393939e+00   6.4848485e-01   8.2769881e+00
   1.7393939e+00   6.7272727e-01   8.2609734e+00
   1.7393939e+00   6.9696970e-01   8.2443710e+00
   1.7393939e+00   7.2121212e-01   8.2271809e+00
   1.7393939e+00   7.4545455e-01   8.2094031e+00
   1.7393939e+00   7.6969697e-01   8.1910376e+00
   1.7393939e+00   7.9393939e-01   8.1720845e+00
   1.7393939e+00   8.1818182e-01   8.1525436e+00
   1.7393939e+00   8.4242424e-01   8.1324151e+00
   1.7393939e+00   8.6666667e-01   8.1116988e+00
   1.7393939e+00   8.9090909e-01   8.0903949e+00
   1.7393939e+00   9.1515152e-01   8.0685032e+00
   1.7393939e+00   9.3939394e-01   8.0460239e+00
   1.7393939e+00   9.6363636e-01   8.0229568e+00
   1.7393939e+00   9.8787879e-01   7.9993021e+00
   1.7393939e+00   1.0121212e+00   7.9750597e+00
   1.7393939e+00   1.0363636e+00   7.9502296e+00
   1.7393939e+00   1.0606061e+00   7.9248118e+00
   1.7393939e+00   1.0848485e+00   7.8988062e+00
   1.7393939e+00   1.1090909e+00   7.8722130e+00
   1.7393939e+00   1.1333333e+00   7.8450321e+00
   1.7393939e+00   1.1575758e+00   7.8172635e+00
   1.7393939e+00   1.1818182e+00   7.7889073e+00
   1.7393939e+00   1.2060606e+00   7.7599633e+00
   1.7393939e+00   1.2303030e+00   7.7304316e+00
   1.7393939e+00   1.2545455e+00   7.7003122e+00
   1.7393939e+00   1.2787879e+00   7.6696051e+00
   1.7393939e+00   1.3030303e+00   7.6383104e+00
   1.7393939e+00   1.3272727e+00   7.6064279e+00
   1.7393939e+00   1.3515152e+00   7.5739578e+00
   1.7393939e+00   1.3757576e+00   7.5408999e+00
   1.7393939e+00   1.4000000e+00   7.5072544e+00
   1.7393939e+00   1.4242424e+00   7.4730211e+00
   1.7393939e+00   1.4484848e+00   7.4382002e+00
   1.7393939e+00   1.4727273e+00   7.4027916e+00
   1.7393939e+00   1.4969697e+00   7.3667952e+00
   1.7393939e+00   1.5212121e+00   7.3302112e+00
   1.7393939e+00   1.5454545e+00   7.2930395e+00
   1.7393939e+00   1.5696970e+00   7.2552801e+00
   1.7393939e+00   1.5939394e+00   7.2169330e+00
   1.7393939e+00   1.6181818e+00   7.1779982e+00
   1.7393939e+00   1.6424242e+00   7.1384757e+00
   1.7393939e+00   1.6666667e+00   7.0983655e+00
   1.7393939e+00   1.6909091e+00   7.0576676e+00
   1.7393939e+00   1.7151515e+00   7.0163820e+00
   1.7393939e+00   1.7393939e+00   6.9745087e+00
   1.7393939e+00   1.7636364e+00   6.9320478e+00
   1.7393939e+00   1.7878788e+00   6.8889991e+00
   1.7393939e+00   1.8121212e+00   6.8453627e+00
   1.7393939e+00   1.8363636e+00   6.8011387e+00
   1.7393939e+00   1.8606061e+00   6.7563269e+00
   1.7393939e+00   1.8848485e+00   6.7109275e+00
   1.7393939e+00   1.9090909e+00   6.6649403e+00
   1.7393939e+00   1.9333333e+00   6.6183655e+00
   1.7393939e+00   1.9575758e+00   6.5712029e+00
   1.7393939e+00   1.9818182e+00   6.5234527e+00
   1.7393939e+00   2.0060606e+00   6.4751148e+00
   1.7393939e+00   2.0303030e+00   6.4261892e+00
   1.7393939e+00   2.0545455e+00   6.3766758e+00
   1.7393939e+00   2.0787879e+00   6.3265748e+00
   1.7393939e+00   2.1030303e+00   6.2758861e+00
   1.7393939e+00   2.1272727e+00   6.2246097e+00
   1.7393939e+00   2.1515152e+00   6.1727456e+00
   1.7393939e+00   2.1757576e+00   6.1202938e+00
   1.7393939e+00   2.2000000e+00   6.0672544e+00
   1.7636364e+00  -2.0000000e-01   8.4247934e+00
   1.7636364e+00  -1.7575758e-01   8.4293480e+00
   1.7636364e+00  -1.5151515e-01   8.4333150e+00
   1.7636364e+00  -1.2727273e-01   8.4366942e+00
   1.7636364e+00  -1.0303030e-01   8.4394858e+00
   1.7636364e+00  -7.8787879e-02   8.4416896e+00
   1.7636364e+00  -5.4545455e-02   8.4433058e+00
   1.7636364e+00  -3.0303030e-02   8.4443343e+00
   1.7636364e+00  -6.0606061e-03   8.4447750e+00
   1.7636364e+00   1.8181818e-02   8.4446281e+00
   1.7636364e+00   4.2424242e-02   8.4438935e+00
   1.7636364e+00   6.6666667e-02   8.4425712e+00
   1.7636364e+00   9.0909091e-02   8.4406612e+00
   1.7636364e+00   1.1515152e-01   8.4381635e+00
   1.7636364e+00   1.3939394e-01   8.4350781e+00
   1.7636364e+00   1.6363636e-01   8.4314050e+00
   1.7636364e+00   1.8787879e-01   8.4271442e+00
   1.7636364e+00   2.1212121e-01   8.4222957e+00
   1.7636364e+00   2.3636364e-01   8.4168595e+00
   1.7636364e+00   2.6060606e-01   8.4108356e+00
   1.7636364e+00   2.8484848e-01   8.4042241e+00
   1.7636364e+00   3.0909091e-01   8.3970248e+00
   1.7636364e+00   3.3333333e-01   8.3892378e+00
   1.7636364e+00   3.5757576e-01   8.3808632e+00
   1.7636364e+00   3.8181818e-01   8.3719008e+00
   1.7636364e+00   4.0606061e-01   8.3623508e+00
   1.7636364e+00   4.3030303e-01   8.3522130e+00
   1.7636364e+00   4.5454545e-01   8.3414876e+00
   1.7636364e+00   4.7878788e-01   8.3301745e+00
   1.7636364e+00   5.0303030e-01   8.3182736e+00
   1.7636364e+00   5.2727273e-01   8.3057851e+00
   1.7636364e+00   5.5151515e-01   8.2927089e+00
   1.7636364e+00   5.7575758e-01   8.2790450e+00
   1.7636364e+00   6.0000000e-01   8.2647934e+00
   1.7636364e+00   6.2424242e-01   8.2499541e+00
   1.7636364e+00   6.4848485e-01   8.2345271e+00
   1.7636364e+00   6.7272727e-01   8.2185124e+00
   1.7636364e+00   6.9696970e-01   8.2019100e+00
   1.7636364e+00   7.2121212e-01   8.1847199e+00
   1.7636364e+00   7.4545455e-01   8.1669421e+00
   1.7636364e+00   7.6969697e-01   8.1485767e+00
   1.7636364e+00   7.9393939e-01   8.1296235e+00
   1.7636364e+00   8.1818182e-01   8.1100826e+00
   1.7636364e+00   8.4242424e-01   8.0899541e+00
   1.7636364e+00   8.6666667e-01   8.0692378e+00
   1.7636364e+00   8.9090909e-01   8.0479339e+00
   1.7636364e+00   9.1515152e-01   8.0260422e+00
   1.7636364e+00   9.3939394e-01   8.0035629e+00
   1.7636364e+00   9.6363636e-01   7.9804959e+00
   1.7636364e+00   9.8787879e-01   7.9568411e+00
   1.7636364e+00   1.0121212e+00   7.9325987e+00
   1.7636364e+00   1.0363636e+00   7.9077686e+00
   1.7636364e+00   1.0606061e+00   7.8823508e+00
   1.7636364e+00   1.0848485e+00   7.8563453e+00
   1.7636364e+00   1.1090909e+00   7.8297521e+00
   1.7636364e+00   1.1333333e+00   7.8025712e+00
   1.7636364e+00   1.1575758e+00   7.7748026e+00
   1.7636364e+00   1.1818182e+00   7.7464463e+00
   1.7636364e+00   1.2060606e+00   7.7175023e+00
   1.7636364e+00   1.2303030e+00   7.6879706e+00
   1.7636364e+00   1.2545455e+00   7.6578512e+00
   1.7636364e+00   1.2787879e+00   7.6271442e+00
   1.7636364e+00   1.3030303e+00   7.5958494e+00
   1.7636364e+00   1.3272727e+00   7.5639669e+00
   1.7636364e+00   1.3515152e+00   7.5314968e+00
   1.7636364e+00   1.3757576e+00   7.4984389e+00
   1.7636364e+00   1.4000000e+00   7.4647934e+00
   1.7636364e+00   1.4242424e+00   7.4305601e+00
   1.7636364e+00   1.4484848e+00   7.3957392e+00
   1.7636364e+00   1.4727273e+00   7.3603306e+00
   1.7636364e+00   1.4969697e+00   7.3243343e+00
   1.7636364e+00   1.5212121e+00   7.2877502e+00
   1.7636364e+00   1.5454545e+00   7.2505785e+00
   1.7636364e+00   1.5696970e+00   7.2128191e+00
   1.7636364e+00   1.5939394e+00   7.1744720e+00
   1.7636364e+00   1.6181818e+00   7.1355372e+00
   1.7636364e+00   1.6424242e+00   7.0960147e+00
   1.7636364e+00   1.6666667e+00   7.0559045e+00
   1.7636364e+00   1.6909091e+00   7.0152066e+00
   1.7636364e+00   1.7151515e+00   6.9739210e+00
   1.7636364e+00   1.7393939e+00   6.9320478e+00
   1.7636364e+00   1.7636364e+00   6.8895868e+00
   1.7636364e+00   1.7878788e+00   6.8465381e+00
   1.7636364e+00   1.8121212e+00   6.8029017e+00
   1.7636364e+00   1.8363636e+00   6.7586777e+00
   1.7636364e+00   1.8606061e+00   6.7138659e+00
   1.7636364e+00   1.8848485e+00   6.6684665e+00
   1.7636364e+00   1.9090909e+00   6.6224793e+00
   1.7636364e+00   1.9333333e+00   6.5759045e+00
   1.7636364e+00   1.9575758e+00   6.5287420e+00
   1.7636364e+00   1.9818182e+00   6.4809917e+00
   1.7636364e+00   2.0060606e+00   6.4326538e+00
   1.7636364e+00   2.0303030e+00   6.3837282e+00
   1.7636364e+00   2.0545455e+00   6.3342149e+00
   1.7636364e+00   2.0787879e+00   6.2841139e+00
   1.7636364e+00   2.1030303e+00   6.2334252e+00
   1.7636364e+00   2.1272727e+00   6.1821488e+00
   1.7636364e+00   2.1515152e+00   6.1302847e+00
   1.7636364e+00   2.1757576e+00   6.0778329e+00
   1.7636364e+00   2.2000000e+00   6.0247934e+00
   1.7878788e+00  -2.0000000e-01   8.3817447e+00
   1.7878788e+00  -1.7575758e-01   8.3862994e+00
   1.7878788e+00  -1.5151515e-01   8.3902663e+00
   1.7878788e+00  -1.2727273e-01   8.3936455e+00
   1.7878788e+00  -1.0303030e-01   8.3964371e+00
   1.7878788e+00  -7.8787879e-02   8.3986410e+00
   1.7878788e+00  -5.4545455e-02   8.4002571e+00
   1.7878788e+00  -3.0303030e-02   8.4012856e+00
   1.7878788e+00  -6.0606061e-03   8.4017264e+00
   1.7878788e+00   1.8181818e-02   8.4015794e+00
   1.7878788e+00   4.2424242e-02   8.4008448e+00
   1.7878788e+00   6.6666667e-02   8.3995225e+00
   1.7878788e+00   9.0909091e-02   8.3976125e+00
   1.7878788e+00   1.1515152e-01   8.3951148e+00
   1.7878788e+00   1.3939394e-01   8.3920294e+00
   1.7878788e+00   1.6363636e-01   8.3883563e+00
   1.7878788e+00   1.8787879e-01   8.3840955e+00
   1.7878788e+00   2.1212121e-01   8.3792470e+00
   1.7878788e+00   2.3636364e-01   8.3738108e+00
   1.7878788e+00   2.6060606e-01   8.3677870e+00
   1.7878788e+00   2.8484848e-01   8.3611754e+00
   1.7878788e+00   3.0909091e-01   8.3539761e+00
   1.7878788e+00   3.3333333e-01   8.3461892e+00
   1.7878788e+00   3.5757576e-01   8.3378145e+00
   1.7878788e+00   3.8181818e-01   8.3288522e+00
   1.7878788e+00   4.0606061e-01   8.3193021e+00
   1.7878788e+00   4.3030303e-01   8.3091644e+00
   1.7878788e+00   4.5454545e-01   8.2984389e+00
   1.7878788e+00   4.7878788e-01   8.2871258e+00
   1.7878788e+00   5.0303030e-01   8.2752250e+00
   1.7878788e+00   5.2727273e-01   8.2627365e+00
   1.7878788e+00   5.5151515e-01   8.2496602e+00
   1.7878788e+00   5.7575758e-01   8.2359963e+00
   1.7878788e+00   6.0000000e-01   8.2217447e+00
   1.7878788e+00   6.2424242e-01   8.2069054e+00
   1.7878788e+00   6.4848485e-01   8.1914784e+00
   1.7878788e+00   6.7272727e-01   8.1754637e+00
   1.7878788e+00   6.9696970e-01   8.1588613e+00
   1.7878788e+00   7.2121212e-01   8.1416713e+00
   1.7878788e+00   7.4545455e-01   8.1238935e+00
   1.7878788e+00   7.6969697e-01   8.1055280e+00
   1.7878788e+00   7.9393939e-01   8.0865748e+00
   1.7878788e+00   8.1818182e-01   8.0670340e+00
   1.7878788e+00   8.4242424e-01   8.0469054e+00
   1.7878788e+00   8.6666667e-01   8.0261892e+00
   1.7878788e+00   8.9090909e-01   8.0048852e+00
   1.7878788e+00   9.1515152e-01   7.9829936e+00
   1.7878788e+00   9.3939394e-01   7.9605142e+00
   1.7878788e+00   9.6363636e-01   7.9374472e+00
   1.7878788e+00   9.8787879e-01   7.9137925e+00
   1.7878788e+00   1.0121212e+00   7.8895500e+00
   1.7878788e+00   1.0363636e+00   7.8647199e+00
   1.7878788e+00   1.0606061e+00   7.8393021e+00
   1.7878788e+00   1.0848485e+00   7.8132966e+00
   1.7878788e+00   1.1090909e+00   7.7867034e+00
   1.7878788e+00   1.1333333e+00   7.7595225e+00
   1.7878788e+00   1.1575758e+00   7.7317539e+00
   1.7878788e+00   1.1818182e+00   7.7033976e+00
   1.7878788e+00   1.2060606e+00   7.6744536e+00
   1.7878788e+00   1.2303030e+00   7.6449219e+00
   1.7878788e+00   1.2545455e+00   7.6148026e+00
   1.7878788e+00   1.2787879e+00   7.5840955e+00
   1.7878788e+00   1.3030303e+00   7.5528007e+00
   1.7878788e+00   1.3272727e+00   7.5209183e+00
   1.7878788e+00   1.3515152e+00   7.4884481e+00
   1.7878788e+00   1.3757576e+00   7.4553903e+00
   1.7878788e+00   1.4000000e+00   7.4217447e+00
   1.7878788e+00   1.4242424e+00   7.3875115e+00
   1.7878788e+00   1.4484848e+00   7.3526905e+00
   1.7878788e+00   1.4727273e+00   7.3172819e+00
   1.7878788e+00   1.4969697e+00   7.2812856e+00
   1.7878788e+00   1.5212121e+00   7.2447016e+00
   1.7878788e+00   1.5454545e+00   7.2075298e+00
   1.7878788e+00   1.5696970e+00   7.1697704e+00
   1.7878788e+00   1.5939394e+00   7.1314233e+00
   1.7878788e+00   1.6181818e+00   7.0924885e+00
   1.7878788e+00   1.6424242e+00   7.0529660e+00
   1.7878788e+00   1.6666667e+00   7.0128558e+00
   1.7878788e+00   1.6909091e+00   6.9721579e+00
   1.7878788e+00   1.7151515e+00   6.9308724e+00
   1.7878788e+00   1.7393939e+00   6.8889991e+00
   1.7878788e+00   1.7636364e+00   6.8465381e+00
   1.7878788e+00   1.7878788e+00   6.8034894e+00
   1.7878788e+00   1.8121212e+00   6.7598531e+00
   1.7878788e+00   1.8363636e+00   6.7156290e+00
   1.7878788e+00   1.8606061e+00   6.6708173e+00
   1.7878788e+00   1.8848485e+00   6.6254178e+00
   1.7878788e+00   1.9090909e+00   6.5794307e+00
   1.7878788e+00   1.9333333e+00   6.5328558e+00
   1.7878788e+00   1.9575758e+00   6.4856933e+00
   1.7878788e+00   1.9818182e+00   6.4379431e+00
   1.7878788e+00   2.0060606e+00   6.3896051e+00
   1.7878788e+00   2.0303030e+00   6.3406795e+00
   1.7878788e+00   2.0545455e+00   6.2911662e+00
   1.7878788e+00   2.0787879e+00   6.2410652e+00
   1.7878788e+00   2.1030303e+00   6.1903765e+00
   1.7878788e+00   2.1272727e+00   6.1391001e+00
   1.7878788e+00   2.1515152e+00   6.0872360e+00
   1.7878788e+00   2.1757576e+00   6.0347842e+00
   1.7878788e+00   2.2000000e+00   5.9817447e+00
   1.8121212e+00  -2.0000000e-01   8.3381084e+00
   1.8121212e+00  -1.7575758e-01   8.3426630e+00
   1.8121212e+00  -1.5151515e-01   8.3466299e+00
   1.8121212e+00  -1.2727273e-01   8.3500092e+00
   1.8121212e+00  -1.0303030e-01   8.3528007e+00
   1.8121212e+00  -7.8787879e-02   8.3550046e+00
   1.8121212e+00  -5.4545455e-02   8.3566208e+00
   1.8121212e+00  -3.0303030e-02   8.3576492e+00
   1.8121212e+00  -6.0606061e-03   8.3580900e+00
   1.8121212e+00   1.8181818e-02   8.3579431e+00
   1.8121212e+00   4.2424242e-02   8.3572084e+00
   1.8121212e+00   6.6666667e-02   8.3558861e+00
   1.8121212e+00   9.0909091e-02   8.3539761e+00
   1.8121212e+00   1.1515152e-01   8.3514784e+00
   1.8121212e+00   1.3939394e-01   8.3483930e+00
   1.8121212e+00   1.6363636e-01   8.3447199e+00
   1.8121212e+00   1.8787879e-01   8.3404591e+00
   1.8121212e+00   2.1212121e-01   8.3356107e+00
   1.8121212e+00   2.3636364e-01   8.3301745e+00
   1.8121212e+00   2.6060606e-01   8.3241506e+00
   1.8121212e+00   2.8484848e-01   8.3175390e+00
   1.8121212e+00   3.0909091e-01   8.3103398e+00
   1.8121212e+00   3.3333333e-01   8.3025528e+00
   1.8121212e+00   3.5757576e-01   8.2941781e+00
   1.8121212e+00   3.8181818e-01   8.2852158e+00
   1.8121212e+00   4.0606061e-01   8.2756657e+00
   1.8121212e+00   4.3030303e-01   8.2655280e+00
   1.8121212e+00   4.5454545e-01   8.2548026e+00
   1.8121212e+00   4.7878788e-01   8.2434894e+00
   1.8121212e+00   5.0303030e-01   8.2315886e+00
   1.8121212e+00   5.2727273e-01   8.2191001e+00
   1.8121212e+00   5.5151515e-01   8.2060239e+00
   1.8121212e+00   5.7575758e-01   8.1923600e+00
   1.8121212e+00   6.0000000e-01   8.1781084e+00
   1.8121212e+00   6.2424242e-01   8.1632691e+00
   1.8121212e+00   6.4848485e-01   8.1478421e+00
   1.8121212e+00   6.7272727e-01   8.1318274e+00
   1.8121212e+00   6.9696970e-01   8.1152250e+00
   1.8121212e+00   7.2121212e-01   8.0980349e+00
   1.8121212e+00   7.4545455e-01   8.0802571e+00
   1.8121212e+00   7.6969697e-01   8.0618916e+00
   1.8121212e+00   7.9393939e-01   8.0429385e+00
   1.8121212e+00   8.1818182e-01   8.0233976e+00
   1.8121212e+00   8.4242424e-01   8.0032691e+00
   1.8121212e+00   8.6666667e-01   7.9825528e+00
   1.8121212e+00   8.9090909e-01   7.9612489e+00
   1.8121212e+00   9.1515152e-01   7.9393572e+00
   1.8121212e+00   9.3939394e-01   7.9168779e+00
   1.8121212e+00   9.6363636e-01   7.8938108e+00
   1.8121212e+00   9.8787879e-01   7.8701561e+00
   1.8121212e+00   1.0121212e+00   7.8459137e+00
   1.8121212e+00   1.0363636e+00   7.8210836e+00
   1.8121212e+00   1.0606061e+00   7.7956657e+00
   1.8121212e+00   1.0848485e+00   7.7696602e+00
   1.8121212e+00   1.1090909e+00   7.7430670e+00
   1.8121212e+00   1.1333333e+00   7.7158861e+00
   1.8121212e+00   1.1575758e+00   7.6881175e+00
   1.8121212e+00   1.1818182e+00   7.6597612e+00
   1.8121212e+00   1.2060606e+00   7.6308173e+00
   1.8121212e+00   1.2303030e+00   7.6012856e+00
   1.8121212e+00   1.2545455e+00   7.5711662e+00
   1.8121212e+00   1.2787879e+00   7.5404591e+00
   1.8121212e+00   1.3030303e+00   7.5091644e+00
   1.8121212e+00   1.3272727e+00   7.4772819e+00
   1.8121212e+00   1.3515152e+00   7.4448118e+00
   1.8121212e+00   1.3757576e+00   7.4117539e+00
   1.8121212e+00   1.4000000e+00   7.3781084e+00
   1.8121212e+00   1.4242424e+00   7.3438751e+00
   1.8121212e+00   1.4484848e+00   7.3090542e+00
   1.8121212e+00   1.4727273e+00   7.2736455e+00
   1.8121212e+00   1.4969697e+00   7.2376492e+00
   1.8121212e+00   1.5212121e+00   7.2010652e+00
   1.8121212e+00   1.5454545e+00   7.1638935e+00
   1.8121212e+00   1.5696970e+00   7.1261341e+00
   1.8121212e+00   1.5939394e+00   7.0877870e+00
   1.8121212e+00   1.6181818e+00   7.0488522e+00
   1.8121212e+00   1.6424242e+00   7.0093297e+00
   1.8121212e+00   1.6666667e+00   6.9692195e+00
   1.8121212e+00   1.6909091e+00   6.9285216e+00
   1.8121212e+00   1.7151515e+00   6.8872360e+00
   1.8121212e+00   1.7393939e+00   6.8453627e+00
   1.8121212e+00   1.7636364e+00   6.8029017e+00
   1.8121212e+00   1.7878788e+00   6.7598531e+00
   1.8121212e+00   1.8121212e+00   6.7162167e+00
   1.8121212e+00   1.8363636e+00   6.6719927e+00
   1.8121212e+00   1.8606061e+00   6.6271809e+00
   1.8121212e+00   1.8848485e+00   6.5817815e+00
   1.8121212e+00   1.9090909e+00   6.5357943e+00
   1.8121212e+00   1.9333333e+00   6.4892195e+00
   1.8121212e+00   1.9575758e+00   6.4420569e+00
   1.8121212e+00   1.9818182e+00   6.3943067e+00
   1.8121212e+00   2.0060606e+00   6.3459688e+00
   1.8121212e+00   2.0303030e+00   6.2970432e+00
   1.8121212e+00   2.0545455e+00   6.2475298e+00
   1.8121212e+00   2.0787879e+00   6.1974288e+00
   1.8121212e+00   2.1030303e+00   6.1467401e+00
   1.8121212e+00   2.1272727e+00   6.0954637e+00
   1.8121212e+00   2.1515152e+00   6.0435996e+00
   1.8121212e+00   2.1757576e+00   5.9911478e+00
   1.8121212e+00   2.2000000e+00   5.9381084e+00
   1.8363636e+00  -2.0000000e-01   8.2938843e+00
   1.8363636e+00  -1.7575758e-01   8.2984389e+00
   1.8363636e+00  -1.5151515e-01   8.3024059e+00
   1.8363636e+00  -1.2727273e-01   8.3057851e+00
   1.8363636e+00  -1.0303030e-01   8.3085767e+00
   1.8363636e+00  -7.8787879e-02   8.3107805e+00
   1.8363636e+00  -5.4545455e-02   8.3123967e+00
   1.8363636e+00  -3.0303030e-02   8.3134252e+00
   1.8363636e+00  -6.0606061e-03   8.3138659e+00
   1.8363636e+00   1.8181818e-02   8.3137190e+00
   1.8363636e+00   4.2424242e-02   8.3129844e+00
   1.8363636e+00   6.6666667e-02   8.3116621e+00
   1.8363636e+00   9.0909091e-02   8.3097521e+00
   1.8363636e+00   1.1515152e-01   8.3072544e+00
   1.8363636e+00   1.3939394e-01   8.3041690e+00
   1.8363636e+00   1.6363636e-01   8.3004959e+00
   1.8363636e+00   1.8787879e-01   8.2962351e+00
   1.8363636e+00   2.1212121e-01   8.2913866e+00
   1.8363636e+00   2.3636364e-01   8.2859504e+00
   1.8363636e+00   2.6060606e-01   8.2799265e+00
   1.8363636e+00   2.8484848e-01   8.2733150e+00
   1.8363636e+00   3.0909091e-01   8.2661157e+00
   1.8363636e+00   3.3333333e-01   8.2583287e+00
   1.8363636e+00   3.5757576e-01   8.2499541e+00
   1.8363636e+00   3.8181818e-01   8.2409917e+00
   1.8363636e+00   4.0606061e-01   8.2314417e+00
   1.8363636e+00   4.3030303e-01   8.2213039e+00
   1.8363636e+00   4.5454545e-01   8.2105785e+00
   1.8363636e+00   4.7878788e-01   8.1992654e+00
   1.8363636e+00   5.0303030e-01   8.1873646e+00
   1.8363636e+00   5.2727273e-01   8.1748760e+00
   1.8363636e+00   5.5151515e-01   8.1617998e+00
   1.8363636e+00   5.7575758e-01   8.1481359e+00
   1.8363636e+00   6.0000000e-01   8.1338843e+00
   1.8363636e+00   6.2424242e-01   8.1190450e+00
   1.8363636e+00   6.4848485e-01   8.1036180e+00
   1.8363636e+00   6.7272727e-01   8.0876033e+00
   1.8363636e+00   6.9696970e-01   8.0710009e+00
   1.8363636e+00   7.2121212e-01   8.0538108e+00
   1.8363636e+00   7.4545455e-01   8.0360331e+00
   1.8363636e+00   7.6969697e-01   8.0176676e+00
   1.8363636e+00   7.9393939e-01   7.9987144e+00
   1.8363636e+00   8.1818182e-01   7.9791736e+00
   1.8363636e+00   8.4242424e-01   7.9590450e+00
   1.8363636e+00   8.6666667e-01   7.9383287e+00
   1.8363636e+00   8.9090909e-01   7.9170248e+00
   1.8363636e+00   9.1515152e-01   7.8951331e+00
   1.8363636e+00   9.3939394e-01   7.8726538e+00
   1.8363636e+00   9.6363636e-01   7.8495868e+00
   1.8363636e+00   9.8787879e-01   7.8259320e+00
   1.8363636e+00   1.0121212e+00   7.8016896e+00
   1.8363636e+00   1.0363636e+00   7.7768595e+00
   1.8363636e+00   1.0606061e+00   7.7514417e+00
   1.8363636e+00   1.0848485e+00   7.7254362e+00
   1.8363636e+00   1.1090909e+00   7.6988430e+00
   1.8363636e+00   1.1333333e+00   7.6716621e+00
   1.8363636e+00   1.1575758e+00   7.6438935e+00
   1.8363636e+00   1.1818182e+00   7.6155372e+00
   1.8363636e+00   1.2060606e+00   7.5865932e+00
   1.8363636e+00   1.2303030e+00   7.5570615e+00
   1.8363636e+00   1.2545455e+00   7.5269421e+00
   1.8363636e+00   1.2787879e+00   7.4962351e+00
   1.8363636e+00   1.3030303e+00   7.4649403e+00
   1.8363636e+00   1.3272727e+00   7.4330579e+00
   1.8363636e+00   1.3515152e+00   7.4005877e+00
   1.8363636e+00   1.3757576e+00   7.3675298e+00
   1.8363636e+00   1.4000000e+00   7.3338843e+00
   1.8363636e+00   1.4242424e+00   7.2996511e+00
   1.8363636e+00   1.4484848e+00   7.2648301e+00
   1.8363636e+00   1.4727273e+00   7.2294215e+00
   1.8363636e+00   1.4969697e+00   7.1934252e+00
   1.8363636e+00   1.5212121e+00   7.1568411e+00
   1.8363636e+00   1.5454545e+00   7.1196694e+00
   1.8363636e+00   1.5696970e+00   7.0819100e+00
   1.8363636e+00   1.5939394e+00   7.0435629e+00
   1.8363636e+00   1.6181818e+00   7.0046281e+00
   1.8363636e+00   1.6424242e+00   6.9651056e+00
   1.8363636e+00   1.6666667e+00   6.9249954e+00
   1.8363636e+00   1.6909091e+00   6.8842975e+00
   1.8363636e+00   1.7151515e+00   6.8430119e+00
   1.8363636e+00   1.7393939e+00   6.8011387e+00
   1.8363636e+00   1.7636364e+00   6.7586777e+00
   1.8363636e+00   1.7878788e+00   6.7156290e+00
   1.8363636e+00   1.8121212e+00   6.6719927e+00
   1.8363636e+00   1.8363636e+00   6.6277686e+00
   1.8363636e+00   1.8606061e+00   6.5829568e+00
   1.8363636e+00   1.8848485e+00   6.5375574e+00
   1.8363636e+00   1.9090909e+00   6.4915702e+00
   1.8363636e+00   1.9333333e+00   6.4449954e+00
   1.8363636e+00   1.9575758e+00   6.3978329e+00
   1.8363636e+00   1.9818182e+00   6.3500826e+00
   1.8363636e+00   2.0060606e+00   6.3017447e+00
   1.8363636e+00   2.0303030e+00   6.2528191e+00
   1.8363636e+00   2.0545455e+00   6.2033058e+00
   1.8363636e+00   2.0787879e+00   6.1532048e+00
   1.8363636e+00   2.1030303e+00   6.1025161e+00
   1.8363636e+00   2.1272727e+00   6.0512397e+00
   1.8363636e+00   2.1515152e+00   5.9993756e+00
   1.8363636e+00   2.1757576e+00   5.9469238e+00
   1.8363636e+00   2.2000000e+00   5.8938843e+00
   1.8606061e+00  -2.0000000e-01   8.2490725e+00
   1.8606061e+00  -1.7575758e-01   8.2536272e+00
   1.8606061e+00  -1.5151515e-01   8.2575941e+00
   1.8606061e+00  -1.2727273e-01   8.2609734e+00
   1.8606061e+00  -1.0303030e-01   8.2637649e+00
   1.8606061e+00  -7.8787879e-02   8.2659688e+00
   1.8606061e+00  -5.4545455e-02   8.2675849e+00
   1.8606061e+00  -3.0303030e-02   8.2686134e+00
   1.8606061e+00  -6.0606061e-03   8.2690542e+00
   1.8606061e+00   1.8181818e-02   8.2689073e+00
   1.8606061e+00   4.2424242e-02   8.2681726e+00
   1.8606061e+00   6.6666667e-02   8.2668503e+00
   1.8606061e+00   9.0909091e-02   8.2649403e+00
   1.8606061e+00   1.1515152e-01   8.2624426e+00
   1.8606061e+00   1.3939394e-01   8.2593572e+00
   1.8606061e+00   1.6363636e-01   8.2556841e+00
   1.8606061e+00   1.8787879e-01   8.2514233e+00
   1.8606061e+00   2.1212121e-01   8.2465748e+00
   1.8606061e+00   2.3636364e-01   8.2411387e+00
   1.8606061e+00   2.6060606e-01   8.2351148e+00
   1.8606061e+00   2.8484848e-01   8.2285032e+00
   1.8606061e+00   3.0909091e-01   8.2213039e+00
   1.8606061e+00   3.3333333e-01   8.2135170e+00
   1.8606061e+00   3.5757576e-01   8.2051423e+00
   1.8606061e+00   3.8181818e-01   8.1961800e+00
   1.8606061e+00   4.0606061e-01   8.1866299e+00
   1.8606061e+00   4.3030303e-01   8.1764922e+00
   1.8606061e+00   4.5454545e-01   8.1657668e+00
   1.8606061e+00   4.7878788e-01   8.1544536e+00
   1.8606061e+00   5.0303030e-01   8.1425528e+00
   1.8606061e+00   5.2727273e-01   8.1300643e+00
   1.8606061e+00   5.5151515e-01   8.1169881e+00
   1.8606061e+00   5.7575758e-01   8.1033242e+00
   1.8606061e+00   6.0000000e-01   8.0890725e+00
   1.8606061e+00   6.2424242e-01   8.0742332e+00
   1.8606061e+00   6.4848485e-01   8.0588062e+00
   1.8606061e+00   6.7272727e-01   8.0427916e+00
   1.8606061e+00   6.9696970e-01   8.0261892e+00
   1.8606061e+00   7.2121212e-01   8.0089991e+00
   1.8606061e+00   7.4545455e-01   7.9912213e+00
   1.8606061e+00   7.6969697e-01   7.9728558e+00
   1.8606061e+00   7.9393939e-01   7.9539027e+00
   1.8606061e+00   8.1818182e-01   7.9343618e+00
   1.8606061e+00   8.4242424e-01   7.9142332e+00
   1.8606061e+00   8.6666667e-01   7.8935170e+00
   1.8606061e+00   8.9090909e-01   7.8722130e+00
   1.8606061e+00   9.1515152e-01   7.8503214e+00
   1.8606061e+00   9.3939394e-01   7.8278421e+00
   1.8606061e+00   9.6363636e-01   7.8047750e+00
   1.8606061e+00   9.8787879e-01   7.7811203e+00
   1.8606061e+00   1.0121212e+00   7.7568779e+00
   1.8606061e+00   1.0363636e+00   7.7320478e+00
   1.8606061e+00   1.0606061e+00   7.7066299e+00
   1.8606061e+00   1.0848485e+00   7.6806244e+00
   1.8606061e+00   1.1090909e+00   7.6540312e+00
   1.8606061e+00   1.1333333e+00   7.6268503e+00
   1.8606061e+00   1.1575758e+00   7.5990817e+00
   1.8606061e+00   1.1818182e+00   7.5707254e+00
   1.8606061e+00   1.2060606e+00   7.5417815e+00
   1.8606061e+00   1.2303030e+00   7.5122498e+00
   1.8606061e+00   1.2545455e+00   7.4821304e+00
   1.8606061e+00   1.2787879e+00   7.4514233e+00
   1.8606061e+00   1.3030303e+00   7.4201286e+00
   1.8606061e+00   1.3272727e+00   7.3882461e+00
   1.8606061e+00   1.3515152e+00   7.3557759e+00
   1.8606061e+00   1.3757576e+00   7.3227181e+00
   1.8606061e+00   1.4000000e+00   7.2890725e+00
   1.8606061e+00   1.4242424e+00   7.2548393e+00
   1.8606061e+00   1.4484848e+00   7.2200184e+00
   1.8606061e+00   1.4727273e+00   7.1846097e+00
   1.8606061e+00   1.4969697e+00   7.1486134e+00
   1.8606061e+00   1.5212121e+00   7.1120294e+00
   1.8606061e+00   1.5454545e+00   7.0748577e+00
   1.8606061e+00   1.5696970e+00   7.0370983e+00
   1.8606061e+00   1.5939394e+00   6.9987511e+00
   1.8606061e+00   1.6181818e+00   6.9598163e+00
   1.8606061e+00   1.6424242e+00   6.9202938e+00
   1.8606061e+00   1.6666667e+00   6.8801837e+00
   1.8606061e+00   1.6909091e+00   6.8394858e+00
   1.8606061e+00   1.7151515e+00   6.7982002e+00
   1.8606061e+00   1.7393939e+00   6.7563269e+00
   1.8606061e+00   1.7636364e+00   6.7138659e+00
   1.8606061e+00   1.7878788e+00   6.6708173e+00
   1.8606061e+00   1.8121212e+00   6.6271809e+00
   1.8606061e+00   1.8363636e+00   6.5829568e+00
   1.8606061e+00   1.8606061e+00   6.5381451e+00
   1.8606061e+00   1.8848485e+00   6.4927456e+00
   1.8606061e+00   1.9090909e+00   6.4467585e+00
   1.8606061e+00   1.9333333e+00   6.4001837e+00
   1.8606061e+00   1.9575758e+00   6.3530211e+00
   1.8606061e+00   1.9818182e+00   6.3052709e+00
   1.8606061e+00   2.0060606e+00   6.2569330e+00
   1.8606061e+00   2.0303030e+00   6.2080073e+00
   1.8606061e+00   2.0545455e+00   6.1584940e+00
   1.8606061e+00   2.0787879e+00   6.1083930e+00
   1.8606061e+00   2.1030303e+00   6.0577043e+00
   1.8606061e+00   2.1272727e+00   6.0064279e+00
   1.8606061e+00   2.1515152e+00   5.9545638e+00
   1.8606061e+00   2.1757576e+00   5.9021120e+00
   1.8606061e+00   2.2000000e+00   5.8490725e+00
   1.8848485e+00  -2.0000000e-01   8.2036731e+00
   1.8848485e+00  -1.7575758e-01   8.2082277e+00
   1.8848485e+00  -1.5151515e-01   8.2121947e+00
   1.8848485e+00  -1.2727273e-01   8.2155739e+00
   1.8848485e+00  -1.0303030e-01   8.2183655e+00
   1.8848485e+00  -7.8787879e-02   8.2205693e+00
   1.8848485e+00  -5.4545455e-02   8.2221855e+00
   1.8848485e+00  -3.0303030e-02   8.2232140e+00
   1.8848485e+00  -6.0606061e-03   8.2236547e+00
   1.8848485e+00   1.8181818e-02   8.2235078e+00
   1.8848485e+00   4.2424242e-02   8.2227732e+00
   1.8848485e+00   6.6666667e-02   8.2214509e+00
   1.8848485e+00   9.0909091e-02   8.2195409e+00
   1.8848485e+00   1.1515152e-01   8.2170432e+00
   1.8848485e+00   1.3939394e-01   8.2139578e+00
   1.8848485e+00   1.6363636e-01   8.2102847e+00
   1.8848485e+00   1.8787879e-01   8.2060239e+00
   1.8848485e+00   2.1212121e-01   8.2011754e+00
   1.8848485e+00   2.3636364e-01   8.1957392e+00
   1.8848485e+00   2.6060606e-01   8.1897153e+00
   1.8848485e+00   2.8484848e-01   8.1831038e+00
   1.8848485e+00   3.0909091e-01   8.1759045e+00
   1.8848485e+00   3.3333333e-01   8.1681175e+00
   1.8848485e+00   3.5757576e-01   8.1597429e+00
   1.8848485e+00   3.8181818e-01   8.1507805e+00
   1.8848485e+00   4.0606061e-01   8.1412305e+00
   1.8848485e+00   4.3030303e-01   8.1310927e+00
   1.8848485e+00   4.5454545e-01   8.1203673e+00
   1.8848485e+00   4.7878788e-01   8.1090542e+00
   1.8848485e+00   5.0303030e-01   8.0971534e+00
   1.8848485e+00   5.2727273e-01   8.0846648e+00
   1.8848485e+00   5.5151515e-01   8.0715886e+00
   1.8848485e+00   5.7575758e-01   8.0579247e+00
   1.8848485e+00   6.0000000e-01   8.0436731e+00
   1.8848485e+00   6.2424242e-01   8.0288338e+00
   1.8848485e+00   6.4848485e-01   8.0134068e+00
   1.8848485e+00   6.7272727e-01   7.9973921e+00
   1.8848485e+00   6.9696970e-01   7.9807897e+00
   1.8848485e+00   7.2121212e-01   7.9635996e+00
   1.8848485e+00   7.4545455e-01   7.9458219e+00
   1.8848485e+00   7.6969697e-01   7.9274564e+00
   1.8848485e+00   7.9393939e-01   7.9085032e+00
   1.8848485e+00   8.1818182e-01   7.8889624e+00
   1.8848485e+00   8.4242424e-01   7.8688338e+00
   1.8848485e+00   8.6666667e-01   7.8481175e+00
   1.8848485e+00   8.9090909e-01   7.8268136e+00
   1.8848485e+00   9.1515152e-01   7.8049219e+00
   1.8848485e+00   9.3939394e-01   7.7824426e+00
   1.8848485e+00   9.6363636e-01   7.7593756e+00
   1.8848485e+00   9.8787879e-01   7.7357208e+00
   1.8848485e+00   1.0121212e+00   7.7114784e+00
   1.8848485e+00   1.0363636e+00   7.6866483e+00
   1.8848485e+00   1.0606061e+00   7.6612305e+00
   1.8848485e+00   1.0848485e+00   7.6352250e+00
   1.8848485e+00   1.1090909e+00   7.6086318e+00
   1.8848485e+00   1.1333333e+00   7.5814509e+00
   1.8848485e+00   1.1575758e+00   7.5536823e+00
   1.8848485e+00   1.1818182e+00   7.5253260e+00
   1.8848485e+00   1.2060606e+00   7.4963820e+00
   1.8848485e+00   1.2303030e+00   7.4668503e+00
   1.8848485e+00   1.2545455e+00   7.4367309e+00
   1.8848485e+00   1.2787879e+00   7.4060239e+00
   1.8848485e+00   1.3030303e+00   7.3747291e+00
   1.8848485e+00   1.3272727e+00   7.3428466e+00
   1.8848485e+00   1.3515152e+00   7.3103765e+00
   1.8848485e+00   1.3757576e+00   7.2773186e+00
   1.8848485e+00   1.4000000e+00   7.2436731e+00
   1.8848485e+00   1.4242424e+00   7.2094399e+00
   1.8848485e+00   1.4484848e+00   7.1746189e+00
   1.8848485e+00   1.4727273e+00   7.1392103e+00
   1.8848485e+00   1.4969697e+00   7.1032140e+00
   1.8848485e+00   1.5212121e+00   7.0666299e+00
   1.8848485e+00   1.5454545e+00   7.0294582e+00
   1.8848485e+00   1.5696970e+00   6.9916988e+00
   1.8848485e+00   1.5939394e+00   6.9533517e+00
   1.8848485e+00   1.6181818e+00   6.9144169e+00
   1.8848485e+00   1.6424242e+00   6.8748944e+00
   1.8848485e+00   1.6666667e+00   6.8347842e+00
   1.8848485e+00   1.6909091e+00   6.7940863e+00
   1.8848485e+00   1.7151515e+00   6.7528007e+00
   1.8848485e+00   1.7393939e+00   6.7109275e+00
   1.8848485e+00   1.7636364e+00   6.6684665e+00
   1.8848485e+00   1.7878788e+00   6.6254178e+00
   1.8848485e+00   1.8121212e+00   6.5817815e+00
   1.8848485e+00   1.8363636e+00   6.5375574e+00
   1.8848485e+00   1.8606061e+00   6.4927456e+00
   1.8848485e+00   1.8848485e+00   6.4473462e+00
   1.8848485e+00   1.9090909e+00   6.4013590e+00
   1.8848485e+00   1.9333333e+00   6.3547842e+00
   1.8848485e+00   1.9575758e+00   6.3076217e+00
   1.8848485e+00   1.9818182e+00   6.2598714e+00
   1.8848485e+00   2.0060606e+00   6.2115335e+00
   1.8848485e+00   2.0303030e+00   6.1626079e+00
   1.8848485e+00   2.0545455e+00   6.1130946e+00
   1.8848485e+00   2.0787879e+00   6.0629936e+00
   1.8848485e+00   2.1030303e+00   6.0123049e+00
   1.8848485e+00   2.1272727e+00   5.9610285e+00
   1.8848485e+00   2.1515152e+00   5.9091644e+00
   1.8848485e+00   2.1757576e+00   5.8567126e+00
   1.8848485e+00   2.2000000e+00   5.8036731e+00
   1.9090909e+00  -2.0000000e-01   8.1576860e+00
   1.9090909e+00  -1.7575758e-01   8.1622406e+00
   1.9090909e+00  -1.5151515e-01   8.1662075e+00
   1.9090909e+00  -1.2727273e-01   8.1695868e+00
   1.9090909e+00  -1.0303030e-01   8.1723783e+00
   1.9090909e+00  -7.8787879e-02   8.1745822e+00
   1.9090909e+00  -5.4545455e-02   8.1761983e+00
   1.9090909e+00  -3.0303030e-02   8.1772268e+00
   1.9090909e+00  -6.0606061e-03   8.1776676e+00
   1.9090909e+00   1.8181818e-02   8.1775207e+00
   1.9090909e+00   4.2424242e-02   8.1767860e+00
   1.9090909e+00   6.6666667e-02   8.1754637e+00
   1.9090909e+00   9.0909091e-02   8.1735537e+00
   1.9090909e+00   1.1515152e-01   8.1710560e+00
   1.9090909e+00   1.3939394e-01   8.1679706e+00
   1.9090909e+00   1.6363636e-01   8.1642975e+00
   1.9090909e+00   1.8787879e-01   8.1600367e+00
   1.9090909e+00   2.1212121e-01   8.1551882e+00
   1.9090909e+00   2.3636364e-01   8.1497521e+00
   1.9090909e+00   2.6060606e-01   8.1437282e+00
   1.9090909e+00   2.8484848e-01   8.1371166e+00
   1.9090909e+00   3.0909091e-01   8.1299174e+00
   1.9090909e+00   3.3333333e-01   8.1221304e+00
   1.9090909e+00   3.5757576e-01   8.1137557e+00
   1.9090909e+00   3.8181818e-01   8.1047934e+00
   1.9090909e+00   4.0606061e-01   8.0952433e+00
   1.9090909e+00   4.3030303e-01   8.0851056e+00
   1.9090909e+00   4.5454545e-01   8.0743802e+00
   1.9090909e+00   4.7878788e-01   8.0630670e+00
   1.9090909e+00   5.0303030e-01   8.0511662e+00
   1.9090909e+00   5.2727273e-01   8.0386777e+00
   1.9090909e+00   5.5151515e-01   8.0256015e+00
   1.9090909e+00   5.7575758e-01   8.0119376e+00
   1.9090909e+00   6.0000000e-01   7.9976860e+00
   1.9090909e+00   6.2424242e-01   7.9828466e+00
   1.9090909e+00   6.4848485e-01   7.9674197e+00
   1.9090909e+00   6.7272727e-01   7.9514050e+00
   1.9090909e+00   6.9696970e-01   7.9348026e+00
   1.9090909e+00   7.2121212e-01   7.9176125e+00
   1.9090909e+00   7.4545455e-01   7.8998347e+00
   1.9090909e+00   7.6969697e-01   7.8814692e+00
   1.9090909e+00   7.9393939e-01   7.8625161e+00
   1.9090909e+00   8.1818182e-01   7.8429752e+00
   1.9090909e+00   8.4242424e-01   7.8228466e+00
   1.9090909e+00   8.6666667e-01   7.8021304e+00
   1.9090909e+00   8.9090909e-01   7.7808264e+00
   1.9090909e+00   9.1515152e-01   7.7589348e+00
   1.9090909e+00   9.3939394e-01   7.7364555e+00
   1.9090909e+00   9.6363636e-01   7.7133884e+00
   1.9090909e+00   9.8787879e-01   7.6897337e+00
   1.9090909e+00   1.0121212e+00   7.6654913e+00
   1.9090909e+00   1.0363636e+00   7.6406612e+00
   1.9090909e+00   1.0606061e+00   7.6152433e+00
   1.9090909e+00   1.0848485e+00   7.5892378e+00
   1.9090909e+00   1.1090909e+00   7.5626446e+00
   1.9090909e+00   1.1333333e+00   7.5354637e+00
   1.9090909e+00   1.1575758e+00   7.5076951e+00
   1.9090909e+00   1.1818182e+00   7.4793388e+00
   1.9090909e+00   1.2060606e+00   7.4503949e+00
   1.9090909e+00   1.2303030e+00   7.4208632e+00
   1.9090909e+00   1.2545455e+00   7.3907438e+00
   1.9090909e+00   1.2787879e+00   7.3600367e+00
   1.9090909e+00   1.3030303e+00   7.3287420e+00
   1.9090909e+00   1.3272727e+00   7.2968595e+00
   1.9090909e+00   1.3515152e+00   7.2643893e+00
   1.9090909e+00   1.3757576e+00   7.2313315e+00
   1.9090909e+00   1.4000000e+00   7.1976860e+00
   1.9090909e+00   1.4242424e+00   7.1634527e+00
   1.9090909e+00   1.4484848e+00   7.1286318e+00
   1.9090909e+00   1.4727273e+00   7.0932231e+00
   1.9090909e+00   1.4969697e+00   7.0572268e+00
   1.9090909e+00   1.5212121e+00   7.0206428e+00
   1.9090909e+00   1.5454545e+00   6.9834711e+00
   1.9090909e+00   1.5696970e+00   6.9457117e+00
   1.9090909e+00   1.5939394e+00   6.9073646e+00
   1.9090909e+00   1.6181818e+00   6.8684298e+00
   1.9090909e+00   1.6424242e+00   6.8289073e+00
   1.9090909e+00   1.6666667e+00   6.7887971e+00
   1.9090909e+00   1.6909091e+00   6.7480992e+00
   1.9090909e+00   1.7151515e+00   6.7068136e+00
   1.9090909e+00   1.7393939e+00   6.6649403e+00
   1.9090909e+00   1.7636364e+00   6.6224793e+00
   1.9090909e+00   1.7878788e+00   6.5794307e+00
   1.9090909e+00   1.8121212e+00   6.5357943e+00
   1.9090909e+00   1.8363636e+00   6.4915702e+00
   1.9090909e+00   1.8606061e+00   6.4467585e+00
   1.9090909e+00   1.8848485e+00   6.4013590e+00
   1.9090909e+00   1.9090909e+00   6.3553719e+00
   1.9090909e+00   1.9333333e+00   6.3087971e+00
   1.9090909e+00   1.9575758e+00   6.2616345e+00
   1.9090909e+00   1.9818182e+00   6.2138843e+00
   1.9090909e+00   2.0060606e+00   6.1655464e+00
   1.9090909e+00   2.0303030e+00   6.1166208e+00
   1.9090909e+00   2.0545455e+00   6.0671074e+00
   1.9090909e+00   2.0787879e+00   6.0170064e+00
   1.9090909e+00   2.1030303e+00   5.9663177e+00
   1.9090909e+00   2.1272727e+00   5.9150413e+00
   1.9090909e+00   2.1515152e+00   5.8631772e+00
   1.9090909e+00   2.1757576e+00   5.8107254e+00
   1.9090909e+00   2.2000000e+00   5.7576860e+00
   1.9333333e+00  -2.0000000e-01   8.1111111e+00
   1.9333333e+00  -1.7575758e-01   8.1156657e+00
   1.9333333e+00  -1.5151515e-01   8.1196327e+00
   1.9333333e+00  -1.2727273e-01   8.1230119e+00
   1.9333333e+00  -1.0303030e-01   8.1258035e+00
   1.9333333e+00  -7.8787879e-02   8.1280073e+00
   1.9333333e+00  -5.4545455e-02   8.1296235e+00
   1.9333333e+00  -3.0303030e-02   8.1306520e+00
   1.9333333e+00  -6.0606061e-03   8.1310927e+00
   1.9333333e+00   1.8181818e-02   8.1309458e+00
   1.9333333e+00   4.2424242e-02   8.1302112e+00
   1.9333333e+00   6.6666667e-02   8.1288889e+00
   1.9333333e+00   9.0909091e-02   8.1269789e+00
   1.9333333e+00   1.1515152e-01   8.1244812e+00
   1.9333333e+00   1.3939394e-01   8.1213958e+00
   1.9333333e+00   1.6363636e-01   8.1177227e+00
   1.9333333e+00   1.8787879e-01   8.1134619e+00
   1.9333333e+00   2.1212121e-01   8.1086134e+00
   1.9333333e+00   2.3636364e-01   8.1031772e+00
   1.9333333e+00   2.6060606e-01   8.0971534e+00
   1.9333333e+00   2.8484848e-01   8.0905418e+00
   1.9333333e+00   3.0909091e-01   8.0833425e+00
   1.9333333e+00   3.3333333e-01   8.0755556e+00
   1.9333333e+00   3.5757576e-01   8.0671809e+00
   1.9333333e+00   3.8181818e-01   8.0582185e+00
   1.9333333e+00   4.0606061e-01   8.0486685e+00
   1.9333333e+00   4.3030303e-01   8.0385308e+00
   1.9333333e+00   4.5454545e-01   8.0278053e+00
   1.9333333e+00   4.7878788e-01   8.0164922e+00
   1.9333333e+00   5.0303030e-01   8.0045914e+00
   1.9333333e+00   5.2727273e-01   7.9921028e+00
   1.9333333e+00   5.5151515e-01   7.9790266e+00
   1.9333333e+00   5.7575758e-01   7.9653627e+00
   1.9333333e+00   6.0000000e-01   7.9511111e+00
   1.9333333e+00   6.2424242e-01   7.9362718e+00
   1.9333333e+00   6.4848485e-01   7.9208448e+00
   1.9333333e+00   6.7272727e-01   7.9048301e+00
   1.9333333e+00   6.9696970e-01   7.8882277e+00
   1.9333333e+00   7.2121212e-01   7.8710376e+00
   1.9333333e+00   7.4545455e-01   7.8532599e+00
   1.9333333e+00   7.6969697e-01   7.8348944e+00
   1.9333333e+00   7.9393939e-01   7.8159412e+00
   1.9333333e+00   8.1818182e-01   7.7964004e+00
   1.9333333e+00   8.4242424e-01   7.7762718e+00
   1.9333333e+00   8.6666667e-01   7.7555556e+00
   1.9333333e+00   8.9090909e-01   7.7342516e+00
   1.9333333e+00   9.1515152e-01   7.7123600e+00
   1.9333333e+00   9.3939394e-01   7.6898806e+00
   1.9333333e+00   9.6363636e-01   7.6668136e+00
   1.9333333e+00   9.8787879e-01   7.6431589e+00
   1.9333333e+00   1.0121212e+00   7.6189164e+00
   1.9333333e+00   1.0363636e+00   7.5940863e+00
   1.9333333e+00   1.0606061e+00   7.5686685e+00
   1.9333333e+00   1.0848485e+00   7.5426630e+00
   1.9333333e+00   1.1090909e+00   7.5160698e+00
   1.9333333e+00   1.1333333e+00   7.4888889e+00
   1.9333333e+00   1.1575758e+00   7.4611203e+00
   1.9333333e+00   1.1818182e+00   7.4327640e+00
   1.9333333e+00   1.2060606e+00   7.4038200e+00
   1.9333333e+00   1.2303030e+00   7.3742883e+00
   1.9333333e+00   1.2545455e+00   7.3441690e+00
   1.9333333e+00   1.2787879e+00   7.3134619e+00
   1.9333333e+00   1.3030303e+00   7.2821671e+00
   1.9333333e+00   1.3272727e+00   7.2502847e+00
   1.9333333e+00   1.3515152e+00   7.2178145e+00
   1.9333333e+00   1.3757576e+00   7.1847567e+00
   1.9333333e+00   1.4000000e+00   7.1511111e+00
   1.9333333e+00   1.4242424e+00   7.1168779e+00
   1.9333333e+00   1.4484848e+00   7.0820569e+00
   1.9333333e+00   1.4727273e+00   7.0466483e+00
   1.9333333e+00   1.4969697e+00   7.0106520e+00
   1.9333333e+00   1.5212121e+00   6.9740680e+00
   1.9333333e+00   1.5454545e+00   6.9368962e+00
   1.9333333e+00   1.5696970e+00   6.8991368e+00
   1.9333333e+00   1.5939394e+00   6.8607897e+00
   1.9333333e+00   1.6181818e+00   6.8218549e+00
   1.9333333e+00   1.6424242e+00   6.7823324e+00
   1.9333333e+00   1.6666667e+00   6.7422222e+00
   1.9333333e+00   1.6909091e+00   6.7015243e+00
   1.9333333e+00   1.7151515e+00   6.6602388e+00
   1.9333333e+00   1.7393939e+00   6.6183655e+00
   1.9333333e+00   1.7636364e+00   6.5759045e+00
   1.9333333e+00   1.7878788e+00   6.5328558e+00
   1.9333333e+00   1.8121212e+00   6.4892195e+00
   1.9333333e+00   1.8363636e+00   6.4449954e+00
   1.9333333e+00   1.8606061e+00   6.4001837e+00
   1.9333333e+00   1.8848485e+00   6.3547842e+00
   1.9333333e+00   1.9090909e+00   6.3087971e+00
   1.9333333e+00   1.9333333e+00   6.2622222e+00
   1.9333333e+00   1.9575758e+00   6.2150597e+00
   1.9333333e+00   1.9818182e+00   6.1673095e+00
   1.9333333e+00   2.0060606e+00   6.1189715e+00
   1.9333333e+00   2.0303030e+00   6.0700459e+00
   1.9333333e+00   2.0545455e+00   6.0205326e+00
   1.9333333e+00   2.0787879e+00   5.9704316e+00
   1.9333333e+00   2.1030303e+00   5.9197429e+00
   1.9333333e+00   2.1272727e+00   5.8684665e+00
   1.9333333e+00   2.1515152e+00   5.8166024e+00
   1.9333333e+00   2.1757576e+00   5.7641506e+00
   1.9333333e+00   2.2000000e+00   5.7111111e+00
   1.9575758e+00  -2.0000000e-01   8.0639486e+00
   1.9575758e+00  -1.7575758e-01   8.0685032e+00
   1.9575758e+00  -1.5151515e-01   8.0724702e+00
   1.9575758e+00  -1.2727273e-01   8.0758494e+00
   1.9575758e+00  -1.0303030e-01   8.0786410e+00
   1.9575758e+00  -7.8787879e-02   8.0808448e+00
   1.9575758e+00  -5.4545455e-02   8.0824610e+00
   1.9575758e+00  -3.0303030e-02   8.0834894e+00
   1.9575758e+00  -6.0606061e-03   8.0839302e+00
   1.9575758e+00   1.8181818e-02   8.0837833e+00
   1.9575758e+00   4.2424242e-02   8.0830487e+00
   1.9575758e+00   6.6666667e-02   8.0817264e+00
   1.9575758e+00   9.0909091e-02   8.0798163e+00
   1.9575758e+00   1.1515152e-01   8.0773186e+00
   1.9575758e+00   1.3939394e-01   8.0742332e+00
   1.9575758e+00   1.6363636e-01   8.0705601e+00
   1.9575758e+00   1.8787879e-01   8.0662994e+00
   1.9575758e+00   2.1212121e-01   8.0614509e+00
   1.9575758e+00   2.3636364e-01   8.0560147e+00
   1.9575758e+00   2.6060606e-01   8.0499908e+00
   1.9575758e+00   2.8484848e-01   8.0433792e+00
   1.9575758e+00   3.0909091e-01   8.0361800e+00
   1.9575758e+00   3.3333333e-01   8.0283930e+00
   1.9575758e+00   3.5757576e-01   8.0200184e+00
   1.9575758e+00   3.8181818e-01   8.0110560e+00
   1.9575758e+00   4.0606061e-01   8.0015060e+00
   1.9575758e+00   4.3030303e-01   7.9913682e+00
   1.9575758e+00   4.5454545e-01   7.9806428e+00
   1.9575758e+00   4.7878788e-01   7.9693297e+00
   1.9575758e+00   5.0303030e-01   7.9574288e+00
   1.9575758e+00   5.2727273e-01   7.9449403e+00
   1.9575758e+00   5.5151515e-01   7.9318641e+00
   1.9575758e+00   5.7575758e-01   7.9182002e+00
   1.9575758e+00   6.0000000e-01   7.9039486e+00
   1.9575758e+00   6.2424242e-01   7.8891093e+00
   1.9575758e+00   6.4848485e-01   7.8736823e+00
   1.9575758e+00   6.7272727e-01   7.8576676e+00
   1.9575758e+00   6.9696970e-01   7.8410652e+00
   1.9575758e+00   7.2121212e-01   7.8238751e+00
   1.9575758e+00   7.4545455e-01   7.8060973e+00
   1.9575758e+00   7.6969697e-01   7.7877319e+00
   1.9575758e+00   7.9393939e-01   7.7687787e+00
   1.9575758e+00   8.1818182e-01   7.7492378e+00
   1.9575758e+00   8.4242424e-01   7.7291093e+00
   1.9575758e+00   8.6666667e-01   7.7083930e+00
   1.9575758e+00   8.9090909e-01   7.6870891e+00
   1.9575758e+00   9.1515152e-01   7.6651974e+00
   1.9575758e+00   9.3939394e-01   7.6427181e+00
   1.9575758e+00   9.6363636e-01   7.6196511e+00
   1.9575758e+00   9.8787879e-01   7.5959963e+00
   1.9575758e+00   1.0121212e+00   7.5717539e+00
   1.9575758e+00   1.0363636e+00   7.5469238e+00
   1.9575758e+00   1.0606061e+00   7.5215060e+00
   1.9575758e+00   1.0848485e+00   7.4955005e+00
   1.9575758e+00   1.1090909e+00   7.4689073e+00
   1.9575758e+00   1.1333333e+00   7.4417264e+00
   1.9575758e+00   1.1575758e+00   7.4139578e+00
   1.9575758e+00   1.1818182e+00   7.3856015e+00
   1.9575758e+00   1.2060606e+00   7.3566575e+00
   1.9575758e+00   1.2303030e+00   7.3271258e+00
   1.9575758e+00   1.2545455e+00   7.2970064e+00
   1.9575758e+00   1.2787879e+00   7.2662994e+00
   1.9575758e+00   1.3030303e+00   7.2350046e+00
   1.9575758e+00   1.3272727e+00   7.2031221e+00
   1.9575758e+00   1.3515152e+00   7.1706520e+00
   1.9575758e+00   1.3757576e+00   7.1375941e+00
   1.9575758e+00   1.4000000e+00   7.1039486e+00
   1.9575758e+00   1.4242424e+00   7.0697153e+00
   1.9575758e+00   1.4484848e+00   7.0348944e+00
   1.9575758e+00   1.4727273e+00   6.9994858e+00
   1.9575758e+00   1.4969697e+00   6.9634894e+00
   1.9575758e+00   1.5212121e+00   6.9269054e+00
   1.9575758e+00   1.5454545e+00   6.8897337e+00
   1.9575758e+00   1.5696970e+00   6.8519743e+00
   1.9575758e+00   1.5939394e+00   6.8136272e+00
   1.9575758e+00   1.6181818e+00   6.7746924e+00
   1.9575758e+00   1.6424242e+00   6.7351699e+00
   1.9575758e+00   1.6666667e+00   6.6950597e+00
   1.9575758e+00   1.6909091e+00   6.6543618e+00
   1.9575758e+00   1.7151515e+00   6.6130762e+00
   1.9575758e+00   1.7393939e+00   6.5712029e+00
   1.9575758e+00   1.7636364e+00   6.5287420e+00
   1.9575758e+00   1.7878788e+00   6.4856933e+00
   1.9575758e+00   1.8121212e+00   6.4420569e+00
   1.9575758e+00   1.8363636e+00   6.3978329e+00
   1.9575758e+00   1.8606061e+00   6.3530211e+00
   1.9575758e+00   1.8848485e+00   6.3076217e+00
   1.9575758e+00   1.9090909e+00   6.2616345e+00
   1.9575758e+00   1.9333333e+00   6.2150597e+00
   1.9575758e+00   1.9575758e+00   6.1678972e+00
   1.9575758e+00   1.9818182e+00   6.1201469e+00
   1.9575758e+00   2.0060606e+00   6.0718090e+00
   1.9575758e+00   2.0303030e+00   6.0228834e+00
   1.9575758e+00   2.0545455e+00   5.9733701e+00
   1.9575758e+00   2.0787879e+00   5.9232691e+00
   1.9575758e+00   2.1030303e+00   5.8725803e+00
   1.9575758e+00   2.1272727e+00   5.8213039e+00
   1.9575758e+00   2.1515152e+00   5.7694399e+00
   1.9575758e+00   2.1757576e+00   5.7169881e+00
   1.9575758e+00   2.2000000e+00   5.6639486e+00
   1.9818182e+00  -2.0000000e-01   8.0161983e+00
   1.9818182e+00  -1.7575758e-01   8.0207530e+00
   1.9818182e+00  -1.5151515e-01   8.0247199e+00
   1.9818182e+00  -1.2727273e-01   8.0280992e+00
   1.9818182e+00  -1.0303030e-01   8.0308907e+00
   1.9818182e+00  -7.8787879e-02   8.0330946e+00
   1.9818182e+00  -5.4545455e-02   8.0347107e+00
   1.9818182e+00  -3.0303030e-02   8.0357392e+00
   1.9818182e+00  -6.0606061e-03   8.0361800e+00
   1.9818182e+00   1.8181818e-02   8.0360331e+00
   1.9818182e+00   4.2424242e-02   8.0352984e+00
   1.9818182e+00   6.6666667e-02   8.0339761e+00
   1.9818182e+00   9.0909091e-02   8.0320661e+00
   1.9818182e+00   1.1515152e-01   8.0295684e+00
   1.9818182e+00   1.3939394e-01   8.0264830e+00
   1.9818182e+00   1.6363636e-01   8.0228099e+00
   1.9818182e+00   1.8787879e-01   8.0185491e+00
   1.9818182e+00   2.1212121e-01   8.0137006e+00
   1.9818182e+00   2.3636364e-01   8.0082645e+00
   1.9818182e+00   2.6060606e-01   8.0022406e+00
   1.9818182e+00   2.8484848e-01   7.9956290e+00
   1.9818182e+00   3.0909091e-01   7.9884298e+00
   1.9818182e+00   3.3333333e-01   7.9806428e+00
   1.9818182e+00   3.5757576e-01   7.9722681e+00
   1.9818182e+00   3.8181818e-01   7.9633058e+00
   1.9818182e+00   4.0606061e-01   7.9537557e+00
   1.9818182e+00   4.3030303e-01   7.9436180e+00
   1.9818182e+00   4.5454545e-01   7.9328926e+00
   1.9818182e+00   4.7878788e-01   7.9215794e+00
   1.9818182e+00   5.0303030e-01   7.9096786e+00
   1.9818182e+00   5.2727273e-01   7.8971901e+00
   1.9818182e+00   5.5151515e-01   7.8841139e+00
   1.9818182e+00   5.7575758e-01   7.8704500e+00
   1.9818182e+00   6.0000000e-01   7.8561983e+00
   1.9818182e+00   6.2424242e-01   7.8413590e+00
   1.9818182e+00   6.4848485e-01   7.8259320e+00
   1.9818182e+00   6.7272727e-01   7.8099174e+00
   1.9818182e+00   6.9696970e-01   7.7933150e+00
   1.9818182e+00   7.2121212e-01   7.7761249e+00
   1.9818182e+00   7.4545455e-01   7.7583471e+00
   1.9818182e+00   7.6969697e-01   7.7399816e+00
   1.9818182e+00   7.9393939e-01   7.7210285e+00
   1.9818182e+00   8.1818182e-01   7.7014876e+00
   1.9818182e+00   8.4242424e-01   7.6813590e+00
   1.9818182e+00   8.6666667e-01   7.6606428e+00
   1.9818182e+00   8.9090909e-01   7.6393388e+00
   1.9818182e+00   9.1515152e-01   7.6174472e+00
   1.9818182e+00   9.3939394e-01   7.5949679e+00
   1.9818182e+00   9.6363636e-01   7.5719008e+00
   1.9818182e+00   9.8787879e-01   7.5482461e+00
   1.9818182e+00   1.0121212e+00   7.5240037e+00
   1.9818182e+00   1.0363636e+00   7.4991736e+00
   1.9818182e+00   1.0606061e+00   7.4737557e+00
   1.9818182e+00   1.0848485e+00   7.4477502e+00
   1.9818182e+00   1.1090909e+00   7.4211570e+00
   1.9818182e+00   1.1333333e+00   7.3939761e+00
   1.9818182e+00   1.1575758e+00   7.3662075e+00
   1.9818182e+00   1.1818182e+00   7.3378512e+00
   1.9818182e+00   1.2060606e+00   7.3089073e+00
   1.9818182e+00   1.2303030e+00   7.2793756e+00
   1.9818182e+00   1.2545455e+00   7.2492562e+00
   1.9818182e+00   1.2787879e+00   7.2185491e+00
   1.9818182e+00   1.3030303e+00   7.1872544e+00
   1.9818182e+00   1.3272727e+00   7.1553719e+00
   1.9818182e+00   1.3515152e+00   7.1229017e+00
   1.9818182e+00   1.3757576e+00   7.0898439e+00
   1.9818182e+00   1.4000000e+00   7.0561983e+00
   1.9818182e+00   1.4242424e+00   7.0219651e+00
   1.9818182e+00   1.4484848e+00   6.9871442e+00
   1.9818182e+00   1.4727273e+00   6.9517355e+00
   1.9818182e+00   1.4969697e+00   6.9157392e+00
   1.9818182e+00   1.5212121e+00   6.8791552e+00
   1.9818182e+00   1.5454545e+00   6.8419835e+00
   1.9818182e+00   1.5696970e+00   6.8042241e+00
   1.9818182e+00   1.5939394e+00   6.7658770e+00
   1.9818182e+00   1.6181818e+00   6.7269421e+00
   1.9818182e+00   1.6424242e+00   6.6874197e+00
   1.9818182e+00   1.6666667e+00   6.6473095e+00
   1.9818182e+00   1.6909091e+00   6.6066116e+00
   1.9818182e+00   1.7151515e+00   6.5653260e+00
   1.9818182e+00   1.7393939e+00   6.5234527e+00
   1.9818182e+00   1.7636364e+00   6.4809917e+00
   1.9818182e+00   1.7878788e+00   6.4379431e+00
   1.9818182e+00   1.8121212e+00   6.3943067e+00
   1.9818182e+00   1.8363636e+00   6.3500826e+00
   1.9818182e+00   1.8606061e+00   6.3052709e+00
   1.9818182e+00   1.8848485e+00   6.2598714e+00
   1.9818182e+00   1.9090909e+00   6.2138843e+00
   1.9818182e+00   1.9333333e+00   6.1673095e+00
   1.9818182e+00   1.9575758e+00   6.1201469e+00
   1.9818182e+00   1.9818182e+00   6.0723967e+00
   1.9818182e+00   2.0060606e+00   6.0240588e+00
   1.9818182e+00   2.0303030e+00   5.9751331e+00
   1.9818182e+00   2.0545455e+00   5.9256198e+00
   1.9818182e+00   2.0787879e+00   5.8755188e+00
   1.9818182e+00   2.1030303e+00   5.8248301e+00
   1.9818182e+00   2.1272727e+00   5.7735537e+00
   1.9818182e+00   2.1515152e+00   5.7216896e+00
   1.9818182e+00   2.1757576e+00   5.6692378e+00
   1.9818182e+00   2.2000000e+00   5.6161983e+00
   2.0060606e+00  -2.0000000e-01   7.9678604e+00
   2.0060606e+00  -1.7575758e-01   7.9724151e+00
   2.0060606e+00  -1.5151515e-01   7.9763820e+00
   2.0060606e+00  -1.2727273e-01   7.9797612e+00
   2.0060606e+00  -1.0303030e-01   7.9825528e+00
   2.0060606e+00  -7.8787879e-02   7.9847567e+00
   2.0060606e+00  -5.4545455e-02   7.9863728e+00
   2.0060606e+00  -3.0303030e-02   7.9874013e+00
   2.0060606e+00  -6.0606061e-03   7.9878421e+00
   2.0060606e+00   1.8181818e-02   7.9876951e+00
   2.0060606e+00   4.2424242e-02   7.9869605e+00
   2.0060606e+00   6.6666667e-02   7.9856382e+00
   2.0060606e+00   9.0909091e-02   7.9837282e+00
   2.0060606e+00   1.1515152e-01   7.9812305e+00
   2.0060606e+00   1.3939394e-01   7.9781451e+00
   2.0060606e+00   1.6363636e-01   7.9744720e+00
   2.0060606e+00   1.8787879e-01   7.9702112e+00
   2.0060606e+00   2.1212121e-01   7.9653627e+00
   2.0060606e+00   2.3636364e-01   7.9599265e+00
   2.0060606e+00   2.6060606e-01   7.9539027e+00
   2.0060606e+00   2.8484848e-01   7.9472911e+00
   2.0060606e+00   3.0909091e-01   7.9400918e+00
   2.0060606e+00   3.3333333e-01   7.9323049e+00
   2.0060606e+00   3.5757576e-01   7.9239302e+00
   2.0060606e+00   3.8181818e-01   7.9149679e+00
   2.0060606e+00   4.0606061e-01   7.9054178e+00
   2.0060606e+00   4.3030303e-01   7.8952801e+00
   2.0060606e+00   4.5454545e-01   7.8845546e+00
   2.0060606e+00   4.7878788e-01   7.8732415e+00
   2.0060606e+00   5.0303030e-01   7.8613407e+00
   2.0060606e+00   5.2727273e-01   7.8488522e+00
   2.0060606e+00   5.5151515e-01   7.8357759e+00
   2.0060606e+00   5.7575758e-01   7.8221120e+00
   2.0060606e+00   6.0000000e-01   7.8078604e+00
   2.0060606e+00   6.2424242e-01   7.7930211e+00
   2.0060606e+00   6.4848485e-01   7.7775941e+00
   2.0060606e+00   6.7272727e-01   7.7615794e+00
   2.0060606e+00   6.9696970e-01   7.7449770e+00
   2.0060606e+00   7.2121212e-01   7.7277870e+00
   2.0060606e+00   7.4545455e-01   7.7100092e+00
   2.0060606e+00   7.6969697e-01   7.6916437e+00
   2.0060606e+00   7.9393939e-01   7.6726905e+00
   2.0060606e+00   8.1818182e-01   7.6531497e+00
   2.0060606e+00   8.4242424e-01   7.6330211e+00
   2.0060606e+00   8.6666667e-01   7.6123049e+00
   2.0060606e+00   8.9090909e-01   7.5910009e+00
   2.0060606e+00   9.1515152e-01   7.5691093e+00
   2.0060606e+00   9.3939394e-01   7.5466299e+00
   2.0060606e+00   9.6363636e-01   7.5235629e+00
   2.0060606e+00   9.8787879e-01   7.4999082e+00
   2.0060606e+00   1.0121212e+00   7.4756657e+00
   2.0060606e+00   1.0363636e+00   7.4508356e+00
   2.0060606e+00   1.0606061e+00   7.4254178e+00
   2.0060606e+00   1.0848485e+00   7.3994123e+00
   2.0060606e+00   1.1090909e+00   7.3728191e+00
   2.0060606e+00   1.1333333e+00   7.3456382e+00
   2.0060606e+00   1.1575758e+00   7.3178696e+00
   2.0060606e+00   1.1818182e+00   7.2895133e+00
   2.0060606e+00   1.2060606e+00   7.2605693e+00
   2.0060606e+00   1.2303030e+00   7.2310376e+00
   2.0060606e+00   1.2545455e+00   7.2009183e+00
   2.0060606e+00   1.2787879e+00   7.1702112e+00
   2.0060606e+00   1.3030303e+00   7.1389164e+00
   2.0060606e+00   1.3272727e+00   7.1070340e+00
   2.0060606e+00   1.3515152e+00   7.0745638e+00
   2.0060606e+00   1.3757576e+00   7.0415060e+00
   2.0060606e+00   1.4000000e+00   7.0078604e+00
   2.0060606e+00   1.4242424e+00   6.9736272e+00
   2.0060606e+00   1.4484848e+00   6.9388062e+00
   2.0060606e+00   1.4727273e+00   6.9033976e+00
   2.0060606e+00   1.4969697e+00   6.8674013e+00
   2.0060606e+00   1.5212121e+00   6.8308173e+00
   2.0060606e+00   1.5454545e+00   6.7936455e+00
   2.0060606e+00   1.5696970e+00   6.7558861e+00
   2.0060606e+00   1.5939394e+00   6.7175390e+00
   2.0060606e+00   1.6181818e+00   6.6786042e+00
   2.0060606e+00   1.6424242e+00   6.6390817e+00
   2.0060606e+00   1.6666667e+00   6.5989715e+00
   2.0060606e+00   1.6909091e+00   6.5582736e+00
   2.0060606e+00   1.7151515e+00   6.5169881e+00
   2.0060606e+00   1.7393939e+00   6.4751148e+00
   2.0060606e+00   1.7636364e+00   6.4326538e+00
   2.0060606e+00   1.7878788e+00   6.3896051e+00
   2.0060606e+00   1.8121212e+00   6.3459688e+00
   2.0060606e+00   1.8363636e+00   6.3017447e+00
   2.0060606e+00   1.8606061e+00   6.2569330e+00
   2.0060606e+00   1.8848485e+00   6.2115335e+00
   2.0060606e+00   1.9090909e+00   6.1655464e+00
   2.0060606e+00   1.9333333e+00   6.1189715e+00
   2.0060606e+00   1.9575758e+00   6.0718090e+00
   2.0060606e+00   1.9818182e+00   6.0240588e+00
   2.0060606e+00   2.0060606e+00   5.9757208e+00
   2.0060606e+00   2.0303030e+00   5.9267952e+00
   2.0060606e+00   2.0545455e+00   5.8772819e+00
   2.0060606e+00   2.0787879e+00   5.8271809e+00
   2.0060606e+00   2.1030303e+00   5.7764922e+00
   2.0060606e+00   2.1272727e+00   5.7252158e+00
   2.0060606e+00   2.1515152e+00   5.6733517e+00
   2.0060606e+00   2.1757576e+00   5.6208999e+00
   2.0060606e+00   2.2000000e+00   5.5678604e+00
   2.0303030e+00  -2.0000000e-01   7.9189348e+00
   2.0303030e+00  -1.7575758e-01   7.9234894e+00
   2.0303030e+00  -1.5151515e-01   7.9274564e+00
   2.0303030e+00  -1.2727273e-01   7.9308356e+00
   2.0303030e+00  -1.0303030e-01   7.9336272e+00
   2.0303030e+00  -7.8787879e-02   7.9358310e+00
   2.0303030e+00  -5.4545455e-02   7.9374472e+00
   2.0303030e+00  -3.0303030e-02   7.9384757e+00
   2.0303030e+00  -6.0606061e-03   7.9389164e+00
   2.0303030e+00   1.8181818e-02   7.9387695e+00
   2.0303030e+00   4.2424242e-02   7.9380349e+00
   2.0303030e+00   6.6666667e-02   7.9367126e+00
   2.0303030e+00   9.0909091e-02   7.9348026e+00
   2.0303030e+00   1.1515152e-01   7.9323049e+00
   2.0303030e+00   1.3939394e-01   7.9292195e+00
   2.0303030e+00   1.6363636e-01   7.9255464e+00
   2.0303030e+00   1.8787879e-01   7.9212856e+00
   2.0303030e+00   2.1212121e-01   7.9164371e+00
   2.0303030e+00   2.3636364e-01   7.9110009e+00
   2.0303030e+00   2.6060606e-01   7.9049770e+00
   2.0303030e+00   2.8484848e-01   7.8983655e+00
   2.0303030e+00   3.0909091e-01   7.8911662e+00
   2.0303030e+00   3.3333333e-01   7.8833792e+00
   2.0303030e+00   3.5757576e-01   7.8750046e+00
   2.0303030e+00   3.8181818e-01   7.8660422e+00
   2.0303030e+00   4.0606061e-01   7.8564922e+00
   2.0303030e+00   4.3030303e-01   7.8463545e+00
   2.0303030e+00   4.5454545e-01   7.8356290e+00
   2.0303030e+00   4.7878788e-01   7.8243159e+00
   2.0303030e+00   5.0303030e-01   7.8124151e+00
   2.0303030e+00   5.2727273e-01   7.7999265e+00
   2.0303030e+00   5.5151515e-01   7.7868503e+00
   2.0303030e+00   5.7575758e-01   7.7731864e+00
   2.0303030e+00   6.0000000e-01   7.7589348e+00
   2.0303030e+00   6.2424242e-01   7.7440955e+00
   2.0303030e+00   6.4848485e-01   7.7286685e+00
   2.0303030e+00   6.7272727e-01   7.7126538e+00
   2.0303030e+00   6.9696970e-01   7.6960514e+00
   2.0303030e+00   7.2121212e-01   7.6788613e+00
   2.0303030e+00   7.4545455e-01   7.6610836e+00
   2.0303030e+00   7.6969697e-01   7.6427181e+00
   2.0303030e+00   7.9393939e-01   7.6237649e+00
   2.0303030e+00   8.1818182e-01   7.6042241e+00
   2.0303030e+00   8.4242424e-01   7.5840955e+00
   2.0303030e+00   8.6666667e-01   7.5633792e+00
   2.0303030e+00   8.9090909e-01   7.5420753e+00
   2.0303030e+00   9.1515152e-01   7.5201837e+00
   2.0303030e+00   9.3939394e-01   7.4977043e+00
   2.0303030e+00   9.6363636e-01   7.4746373e+00
   2.0303030e+00   9.8787879e-01   7.4509826e+00
   2.0303030e+00   1.0121212e+00   7.4267401e+00
   2.0303030e+00   1.0363636e+00   7.4019100e+00
   2.0303030e+00   1.0606061e+00   7.3764922e+00
   2.0303030e+00   1.0848485e+00   7.3504867e+00
   2.0303030e+00   1.1090909e+00   7.3238935e+00
   2.0303030e+00   1.1333333e+00   7.2967126e+00
   2.0303030e+00   1.1575758e+00   7.2689440e+00
   2.0303030e+00   1.1818182e+00   7.2405877e+00
   2.0303030e+00   1.2060606e+00   7.2116437e+00
   2.0303030e+00   1.2303030e+00   7.1821120e+00
   2.0303030e+00   1.2545455e+00   7.1519927e+00
   2.0303030e+00   1.2787879e+00   7.1212856e+00
   2.0303030e+00   1.3030303e+00   7.0899908e+00
   2.0303030e+00   1.3272727e+00   7.0581084e+00
   2.0303030e+00   1.3515152e+00   7.0256382e+00
   2.0303030e+00   1.3757576e+00   6.9925803e+00
   2.0303030e+00   1.4000000e+00   6.9589348e+00
   2.0303030e+00   1.4242424e+00   6.9247016e+00
   2.0303030e+00   1.4484848e+00   6.8898806e+00
   2.0303030e+00   1.4727273e+00   6.8544720e+00
   2.0303030e+00   1.4969697e+00   6.8184757e+00
   2.0303030e+00   1.5212121e+00   6.7818916e+00
   2.0303030e+00   1.5454545e+00   6.7447199e+00
   2.0303030e+00   1.5696970e+00   6.7069605e+00
   2.0303030e+00   1.5939394e+00   6.6686134e+00
   2.0303030e+00   1.6181818e+00   6.6296786e+00
   2.0303030e+00   1.6424242e+00   6.5901561e+00
   2.0303030e+00   1.6666667e+00   6.5500459e+00
   2.0303030e+00   1.6909091e+00   6.5093480e+00
   2.0303030e+00   1.7151515e+00   6.4680624e+00
   2.0303030e+00   1.7393939e+00   6.4261892e+00
   2.0303030e+00   1.7636364e+00   6.3837282e+00
   2.0303030e+00   1.7878788e+00   6.3406795e+00
   2.0303030e+00   1.8121212e+00   6.2970432e+00
   2.0303030e+00   1.8363636e+00   6.2528191e+00
   2.0303030e+00   1.8606061e+00   6.2080073e+00
   2.0303030e+00   1.8848485e+00   6.1626079e+00
   2.0303030e+00   1.9090909e+00   6.1166208e+00
   2.0303030e+00   1.9333333e+00   6.0700459e+00
   2.0303030e+00   1.9575758e+00   6.0228834e+00
   2.0303030e+00   1.9818182e+00   5.9751331e+00
   2.0303030e+00   2.0060606e+00   5.9267952e+00
   2.0303030e+00   2.0303030e+00   5.8778696e+00
   2.0303030e+00   2.0545455e+00   5.8283563e+00
   2.0303030e+00   2.0787879e+00   5.7782553e+00
   2.0303030e+00   2.1030303e+00   5.7275666e+00
   2.0303030e+00   2.1272727e+00   5.6762902e+00
   2.0303030e+00   2.1515152e+00   5.6244261e+00
   2.0303030e+00   2.1757576e+00   5.5719743e+00
   2.0303030e+00   2.2000000e+00   5.5189348e+00
   2.0545455e+00  -2.0000000e-01   7.8694215e+00
   2.0545455e+00  -1.7575758e-01   7.8739761e+00
   2.0545455e+00  -1.5151515e-01   7.8779431e+00
   2.0545455e+00  -1.2727273e-01   7.8813223e+00
   2.0545455e+00  -1.0303030e-01   7.8841139e+00
   2.0545455e+00  -7.8787879e-02   7.8863177e+00
   2.0545455e+00  -5.4545455e-02   7.8879339e+00
   2.0545455e+00  -3.0303030e-02   7.8889624e+00
   2.0545455e+00  -6.0606061e-03   7.8894031e+00
   2.0545455e+00   1.8181818e-02   7.8892562e+00
   2.0545455e+00   4.2424242e-02   7.8885216e+00
   2.0545455e+00   6.6666667e-02   7.8871993e+00
   2.0545455e+00   9.0909091e-02   7.8852893e+00
   2.0545455e+00   1.1515152e-01   7.8827916e+00
   2.0545455e+00   1.3939394e-01   7.8797062e+00
   2.0545455e+00   1.6363636e-01   7.8760331e+00
   2.0545455e+00   1.8787879e-01   7.8717723e+00
   2.0545455e+00   2.1212121e-01   7.8669238e+00
   2.0545455e+00   2.3636364e-01   7.8614876e+00
   2.0545455e+00   2.6060606e-01   7.8554637e+00
   2.0545455e+00   2.8484848e-01   7.8488522e+00
   2.0545455e+00   3.0909091e-01   7.8416529e+00
   2.0545455e+00   3.3333333e-01   7.8338659e+00
   2.0545455e+00   3.5757576e-01   7.8254913e+00
   2.0545455e+00   3.8181818e-01   7.8165289e+00
   2.0545455e+00   4.0606061e-01   7.8069789e+00
   2.0545455e+00   4.3030303e-01   7.7968411e+00
   2.0545455e+00   4.5454545e-01   7.7861157e+00
   2.0545455e+00   4.7878788e-01   7.7748026e+00
   2.0545455e+00   5.0303030e-01   7.7629017e+00
   2.0545455e+00   5.2727273e-01   7.7504132e+00
   2.0545455e+00   5.5151515e-01   7.7373370e+00
   2.0545455e+00   5.7575758e-01   7.7236731e+00
   2.0545455e+00   6.0000000e-01   7.7094215e+00
   2.0545455e+00   6.2424242e-01   7.6945822e+00
   2.0545455e+00   6.4848485e-01   7.6791552e+00
   2.0545455e+00   6.7272727e-01   7.6631405e+00
   2.0545455e+00   6.9696970e-01   7.6465381e+00
   2.0545455e+00   7.2121212e-01   7.6293480e+00
   2.0545455e+00   7.4545455e-01   7.6115702e+00
   2.0545455e+00   7.6969697e-01   7.5932048e+00
   2.0545455e+00   7.9393939e-01   7.5742516e+00
   2.0545455e+00   8.1818182e-01   7.5547107e+00
   2.0545455e+00   8.4242424e-01   7.5345822e+00
   2.0545455e+00   8.6666667e-01   7.5138659e+00
   2.0545455e+00   8.9090909e-01   7.4925620e+00
   2.0545455e+00   9.1515152e-01   7.4706703e+00
   2.0545455e+00   9.3939394e-01   7.4481910e+00
   2.0545455e+00   9.6363636e-01   7.4251240e+00
   2.0545455e+00   9.8787879e-01   7.4014692e+00
   2.0545455e+00   1.0121212e+00   7.3772268e+00
   2.0545455e+00   1.0363636e+00   7.3523967e+00
   2.0545455e+00   1.0606061e+00   7.3269789e+00
   2.0545455e+00   1.0848485e+00   7.3009734e+00
   2.0545455e+00   1.1090909e+00   7.2743802e+00
   2.0545455e+00   1.1333333e+00   7.2471993e+00
   2.0545455e+00   1.1575758e+00   7.2194307e+00
   2.0545455e+00   1.1818182e+00   7.1910744e+00
   2.0545455e+00   1.2060606e+00   7.1621304e+00
   2.0545455e+00   1.2303030e+00   7.1325987e+00
   2.0545455e+00   1.2545455e+00   7.1024793e+00
   2.0545455e+00   1.2787879e+00   7.0717723e+00
   2.0545455e+00   1.3030303e+00   7.0404775e+00
   2.0545455e+00   1.3272727e+00   7.0085950e+00
   2.0545455e+00   1.3515152e+00   6.9761249e+00
   2.0545455e+00   1.3757576e+00   6.9430670e+00
   2.0545455e+00   1.4000000e+00   6.9094215e+00
   2.0545455e+00   1.4242424e+00   6.8751882e+00
   2.0545455e+00   1.4484848e+00   6.8403673e+00
   2.0545455e+00   1.4727273e+00   6.8049587e+00
   2.0545455e+00   1.4969697e+00   6.7689624e+00
   2.0545455e+00   1.5212121e+00   6.7323783e+00
   2.0545455e+00   1.5454545e+00   6.6952066e+00
   2.0545455e+00   1.5696970e+00   6.6574472e+00
   2.0545455e+00   1.5939394e+00   6.6191001e+00
   2.0545455e+00   1.6181818e+00   6.5801653e+00
   2.0545455e+00   1.6424242e+00   6.5406428e+00
   2.0545455e+00   1.6666667e+00   6.5005326e+00
   2.0545455e+00   1.6909091e+00   6.4598347e+00
   2.0545455e+00   1.7151515e+00   6.4185491e+00
   2.0545455e+00   1.7393939e+00   6.3766758e+00
   2.0545455e+00   1.7636364e+00   6.3342149e+00
   2.0545455e+00   1.7878788e+00   6.2911662e+00
   2.0545455e+00   1.8121212e+00   6.2475298e+00
   2.0545455e+00   1.8363636e+00   6.2033058e+00
   2.0545455e+00   1.8606061e+00   6.1584940e+00
   2.0545455e+00   1.8848485e+00   6.1130946e+00
   2.0545455e+00   1.9090909e+00   6.0671074e+00
   2.0545455e+00   1.9333333e+00   6.0205326e+00
   2.0545455e+00   1.9575758e+00   5.9733701e+00
   2.0545455e+00   1.9818182e+00   5.9256198e+00
   2.0545455e+00   2.0060606e+00   5.8772819e+00
   2.0545455e+00   2.0303030e+00   5.8283563e+00
   2.0545455e+00   2.0545455e+00   5.7788430e+00
   2.0545455e+00   2.0787879e+00   5.7287420e+00
   2.0545455e+00   2.1030303e+00   5.6780533e+00
   2.0545455e+00   2.1272727e+00   5.6267769e+00
   2.0545455e+00   2.1515152e+00   5.5749128e+00
   2.0545455e+00   2.1757576e+00   5.5224610e+00
   2.0545455e+00   2.2000000e+00   5.4694215e+00
   2.0787879e+00  -2.0000000e-01   7.8193205e+00
   2.0787879e+00  -1.7575758e-01   7.8238751e+00
   2.0787879e+00  -1.5151515e-01   7.8278421e+00
   2.0787879e+00  -1.2727273e-01   7.8312213e+00
   2.0787879e+00  -1.0303030e-01   7.8340129e+00
   2.0787879e+00  -7.8787879e-02   7.8362167e+00
   2.0787879e+00  -5.4545455e-02   7.8378329e+00
   2.0787879e+00  -3.0303030e-02   7.8388613e+00
   2.0787879e+00  -6.0606061e-03   7.8393021e+00
   2.0787879e+00   1.8181818e-02   7.8391552e+00
   2.0787879e+00   4.2424242e-02   7.8384206e+00
   2.0787879e+00   6.6666667e-02   7.8370983e+00
   2.0787879e+00   9.0909091e-02   7.8351882e+00
   2.0787879e+00   1.1515152e-01   7.8326905e+00
   2.0787879e+00   1.3939394e-01   7.8296051e+00
   2.0787879e+00   1.6363636e-01   7.8259320e+00
   2.0787879e+00   1.8787879e-01   7.8216713e+00
   2.0787879e+00   2.1212121e-01   7.8168228e+00
   2.0787879e+00   2.3636364e-01   7.8113866e+00
   2.0787879e+00   2.6060606e-01   7.8053627e+00
   2.0787879e+00   2.8484848e-01   7.7987511e+00
   2.0787879e+00   3.0909091e-01   7.7915519e+00
   2.0787879e+00   3.3333333e-01   7.7837649e+00
   2.0787879e+00   3.5757576e-01   7.7753903e+00
   2.0787879e+00   3.8181818e-01   7.7664279e+00
   2.0787879e+00   4.0606061e-01   7.7568779e+00
   2.0787879e+00   4.3030303e-01   7.7467401e+00
   2.0787879e+00   4.5454545e-01   7.7360147e+00
   2.0787879e+00   4.7878788e-01   7.7247016e+00
   2.0787879e+00   5.0303030e-01   7.7128007e+00
   2.0787879e+00   5.2727273e-01   7.7003122e+00
   2.0787879e+00   5.5151515e-01   7.6872360e+00
   2.0787879e+00   5.7575758e-01   7.6735721e+00
   2.0787879e+00   6.0000000e-01   7.6593205e+00
   2.0787879e+00   6.2424242e-01   7.6444812e+00
   2.0787879e+00   6.4848485e-01   7.6290542e+00
   2.0787879e+00   6.7272727e-01   7.6130395e+00
   2.0787879e+00   6.9696970e-01   7.5964371e+00
   2.0787879e+00   7.2121212e-01   7.5792470e+00
   2.0787879e+00   7.4545455e-01   7.5614692e+00
   2.0787879e+00   7.6969697e-01   7.5431038e+00
   2.0787879e+00   7.9393939e-01   7.5241506e+00
   2.0787879e+00   8.1818182e-01   7.5046097e+00
   2.0787879e+00   8.4242424e-01   7.4844812e+00
   2.0787879e+00   8.6666667e-01   7.4637649e+00
   2.0787879e+00   8.9090909e-01   7.4424610e+00
   2.0787879e+00   9.1515152e-01   7.4205693e+00
   2.0787879e+00   9.3939394e-01   7.3980900e+00
   2.0787879e+00   9.6363636e-01   7.3750230e+00
   2.0787879e+00   9.8787879e-01   7.3513682e+00
   2.0787879e+00   1.0121212e+00   7.3271258e+00
   2.0787879e+00   1.0363636e+00   7.3022957e+00
   2.0787879e+00   1.0606061e+00   7.2768779e+00
   2.0787879e+00   1.0848485e+00   7.2508724e+00
   2.0787879e+00   1.1090909e+00   7.2242792e+00
   2.0787879e+00   1.1333333e+00   7.1970983e+00
   2.0787879e+00   1.1575758e+00   7.1693297e+00
   2.0787879e+00   1.1818182e+00   7.1409734e+00
   2.0787879e+00   1.2060606e+00   7.1120294e+00
   2.0787879e+00   1.2303030e+00   7.0824977e+00
   2.0787879e+00   1.2545455e+00   7.0523783e+00
   2.0787879e+00   1.2787879e+00   7.0216713e+00
   2.0787879e+00   1.3030303e+00   6.9903765e+00
   2.0787879e+00   1.3272727e+00   6.9584940e+00
   2.0787879e+00   1.3515152e+00   6.9260239e+00
   2.0787879e+00   1.3757576e+00   6.8929660e+00
   2.0787879e+00   1.4000000e+00   6.8593205e+00
   2.0787879e+00   1.4242424e+00   6.8250872e+00
   2.0787879e+00   1.4484848e+00   6.7902663e+00
   2.0787879e+00   1.4727273e+00   6.7548577e+00
   2.0787879e+00   1.4969697e+00   6.7188613e+00
   2.0787879e+00   1.5212121e+00   6.6822773e+00
   2.0787879e+00   1.5454545e+00   6.6451056e+00
   2.0787879e+00   1.5696970e+00   6.6073462e+00
   2.0787879e+00   1.5939394e+00   6.5689991e+00
   2.0787879e+00   1.6181818e+00   6.5300643e+00
   2.0787879e+00   1.6424242e+00   6.4905418e+00
   2.0787879e+00   1.6666667e+00   6.4504316e+00
   2.0787879e+00   1.6909091e+00   6.4097337e+00
   2.0787879e+00   1.7151515e+00   6.3684481e+00
   2.0787879e+00   1.7393939e+00   6.3265748e+00
   2.0787879e+00   1.7636364e+00   6.2841139e+00
   2.0787879e+00   1.7878788e+00   6.2410652e+00
   2.0787879e+00   1.8121212e+00   6.1974288e+00
   2.0787879e+00   1.8363636e+00   6.1532048e+00
   2.0787879e+00   1.8606061e+00   6.1083930e+00
   2.0787879e+00   1.8848485e+00   6.0629936e+00
   2.0787879e+00   1.9090909e+00   6.0170064e+00
   2.0787879e+00   1.9333333e+00   5.9704316e+00
   2.0787879e+00   1.9575758e+00   5.9232691e+00
   2.0787879e+00   1.9818182e+00   5.8755188e+00
   2.0787879e+00   2.0060606e+00   5.8271809e+00
   2.0787879e+00   2.0303030e+00   5.7782553e+00
   2.0787879e+00   2.0545455e+00   5.7287420e+00
   2.0787879e+00   2.0787879e+00   5.6786410e+00
   2.0787879e+00   2.1030303e+00   5.6279522e+00
   2.0787879e+00   2.1272727e+00   5.5766758e+00
   2.0787879e+00   2.1515152e+00   5.5248118e+00
   2.0787879e+00   2.1757576e+00   5.4723600e+00
   2.0787879e+00   2.2000000e+00   5.4193205e+00
   2.1030303e+00  -2.0000000e-01   7.7686318e+00
   2.1030303e+00  -1.7575758e-01   7.7731864e+00
   2.1030303e+00  -1.5151515e-01   7.7771534e+00
   2.1030303e+00  -1.2727273e-01   7.7805326e+00
   2.1030303e+00  -1.0303030e-01   7.7833242e+00
   2.1030303e+00  -7.8787879e-02   7.7855280e+00
   2.1030303e+00  -5.4545455e-02   7.7871442e+00
   2.1030303e+00  -3.0303030e-02   7.7881726e+00
   2.1030303e+00  -6.0606061e-03   7.7886134e+00
   2.1030303e+00   1.8181818e-02   7.7884665e+00
   2.1030303e+00   4.2424242e-02   7.7877319e+00
   2.1030303e+00   6.6666667e-02   7.7864096e+00
   2.1030303e+00   9.0909091e-02   7.7844995e+00
   2.1030303e+00   1.1515152e-01   7.7820018e+00
   2.1030303e+00   1.3939394e-01   7.7789164e+00
   2.1030303e+00   1.6363636e-01   7.7752433e+00
   2.1030303e+00   1.8787879e-01   7.7709826e+00
   2.1030303e+00   2.1212121e-01   7.7661341e+00
   2.1030303e+00   2.3636364e-01   7.7606979e+00
   2.1030303e+00   2.6060606e-01   7.7546740e+00
   2.1030303e+00   2.8484848e-01   7.7480624e+00
   2.1030303e+00   3.0909091e-01   7.7408632e+00
   2.1030303e+00   3.3333333e-01   7.7330762e+00
   2.1030303e+00   3.5757576e-01   7.7247016e+00
   2.1030303e+00   3.8181818e-01   7.7157392e+00
   2.1030303e+00   4.0606061e-01   7.7061892e+00
   2.1030303e+00   4.3030303e-01   7.6960514e+00
   2.1030303e+00   4.5454545e-01   7.6853260e+00
   2.1030303e+00   4.7878788e-01   7.6740129e+00
   2.1030303e+00   5.0303030e-01   7.6621120e+00
   2.1030303e+00   5.2727273e-01   7.6496235e+00
   2.1030303e+00   5.5151515e-01   7.6365473e+00
   2.1030303e+00   5.7575758e-01   7.6228834e+00
   2.1030303e+00   6.0000000e-01   7.6086318e+00
   2.1030303e+00   6.2424242e-01   7.5937925e+00
   2.1030303e+00   6.4848485e-01   7.5783655e+00
   2.1030303e+00   6.7272727e-01   7.5623508e+00
   2.1030303e+00   6.9696970e-01   7.5457484e+00
   2.1030303e+00   7.2121212e-01   7.5285583e+00
   2.1030303e+00   7.4545455e-01   7.5107805e+00
   2.1030303e+00   7.6969697e-01   7.4924151e+00
   2.1030303e+00   7.9393939e-01   7.4734619e+00
   2.1030303e+00   8.1818182e-01   7.4539210e+00
   2.1030303e+00   8.4242424e-01   7.4337925e+00
   2.1030303e+00   8.6666667e-01   7.4130762e+00
   2.1030303e+00   8.9090909e-01   7.3917723e+00
   2.1030303e+00   9.1515152e-01   7.3698806e+00
   2.1030303e+00   9.3939394e-01   7.3474013e+00
   2.1030303e+00   9.6363636e-01   7.3243343e+00
   2.1030303e+00   9.8787879e-01   7.3006795e+00
   2.1030303e+00   1.0121212e+00   7.2764371e+00
   2.1030303e+00   1.0363636e+00   7.2516070e+00
   2.1030303e+00   1.0606061e+00   7.2261892e+00
   2.1030303e+00   1.0848485e+00   7.2001837e+00
   2.1030303e+00   1.1090909e+00   7.1735904e+00
   2.1030303e+00   1.1333333e+00   7.1464096e+00
   2.1030303e+00   1.1575758e+00   7.1186410e+00
   2.1030303e+00   1.1818182e+00   7.0902847e+00
   2.1030303e+00   1.2060606e+00   7.0613407e+00
   2.1030303e+00   1.2303030e+00   7.0318090e+00
   2.1030303e+00   1.2545455e+00   7.0016896e+00
   2.1030303e+00   1.2787879e+00   6.9709826e+00
   2.1030303e+00   1.3030303e+00   6.9396878e+00
   2.1030303e+00   1.3272727e+00   6.9078053e+00
   2.1030303e+00   1.3515152e+00   6.8753352e+00
   2.1030303e+00   1.3757576e+00   6.8422773e+00
   2.1030303e+00   1.4000000e+00   6.8086318e+00
   2.1030303e+00   1.4242424e+00   6.7743985e+00
   2.1030303e+00   1.4484848e+00   6.7395776e+00
   2.1030303e+00   1.4727273e+00   6.7041690e+00
   2.1030303e+00   1.4969697e+00   6.6681726e+00
   2.1030303e+00   1.5212121e+00   6.6315886e+00
   2.1030303e+00   1.5454545e+00   6.5944169e+00
   2.1030303e+00   1.5696970e+00   6.5566575e+00
   2.1030303e+00   1.5939394e+00   6.5183104e+00
   2.1030303e+00   1.6181818e+00   6.4793756e+00
   2.1030303e+00   1.6424242e+00   6.4398531e+00
   2.1030303e+00   1.6666667e+00   6.3997429e+00
   2.1030303e+00   1.6909091e+00   6.3590450e+00
   2.1030303e+00   1.7151515e+00   6.3177594e+00
   2.1030303e+00   1.7393939e+00   6.2758861e+00
   2.1030303e+00   1.7636364e+00   6.2334252e+00
   2.1030303e+00   1.7878788e+00   6.1903765e+00
   2.1030303e+00   1.8121212e+00   6.1467401e+00
   2.1030303e+00   1.8363636e+00   6.1025161e+00
   2.1030303e+00   1.8606061e+00   6.0577043e+00
   2.1030303e+00   1.8848485e+00   6.0123049e+00
   2.1030303e+00   1.9090909e+00   5.9663177e+00
   2.1030303e+00   1.9333333e+00   5.9197429e+00
   2.1030303e+00   1.9575758e+00   5.8725803e+00
   2.1030303e+00   1.9818182e+00   5.8248301e+00
   2.1030303e+00   2.0060606e+00   5.7764922e+00
   2.1030303e+00   2.0303030e+00   5.7275666e+00
   2.1030303e+00   2.0545455e+00   5.6780533e+00
   2.1030303e+00   2.0787879e+00   5.6279522e+00
   2.1030303e+00   2.1030303e+00   5.5772635e+00
   2.1030303e+00   2.1272727e+00   5.5259871e+00
   2.1030303e+00   2.1515152e+00   5.4741230e+00
   2.1030303e+00   2.1757576e+00   5.4216713e+00
   2.1030303e+00   2.2000000e+00   5.3686318e+00
   2.1272727e+00  -2.0000000e-01   7.7173554e+00
   2.1272727e+00  -1.7575758e-01   7.7219100e+00
   2.1272727e+00  -1.5151515e-01   7.7258770e+00
   2.1272727e+00  -1.2727273e-01   7.7292562e+00
   2.1272727e+00  -1.0303030e-01   7.7320478e+00
   2.1272727e+00  -7.8787879e-02   7.7342516e+00
   2.1272727e+00  -5.4545455e-02   7.7358678e+00
   2.1272727e+00  -3.0303030e-02   7.7368962e+00
   2.1272727e+00  -6.0606061e-03   7.7373370e+00
   2.1272727e+00   1.8181818e-02   7.7371901e+00
   2.1272727e+00   4.2424242e-02   7.7364555e+00
   2.1272727e+00   6.6666667e-02   7.7351331e+00
   2.1272727e+00   9.0909091e-02   7.7332231e+00
   2.1272727e+00   1.1515152e-01   7.7307254e+00
   2.1272727e+00   1.3939394e-01   7.7276400e+00
   2.1272727e+00   1.6363636e-01   7.7239669e+00
   2.1272727e+00   1.8787879e-01   7.7197062e+00
   2.1272727e+00   2.1212121e-01   7.7148577e+00
   2.1272727e+00   2.3636364e-01   7.7094215e+00
   2.1272727e+00   2.6060606e-01   7.7033976e+00
   2.1272727e+00   2.8484848e-01   7.6967860e+00
   2.1272727e+00   3.0909091e-01   7.6895868e+00
   2.1272727e+00   3.3333333e-01   7.6817998e+00
   2.1272727e+00   3.5757576e-01   7.6734252e+00
   2.1272727e+00   3.8181818e-01   7.6644628e+00
   2.1272727e+00   4.0606061e-01   7.6549128e+00
   2.1272727e+00   4.3030303e-01   7.6447750e+00
   2.1272727e+00   4.5454545e-01   7.6340496e+00
   2.1272727e+00   4.7878788e-01   7.6227365e+00
   2.1272727e+00   5.0303030e-01   7.6108356e+00
   2.1272727e+00   5.2727273e-01   7.5983471e+00
   2.1272727e+00   5.5151515e-01   7.5852709e+00
   2.1272727e+00   5.7575758e-01   7.5716070e+00
   2.1272727e+00   6.0000000e-01   7.5573554e+00
   2.1272727e+00   6.2424242e-01   7.5425161e+00
   2.1272727e+00   6.4848485e-01   7.5270891e+00
   2.1272727e+00   6.7272727e-01   7.5110744e+00
   2.1272727e+00   6.9696970e-01   7.4944720e+00
   2.1272727e+00   7.2121212e-01   7.4772819e+00
   2.1272727e+00   7.4545455e-01   7.4595041e+00
   2.1272727e+00   7.6969697e-01   7.4411387e+00
   2.1272727e+00   7.9393939e-01   7.4221855e+00
   2.1272727e+00   8.1818182e-01   7.4026446e+00
   2.1272727e+00   8.4242424e-01   7.3825161e+00
   2.1272727e+00   8.6666667e-01   7.3617998e+00
   2.1272727e+00   8.9090909e-01   7.3404959e+00
   2.1272727e+00   9.1515152e-01   7.3186042e+00
   2.1272727e+00   9.3939394e-01   7.2961249e+00
   2.1272727e+00   9.6363636e-01   7.2730579e+00
   2.1272727e+00   9.8787879e-01   7.2494031e+00
   2.1272727e+00   1.0121212e+00   7.2251607e+00
   2.1272727e+00   1.0363636e+00   7.2003306e+00
   2.1272727e+00   1.0606061e+00   7.1749128e+00
   2.1272727e+00   1.0848485e+00   7.1489073e+00
   2.1272727e+00   1.1090909e+00   7.1223140e+00
   2.1272727e+00   1.1333333e+00   7.0951331e+00
   2.1272727e+00   1.1575758e+00   7.0673646e+00
   2.1272727e+00   1.1818182e+00   7.0390083e+00
   2.1272727e+00   1.2060606e+00   7.0100643e+00
   2.1272727e+00   1.2303030e+00   6.9805326e+00
   2.1272727e+00   1.2545455e+00   6.9504132e+00
   2.1272727e+00   1.2787879e+00   6.9197062e+00
   2.1272727e+00   1.3030303e+00   6.8884114e+00
   2.1272727e+00   1.3272727e+00   6.8565289e+00
   2.1272727e+00   1.3515152e+00   6.8240588e+00
   2.1272727e+00   1.3757576e+00   6.7910009e+00
   2.1272727e+00   1.4000000e+00   6.7573554e+00
   2.1272727e+00   1.4242424e+00   6.7231221e+00
   2.1272727e+00   1.4484848e+00   6.6883012e+00
   2.1272727e+00   1.4727273e+00   6.6528926e+00
   2.1272727e+00   1.4969697e+00   6.6168962e+00
   2.1272727e+00   1.5212121e+00   6.5803122e+00
   2.1272727e+00   1.5454545e+00   6.5431405e+00
   2.1272727e+00   1.5696970e+00   6.5053811e+00
   2.1272727e+00   1.5939394e+00   6.4670340e+00
   2.1272727e+00   1.6181818e+00   6.4280992e+00
   2.1272727e+00   1.6424242e+00   6.3885767e+00
   2.1272727e+00   1.6666667e+00   6.3484665e+00
   2.1272727e+00   1.6909091e+00   6.3077686e+00
   2.1272727e+00   1.7151515e+00   6.2664830e+00
   2.1272727e+00   1.7393939e+00   6.2246097e+00
   2.1272727e+00   1.7636364e+00   6.1821488e+00
   2.1272727e+00   1.7878788e+00   6.1391001e+00
   2.1272727e+00   1.8121212e+00   6.0954637e+00
   2.1272727e+00   1.8363636e+00   6.0512397e+00
   2.1272727e+00   1.8606061e+00   6.0064279e+00
   2.1272727e+00   1.8848485e+00   5.9610285e+00
   2.1272727e+00   1.9090909e+00   5.9150413e+00
   2.1272727e+00   1.9333333e+00   5.8684665e+00
   2.1272727e+00   1.9575758e+00   5.8213039e+00
   2.1272727e+00   1.9818182e+00   5.7735537e+00
   2.1272727e+00   2.0060606e+00   5.7252158e+00
   2.1272727e+00   2.0303030e+00   5.6762902e+00
   2.1272727e+00   2.0545455e+00   5.6267769e+00
   2.1272727e+00   2.0787879e+00   5.5766758e+00
   2.1272727e+00   2.1030303e+00   5.5259871e+00
   2.1272727e+00   2.1272727e+00   5.4747107e+00
   2.1272727e+00   2.1515152e+00   5.4228466e+00
   2.1272727e+00   2.1757576e+00   5.3703949e+00
   2.1272727e+00   2.2000000e+00   5.3173554e+00
   2.1515152e+00  -2.0000000e-01   7.6654913e+00
   2.1515152e+00  -1.7575758e-01   7.6700459e+00
   2.1515152e+00  -1.5151515e-01   7.6740129e+00
   2.1515152e+00  -1.2727273e-01   7.6773921e+00
   2.1515152e+00  -1.0303030e-01   7.6801837e+00
   2.1515152e+00  -7.8787879e-02   7.6823875e+00
   2.1515152e+00  -5.4545455e-02   7.6840037e+00
   2.1515152e+00  -3.0303030e-02   7.6850321e+00
   2.1515152e+00  -6.0606061e-03   7.6854729e+00
   2.1515152e+00   1.8181818e-02   7.6853260e+00
   2.1515152e+00   4.2424242e-02   7.6845914e+00
   2.1515152e+00   6.6666667e-02   7.6832691e+00
   2.1515152e+00   9.0909091e-02   7.6813590e+00
   2.1515152e+00   1.1515152e-01   7.6788613e+00
   2.1515152e+00   1.3939394e-01   7.6757759e+00
   2.1515152e+00   1.6363636e-01   7.6721028e+00
   2.1515152e+00   1.8787879e-01   7.6678421e+00
   2.1515152e+00   2.1212121e-01   7.6629936e+00
   2.1515152e+00   2.3636364e-01   7.6575574e+00
   2.1515152e+00   2.6060606e-01   7.6515335e+00
   2.1515152e+00   2.8484848e-01   7.6449219e+00
   2.1515152e+00   3.0909091e-01   7.6377227e+00
   2.1515152e+00   3.3333333e-01   7.6299357e+00
   2.1515152e+00   3.5757576e-01   7.6215611e+00
   2.1515152e+00   3.8181818e-01   7.6125987e+00
   2.1515152e+00   4.0606061e-01   7.6030487e+00
   2.1515152e+00   4.3030303e-01   7.5929109e+00
   2.1515152e+00   4.5454545e-01   7.5821855e+00
   2.1515152e+00   4.7878788e-01   7.5708724e+00
   2.1515152e+00   5.0303030e-01   7.5589715e+00
   2.1515152e+00   5.2727273e-01   7.5464830e+00
   2.1515152e+00   5.5151515e-01   7.5334068e+00
   2.1515152e+00   5.7575758e-01   7.5197429e+00
   2.1515152e+00   6.0000000e-01   7.5054913e+00
   2.1515152e+00   6.2424242e-01   7.4906520e+00
   2.1515152e+00   6.4848485e-01   7.4752250e+00
   2.1515152e+00   6.7272727e-01   7.4592103e+00
   2.1515152e+00   6.9696970e-01   7.4426079e+00
   2.1515152e+00   7.2121212e-01   7.4254178e+00
   2.1515152e+00   7.4545455e-01   7.4076400e+00
   2.1515152e+00   7.6969697e-01   7.3892746e+00
   2.1515152e+00   7.9393939e-01   7.3703214e+00
   2.1515152e+00   8.1818182e-01   7.3507805e+00
   2.1515152e+00   8.4242424e-01   7.3306520e+00
   2.1515152e+00   8.6666667e-01   7.3099357e+00
   2.1515152e+00   8.9090909e-01   7.2886318e+00
   2.1515152e+00   9.1515152e-01   7.2667401e+00
   2.1515152e+00   9.3939394e-01   7.2442608e+00
   2.1515152e+00   9.6363636e-01   7.2211938e+00
   2.1515152e+00   9.8787879e-01   7.1975390e+00
   2.1515152e+00   1.0121212e+00   7.1732966e+00
   2.1515152e+00   1.0363636e+00   7.1484665e+00
   2.1515152e+00   1.0606061e+00   7.1230487e+00
   2.1515152e+00   1.0848485e+00   7.0970432e+00
   2.1515152e+00   1.1090909e+00   7.0704500e+00
   2.1515152e+00   1.1333333e+00   7.0432691e+00
   2.1515152e+00   1.1575758e+00   7.0155005e+00
   2.1515152e+00   1.1818182e+00   6.9871442e+00
   2.1515152e+00   1.2060606e+00   6.9582002e+00
   2.1515152e+00   1.2303030e+00   6.9286685e+00
   2.1515152e+00   1.2545455e+00   6.8985491e+00
   2.1515152e+00   1.2787879e+00   6.8678421e+00
   2.1515152e+00   1.3030303e+00   6.8365473e+00
   2.1515152e+00   1.3272727e+00   6.8046648e+00
   2.1515152e+00   1.3515152e+00   6.7721947e+00
   2.1515152e+00   1.3757576e+00   6.7391368e+00
   2.1515152e+00   1.4000000e+00   6.7054913e+00
   2.1515152e+00   1.4242424e+00   6.6712580e+00
   2.1515152e+00   1.4484848e+00   6.6364371e+00
   2.1515152e+00   1.4727273e+00   6.6010285e+00
   2.1515152e+00   1.4969697e+00   6.5650321e+00
   2.1515152e+00   1.5212121e+00   6.5284481e+00
   2.1515152e+00   1.5454545e+00   6.4912764e+00
   2.1515152e+00   1.5696970e+00   6.4535170e+00
   2.1515152e+00   1.5939394e+00   6.4151699e+00
   2.1515152e+00   1.6181818e+00   6.3762351e+00
   2.1515152e+00   1.6424242e+00   6.3367126e+00
   2.1515152e+00   1.6666667e+00   6.2966024e+00
   2.1515152e+00   1.6909091e+00   6.2559045e+00
   2.1515152e+00   1.7151515e+00   6.2146189e+00
   2.1515152e+00   1.7393939e+00   6.1727456e+00
   2.1515152e+00   1.7636364e+00   6.1302847e+00
   2.1515152e+00   1.7878788e+00   6.0872360e+00
   2.1515152e+00   1.8121212e+00   6.0435996e+00
   2.1515152e+00   1.8363636e+00   5.9993756e+00
   2.1515152e+00   1.8606061e+00   5.9545638e+00
   2.1515152e+00   1.8848485e+00   5.9091644e+00
   2.1515152e+00   1.9090909e+00   5.8631772e+00
   2.1515152e+00   1.9333333e+00   5.8166024e+00
   2.1515152e+00   1.9575758e+00   5.7694399e+00
   2.1515152e+00   1.9818182e+00   5.7216896e+00
   2.1515152e+00   2.0060606e+00   5.6733517e+00
   2.1515152e+00   2.0303030e+00   5.6244261e+00
   2.1515152e+00   2.0545455e+00   5.5749128e+00
   2.1515152e+00   2.0787879e+00   5.5248118e+00
   2.1515152e+00   2.1030303e+00   5.4741230e+00
   2.1515152e+00   2.1272727e+00   5.4228466e+00
   2.1515152e+00   2.1515152e+00   5.3709826e+00
   2.1515152e+00   2.1757576e+00   5.3185308e+00
   2.1515152e+00   2.2000000e+00   5.2654913e+00
   2.1757576e+00  -2.0000000e-01   7.6130395e+00
   2.1757576e+00  -1.7575758e-01   7.6175941e+00
   2.1757576e+00  -1.5151515e-01   7.6215611e+00
   2.1757576e+00  -1.2727273e-01   7.6249403e+00
   2.1757576e+00  -1.0303030e-01   7.6277319e+00
   2.1757576e+00  -7.8787879e-02   7.6299357e+00
   2.1757576e+00  -5.4545455e-02   7.6315519e+00
   2.1757576e+00  -3.0303030e-02   7.6325803e+00
   2.1757576e+00  -6.0606061e-03   7.6330211e+00
   2.1757576e+00   1.8181818e-02   7.6328742e+00
   2.1757576e+00   4.2424242e-02   7.6321396e+00
   2.1757576e+00   6.6666667e-02   7.6308173e+00
   2.1757576e+00   9.0909091e-02   7.6289073e+00
   2.1757576e+00   1.1515152e-01   7.6264096e+00
   2.1757576e+00   1.3939394e-01   7.6233242e+00
   2.1757576e+00   1.6363636e-01   7.6196511e+00
   2.1757576e+00   1.8787879e-01   7.6153903e+00
   2.1757576e+00   2.1212121e-01   7.6105418e+00
   2.1757576e+00   2.3636364e-01   7.6051056e+00
   2.1757576e+00   2.6060606e-01   7.5990817e+00
   2.1757576e+00   2.8484848e-01   7.5924702e+00
   2.1757576e+00   3.0909091e-01   7.5852709e+00
   2.1757576e+00   3.3333333e-01   7.5774839e+00
   2.1757576e+00   3.5757576e-01   7.5691093e+00
   2.1757576e+00   3.8181818e-01   7.5601469e+00
   2.1757576e+00   4.0606061e-01   7.5505969e+00
   2.1757576e+00   4.3030303e-01   7.5404591e+00
   2.1757576e+00   4.5454545e-01   7.5297337e+00
   2.1757576e+00   4.7878788e-01   7.5184206e+00
   2.1757576e+00   5.0303030e-01   7.5065197e+00
   2.1757576e+00   5.2727273e-01   7.4940312e+00
   2.1757576e+00   5.5151515e-01   7.4809550e+00
   2.1757576e+00   5.7575758e-01   7.4672911e+00
   2.1757576e+00   6.0000000e-01   7.4530395e+00
   2.1757576e+00   6.2424242e-01   7.4382002e+00
   2.1757576e+00   6.4848485e-01   7.4227732e+00
   2.1757576e+00   6.7272727e-01   7.4067585e+00
   2.1757576e+00   6.9696970e-01   7.3901561e+00
   2.1757576e+00   7.2121212e-01   7.3729660e+00
   2.1757576e+00   7.4545455e-01   7.3551882e+00
   2.1757576e+00   7.6969697e-01   7.3368228e+00
   2.1757576e+00   7.9393939e-01   7.3178696e+00
   2.1757576e+00   8.1818182e-01   7.2983287e+00
   2.1757576e+00   8.4242424e-01   7.2782002e+00
   2.1757576e+00   8.6666667e-01   7.2574839e+00
   2.1757576e+00   8.9090909e-01   7.2361800e+00
   2.1757576e+00   9.1515152e-01   7.2142883e+00
   2.1757576e+00   9.3939394e-01   7.1918090e+00
   2.1757576e+00   9.6363636e-01   7.1687420e+00
   2.1757576e+00   9.8787879e-01   7.1450872e+00
   2.1757576e+00   1.0121212e+00   7.1208448e+00
   2.1757576e+00   1.0363636e+00   7.0960147e+00
   2.1757576e+00   1.0606061e+00   7.0705969e+00
   2.1757576e+00   1.0848485e+00   7.0445914e+00
   2.1757576e+00   1.1090909e+00   7.0179982e+00
   2.1757576e+00   1.1333333e+00   6.9908173e+00
   2.1757576e+00   1.1575758e+00   6.9630487e+00
   2.1757576e+00   1.1818182e+00   6.9346924e+00
   2.1757576e+00   1.2060606e+00   6.9057484e+00
   2.1757576e+00   1.2303030e+00   6.8762167e+00
   2.1757576e+00   1.2545455e+00   6.8460973e+00
   2.1757576e+00   1.2787879e+00   6.8153903e+00
   2.1757576e+00   1.3030303e+00   6.7840955e+00
   2.1757576e+00   1.3272727e+00   6.7522130e+00
   2.1757576e+00   1.3515152e+00   6.7197429e+00
   2.1757576e+00   1.3757576e+00   6.6866850e+00
   2.1757576e+00   1.4000000e+00   6.6530395e+00
   2.1757576e+00   1.4242424e+00   6.6188062e+00
   2.1757576e+00   1.4484848e+00   6.5839853e+00
   2.1757576e+00   1.4727273e+00   6.5485767e+00
   2.1757576e+00   1.4969697e+00   6.5125803e+00
   2.1757576e+00   1.5212121e+00   6.4759963e+00
   2.1757576e+00   1.5454545e+00   6.4388246e+00
   2.1757576e+00   1.5696970e+00   6.4010652e+00
   2.1757576e+00   1.5939394e+00   6.3627181e+00
   2.1757576e+00   1.6181818e+00   6.3237833e+00
   2.1757576e+00   1.6424242e+00   6.2842608e+00
   2.1757576e+00   1.6666667e+00   6.2441506e+00
   2.1757576e+00   1.6909091e+00   6.2034527e+00
   2.1757576e+00   1.7151515e+00   6.1621671e+00
   2.1757576e+00   1.7393939e+00   6.1202938e+00
   2.1757576e+00   1.7636364e+00   6.0778329e+00
   2.1757576e+00   1.7878788e+00   6.0347842e+00
   2.1757576e+00   1.8121212e+00   5.9911478e+00
   2.1757576e+00   1.8363636e+00   5.9469238e+00
   2.1757576e+00   1.8606061e+00   5.9021120e+00
   2.1757576e+00   1.8848485e+00   5.8567126e+00
   2.1757576e+00   1.9090909e+00   5.8107254e+00
   2.1757576e+00   1.9333333e+00   5.7641506e+00
   2.1757576e+00   1.9575758e+00   5.7169881e+00
   2.1757576e+00   1.9818182e+00   5.6692378e+00
   2.1757576e+00   2.0060606e+00   5.6208999e+00
   2.1757576e+00   2.0303030e+00   5.5719743e+00
   2.1757576e+00   2.0545455e+00   5.5224610e+00
   2.1757576e+00   2.0787879e+00   5.4723600e+00
   2.1757576e+00   2.1030303e+00   5.4216713e+00
   2.1757576e+00   2.1272727e+00   5.3703949e+00
   2.1757576e+00   2.1515152e+00   5.3185308e+00
   2.1757576e+00   2.1757576e+00   5.2660790e+00
   2.1757576e+00   2.2000000e+00   5.2130395e+00
   2.2000000e+00  -2.0000000e-01   7.5600000e+00
   2.2000000e+00  -1.7575758e-01   7.5645546e+00
   2.2000000e+00  -1.5151515e-01   7.5685216e+00
   2.2000000e+00  -1.2727273e-01   7.5719008e+00
   2.2000000e+00  -1.0303030e-01   7.5746924e+00
   2.2000000e+00  -7.8787879e-02   7.5768962e+00
   2.2000000e+00  -5.4545455e-02   7.5785124e+00
   2.2000000e+00  -3.0303030e-02   7.5795409e+00
   2.2000000e+00  -6.0606061e-03   7.5799816e+00
   2.2000000e+00   1.8181818e-02   7.5798347e+00
   2.2000000e+00   4.2424242e-02   7.5791001e+00
   2.2000000e+00   6.6666667e-02   7.5777778e+00
   2.2000000e+00   9.0909091e-02   7.5758678e+00
   2.2000000e+00   1.1515152e-01   7.5733701e+00
   2.2000000e+00   1.3939394e-01   7.5702847e+00
   2.2000000e+00   1.6363636e-01   7.5666116e+00
   2.2000000e+00   1.8787879e-01   7.5623508e+00
   2.2000000e+00   2.1212121e-01   7.5575023e+00
   2.2000000e+00   2.3636364e-01   7.5520661e+00
   2.2000000e+00   2.6060606e-01   7.5460422e+00
   2.2000000e+00   2.8484848e-01   7.5394307e+00
   2.2000000e+00   3.0909091e-01   7.5322314e+00
   2.2000000e+00   3.3333333e-01   7.5244444e+00
   2.2000000e+00   3.5757576e-01   7.5160698e+00
   2.2000000e+00   3.8181818e-01   7.5071074e+00
   2.2000000e+00   4.0606061e-01   7.4975574e+00
   2.2000000e+00   4.3030303e-01   7.4874197e+00
   2.2000000e+00   4.5454545e-01   7.4766942e+00
   2.2000000e+00   4.7878788e-01   7.4653811e+00
   2.2000000e+00   5.0303030e-01   7.4534803e+00
   2.2000000e+00   5.2727273e-01   7.4409917e+00
   2.2000000e+00   5.5151515e-01   7.4279155e+00
   2.2000000e+00   5.7575758e-01   7.4142516e+00
   2.2000000e+00   6.0000000e-01   7.4000000e+00
   2.2000000e+00   6.2424242e-01   7.3851607e+00
   2.2000000e+00   6.4848485e-01   7.3697337e+00
   2.2000000e+00   6.7272727e-01   7.3537190e+00
   2.2000000e+00   6.9696970e-01   7.3371166e+00
   2.2000000e+00   7.2121212e-01   7.3199265e+00
   2.2000000e+00   7.4545455e-01   7.3021488e+00
   2.2000000e+00   7.6969697e-01   7.2837833e+00
   2.2000000e+00   7.9393939e-01   7.2648301e+00
   2.2000000e+00   8.1818182e-01   7.2452893e+00
   2.2000000e+00   8.4242424e-01   7.2251607e+00
   2.2000000e+00   8.6666667e-01   7.2044444e+00
   2.2000000e+00   8.9090909e-01   7.1831405e+00
   2.2000000e+00   9.1515152e-01   7.1612489e+00
   2.2000000e+00   9.3939394e-01   7.1387695e+00
   2.2000000e+00   9.6363636e-01   7.1157025e+00
   2.2000000e+00   9.8787879e-01   7.0920478e+00
   2.2000000e+00   1.0121212e+00   7.0678053e+00
   2.2000000e+00   1.0363636e+00   7.0429752e+00
   2.2000000e+00   1.0606061e+00   7.0175574e+00
   2.2000000e+00   1.0848485e+00   6.9915519e+00
   2.2000000e+00   1.1090909e+00   6.9649587e+00
   2.2000000e+00   1.1333333e+00   6.9377778e+00
   2.2000000e+00   1.1575758e+00   6.9100092e+00
   2.2000000e+00   1.1818182e+00   6.8816529e+00
   2.2000000e+00   1.2060606e+00   6.8527089e+00
   2.2000000e+00   1.2303030e+00   6.8231772e+00
   2.2000000e+00   1.2545455e+00   6.7930579e+00
   2.2000000e+00   1.2787879e+00   6.7623508e+00
   2.2000000e+00   1.3030303e+00   6.7310560e+00
   2.2000000e+00   1.3272727e+00   6.6991736e+00
   2.2000000e+00   1.3515152e+00   6.6667034e+00
   2.2000000e+00   1.3757576e+00   6.6336455e+00
   2.2000000e+00   1.4000000e+00   6.6000000e+00
   2.2000000e+00   1.4242424e+00   6.5657668e+00
   2.2000000e+00   1.4484848e+00   6.5309458e+00
   2.2000000e+00   1.4727273e+00   6.4955372e+00
   2.2000000e+00   1.4969697e+00   6.4595409e+00
   2.2000000e+00   1.5212121e+00   6.4229568e+00
   2.2000000e+00   1.5454545e+00   6.3857851e+00
   2.2000000e+00   1.5696970e+00   6.3480257e+00
   2.2000000e+00   1.5939394e+00   6.3096786e+00
   2.2000000e+00   1.6181818e+00   6.2707438e+00
   2.2000000e+00   1.6424242e+00   6.2312213e+00
   2.2000000e+00   1.6666667e+00   6.1911111e+00
   2.2000000e+00   1.6909091e+00   6.1504132e+00
   2.2000000e+00   1.7151515e+00   6.1091276e+00
   2.2000000e+00   1.7393939e+00   6.0672544e+00
   2.2000000e+00   1.7636364e+00   6.0247934e+00
   2.2000000e+00   1.7878788e+00   5.9817447e+00
   2.2000000e+00   1.8121212e+00   5.9381084e+00
   2.2000000e+00   1.8363636e+00   5.8938843e+00
   2.2000000e+00   1.8606061e+00   5.8490725e+00
   2.2000000e+00   1.8848485e+00   5.8036731e+00
   2.2000000e+00   1.9090909e+00   5.7576860e+00
   2.2000000e+00   1.9333333e+00   5.7111111e+00
   2.2000000e+00   1.9575758e+00   5.6639486e+00
   2.2000000e+00   1.9818182e+00   5.6161983e+00
   2.2000000e+00   2.0060606e+00   5.5678604e+00
   2.2000000e+00   2.0303030e+00   5.5189348e+00
   2.2000000e+00   2.0545455e+00   5.4694215e+00
   2.2000000e+00   2.0787879e+00   5.4193205e+00
   2.2000000e+00   2.1030303e+00   5.3686318e+00
   2.2000000e+00   2.1272727e+00   5.3173554e+00
   2.2000000e+00   2.1515152e+00   5.2654913e+00
   2.2000000e+00   2.1757576e+00   5.2130395e+00
   2.2000000e+00   2.2000000e+00   5.1600000e+00


==> plots/F_pt_pm.dat <==
tp	yp	
0	-3
0.0095	-2.7214
0.019	-2.46
0.0285	-2.2074
0.038	-1.9641
0.0475	-1.7408
0.057	-1.5175
0.0665	-1.3062
0.076	-1.1108
0.0855	-0.91552
0.095	-0.726
0.1045	-0.55801
0.114	-0.39001
0.1235	-0.22547
0.133	-0.089145
0.1425	0.047176
0.152	0.17213
0.1615	0.26602
0.171	0.3599
0.1805	0.41697
0.19	0.45204
0.1995	0.48203
0.209	0.43487
0.2185	0.38772
0.228	0.31877
0.2375	0.18791
0.247	0.031594
0.2565	-0.16537
0.266	-0.3887
0.2755	-0.63735
0.285	-0.9074
0.2945	-1.1841
0.304	-1.4575
0.3135	-1.7309
0.323	-1.956
0.3325	-2.1788
0.342	-2.3537
0.3515	-2.49
0.361	-2.566
0.3705	-2.6052
0.38	-2.596
0.3895	-2.5402
0.399	-2.4449
0.4085	-2.3126
0.418	-2.151
0.4275	-1.9627
0.437	-1.7503
0.4465	-1.5229
0.456	-1.2755
0.4655	-1.0184
0.475	-0.74442
0.4845	-0.46042
0.494	-0.1633
0.5035	0.1522
0.513	0.46771
0.5225	0.82468
0.532	1.1833
0.5415	1.5425
0.551	1.9405
0.5605	2.3386
0.57	2.7459
0.5795	3.1544
0.589	3.5333
0.5985	3.9025
0.608	4.1807
0.6175	4.4129
0.627	4.5357
0.6365	4.5116
0.646	4.3813
0.6555	4.1402
0.665	3.7789
0.6745	3.3539
0.684	2.9153
0.6935	2.4965
0.703	2.1157
0.7125	1.8214
0.722	1.6427
0.7315	1.5312
0.741	1.5419
0.7505	1.6504
0.76	1.8307
0.7695	2.0727
0.779	2.4134
0.7885	2.7961
0.798	3.235
0.8075	3.7447
0.817	4.2754
0.8265	4.8477
0.836	5.4268
0.8455	5.9384
0.855	6.3828
0.8645	6.6812
0.874	6.7159
0.8835	6.5206
0.893	6.1356
0.9025	5.6131
0.912	5.0337
0.9215	4.5384
0.931	4.1729
0.9405	3.975
0.95	3.9643
0.9595	4.1214
0.969	4.4266
0.9785	4.8571
0.988	5.388
0.9975	5.9892
1.007	6.6355
1.0165	7.2372
1.026	7.7025
1.0355	7.9228
1.045	7.8128
1.0545	7.388
1.064	6.7835
1.0735	6.1972
1.083	5.7909
1.0925	5.6514
1.102	5.7805
1.1115	6.117
1.121	6.6307
1.1305	7.2577
1.14	7.9024
1.1495	8.4262
1.159	8.665
1.1685	8.4781
1.178	7.9496
1.1875	7.3512
1.197	6.9367
1.2065	6.8865
1.216	7.1646
1.2255	7.6732
1.235	8.3057
1.2445	8.8826
1.254	9.1429
1.2635	8.9248
1.273	8.3562
1.2825	7.854
1.292	7.7263
1.3015	8.0218
1.311	8.5818
1.3205	9.1707
1.33	9.4549
1.3395	9.2139
1.349	8.639
1.3585	8.3122
1.368	8.4932
1.3775	9.0382
1.387	9.5687
1.3965	9.6289
1.406	9.1412
1.4155	8.7316
1.425	8.9111
1.4345	9.4616
1.444	9.8168
1.4535	9.5224
1.463	9.0497
1.4725	9.1916
1.482	9.7231
1.4915	9.8709
1.501	9.3943
1.5105	9.299
1.52	9.7791
1.5295	9.9017
1.539	9.4479
1.5485	9.575
1.558	9.9801
1.5675	9.6653
1.577	9.6015
1.5865	9.9899
1.596	9.6844
1.6055	9.7665
1.615	9.9539
1.6245	9.6747
1.634	9.9892
1.6435	9.7225
1.653	9.967
1.6625	9.7618
1.672	9.976
1.6815	9.7938
1.691	9.9202
1.7005	9.9195
1.71	9.8256
1.7195	9.8878
1.729	9.9394
1.7385	9.9299
1.748	9.9119
1.7575	9.9077
1.767	9.9152
1.7765	9.9178
1.786	9.8956
1.7955	9.894
1.805	9.9036
1.8145	9.9034
1.824	9.8983
1.8335	9.9
1.843	9.9019
1.8525	9.8993
1.862	9.8995
1.8715	9.9004
1.881	9.9002
1.8905	9.8999
1.9	9.9


==> plots/stable_F_PT.dat <==
tpt	ypt	
0	6
0.005	6.0108
0.01	6.0728
0.015	6.1353
0.02	6.1982
0.025	6.2615
0.03	6.3252
0.035	6.3893
0.04	6.4536
0.045	6.5183
0.05	6.5833
0.055	6.6486
0.06	6.7142
0.065	6.78
0.07	6.8459
0.075	6.912
0.08	6.9782
0.085	7.0444
0.09	7.1106
0.095	7.1768
0.1	7.2427
0.105	7.3083
0.11	7.3736
0.115	7.4381
0.12	7.5018
0.125	7.5647
0.13	7.6261
0.135	7.6856
0.14	7.7425
0.145	7.7967
0.15	7.8468
0.155	7.8913
0.16	7.9287
0.165	7.9573
0.17	7.9735
0.175	7.9727
0.18	7.9518
0.185	7.9049
0.19	7.832
0.195	7.7392
0.2	7.642
0.205	7.5596
0.21	7.5041
0.215	7.4783
0.22	7.4784
0.225	7.499
0.23	7.5354
0.235	7.5838
0.24	7.6413
0.245	7.706
0.25	7.7763
0.255	7.8512
0.26	7.9296
0.265	8.0108
0.27	8.0945
0.275	8.1799
0.28	8.2666
0.285	8.3542
0.29	8.4423
0.295	8.5302
0.3	8.6174
0.305	8.7029
0.31	8.7862
0.315	8.8654
0.32	8.939
0.325	9.0047
0.33	9.0583
0.335	9.0951
0.34	9.1083
0.345	9.089
0.35	9.0326
0.355	8.9436
0.36	8.8461
0.365	8.7716
0.37	8.7376
0.375	8.7433
0.38	8.78
0.385	8.8388
0.39	8.9128
0.395	8.9969
0.4	9.087
0.405	9.1798
0.41	9.272
0.415	9.3597
0.42	9.4385
0.425	9.5017
0.43	9.5403
0.435	9.5428
0.44	9.499
0.445	9.4137
0.45	9.3203
0.455	9.2614
0.46	9.254
0.465	9.2906
0.47	9.3571
0.475	9.4413
0.48	9.5332
0.485	9.6231
0.49	9.7006
0.495	9.7527
0.5	9.7632
0.505	9.7186
0.51	9.6316
0.515	9.553
0.52	9.5275
0.525	9.5585
0.53	9.6276
0.535	9.7143
0.54	9.7993
0.545	9.8623
0.55	9.8802
0.555	9.8362
0.56	9.7521
0.565	9.6943
0.57	9.7019
0.575	9.7618
0.58	9.8436
0.585	9.9152
0.59	9.9432
0.595	9.9042
0.6	9.8268
0.605	9.7892
0.61	9.8215
0.615	9.8936
0.62	9.959
0.625	9.9718
0.63	9.9162
0.635	9.8576
0.64	9.8678
0.645	9.9305
0.65	9.9854
0.655	9.9766
0.66	9.9153
0.665	9.8963
0.67	9.9445
0.675	9.9945
0.68	9.9786
0.685	9.9265
0.69	9.9357
0.695	9.9873
0.7	9.9923
0.705	9.946
0.71	9.952
0.715	9.9951
0.72	9.9821
0.725	9.9514
0.73	9.9825
0.735	9.9927
0.74	9.9608
0.745	9.9824
0.75	9.9901
0.755	9.9663
0.76	9.9904
0.765	9.9789
0.77	9.9785
0.775	9.9884
0.78	9.9752
0.785	9.9895
0.79	9.9766
0.795	9.9881
0.8	9.979
0.805	9.9852
0.81	9.9834
0.815	9.9809
0.82	9.9858
0.825	9.9831
0.83	9.9815
0.835	9.9834
0.84	9.9844
0.845	9.9842
0.85	9.9838
0.855	9.9836
0.86	9.9837
0.865	9.9837
0.87	9.9834
0.875	9.9832
0.88	9.9834
0.885	9.9833
0.89	9.9834
0.895	9.9833
0.9	9.9833
0.905	9.9833
0.91	9.9833
0.915	9.9833
0.92	9.9833
0.925	9.9833
0.93	9.9833
0.935	9.9833
0.94	9.9833
0.945	9.9833
0.95	9.9833
0.955	9.9833
0.96	9.9833
0.965	9.9833
0.97	9.9833
0.975	9.9833
0.98	9.9833
0.985	9.9833
0.99	9.9833
0.995	9.9833
1	9.9833


==> plots/stable_F_exp.dat <==
t	y	
0	6
0.0175	6.162
0.035	6.3706
0.0525	6.5742
0.07	6.7723
0.0875	6.9638
0.105	7.147
0.1225	7.319
0.14	7.4744
0.1575	7.6033
0.175	7.6857
0.1925	7.6816
0.21	7.5352
0.2275	7.2937
0.245	7.157
0.2625	7.1628
0.28	7.2481
0.2975	7.3732
0.315	7.5185
0.3325	7.6744
0.35	7.8353
0.3675	7.9974
0.385	8.1575
0.4025	8.3125
0.42	8.4582
0.4375	8.5884
0.455	8.693
0.4725	8.754
0.49	8.7418
0.5075	8.627
0.525	8.4495
0.5425	8.3311
0.56	8.3165
0.5775	8.3739
0.595	8.4712
0.6125	8.5894
0.63	8.7173
0.6475	8.8474
0.665	8.9732
0.6825	9.0877
0.7	9.1813
0.7175	9.2394
0.735	9.2406
0.7525	9.1646
0.77	9.0287
0.7875	8.912
0.805	8.8711
0.8225	8.8988
0.84	8.9698
0.8575	9.0645
0.875	9.17
0.8925	9.2772
0.91	9.3774
0.9275	9.4614
0.945	9.5166
0.9625	9.5264
0.98	9.4758
0.9975	9.3724
1.015	9.267
1.0325	9.2123
1.05	9.2177
1.0675	9.2668
1.085	9.3417
1.1025	9.429
1.12	9.5184
1.1375	9.6005
1.155	9.6651
1.1725	9.6999
1.19	9.6913
1.2075	9.6329
1.225	9.5423
1.2425	9.4633
1.26	9.429
1.2775	9.4417
1.295	9.4884
1.3125	9.5551
1.33	9.6299
1.3475	9.7029
1.365	9.7646
1.3825	9.8042
1.4	9.8106
1.4175	9.7763
1.435	9.7083
1.4525	9.6345
1.47	9.5874
1.4875	9.5801
1.505	9.6072
1.5225	9.657
1.54	9.7183
1.5575	9.7811
1.575	9.8359
1.5925	9.8732
1.61	9.8835
1.6275	9.8604
1.645	9.8077
1.6625	9.745
1.68	9.6986
1.6975	9.6835
1.715	9.6991
1.7325	9.7371
1.75	9.7874
1.7675	9.8406
1.785	9.8878
1.8025	9.9202
1.82	9.9297
1.8375	9.9113
1.855	9.8685
1.8725	9.8162
1.89	9.7751
1.9075	9.7588
1.925	9.7687
1.9425	9.7988
1.96	9.8406
1.9775	9.8855
1.995	9.9252
2.0125	9.952
2.03	9.9589
2.0475	9.9425
2.065	9.9063
2.0825	9.8626
2.1	9.828
2.1175	9.8134
2.135	9.8209
2.1525	9.8458
2.17	9.881
2.1875	9.9188
2.205	9.9518
2.2225	9.9731
2.24	9.9769
2.2575	9.9613
2.275	9.9299
2.2925	9.8935
2.31	9.8651
2.3275	9.8534
2.345	9.8601
2.3625	9.8814
2.38	9.9114
2.3975	9.9432
2.415	9.9702
2.4325	9.9864
2.45	9.9874
2.4675	9.9721
2.485	9.9448
2.5025	9.9146
2.52	9.8917
2.5375	9.883
2.555	9.8896
2.5725	9.9084
2.59	9.9341
2.6075	9.9607
2.625	9.9824
2.6425	9.9943
2.66	9.9928
2.6775	9.9781
2.695	9.9543
2.7125	9.9293
2.73	9.9113
2.7475	9.9053
2.765	9.9121
2.7825	9.9288
2.8	9.9508
2.8175	9.973
2.835	9.9902
2.8525	9.9983
2.87	9.995
2.8875	9.981
2.905	9.9604
2.9225	9.9398
2.94	9.9259
2.9575	9.9223
2.975	9.9293
2.9925	9.9442
3.01	9.9631
3.0275	9.9814
3.045	9.9947
3.0625	9.9999
3.08	9.9953
3.0975	9.9821
3.115	9.9644
3.1325	9.9477
3.15	9.9372
3.1675	9.9355
3.185	9.9425
3.2025	9.9559
3.22	9.972
3.2375	9.9869
3.255	9.997
3.2725	9.9998
3.29	9.9943
3.3075	9.9822
3.325	9.9671
3.3425	9.9537
3.36	9.946
3.3775	9.9459
3.395	9.9528
3.4125	9.9646
3.43	9.9783
3.4475	9.9903
3.465	9.9977
3.4825	9.9987
3.5	9.9928


==> plots/unstable_F_PT.dat <==
tpt	ypt	
0	6
0.005	5.9881
0.01	6.0274
0.015	6.0668
0.02	6.1058
0.025	6.1438
0.03	6.1804
0.035	6.2149
0.04	6.2464
0.045	6.2739
0.05	6.2958
0.055	6.3102
0.06	6.3142
0.065	6.3042
0.07	6.2752
0.075	6.2219
0.08	6.1392
0.085	6.0275
0.09	5.8975
0.095	5.7707
0.1	5.6682
0.105	5.5992
0.11	5.5616
0.115	5.55
0.12	5.5574
0.125	5.5792
0.13	5.6119
0.135	5.653
0.14	5.701
0.145	5.7542
0.15	5.8118
0.155	5.8732
0.16	5.9377
0.165	6.0049
0.17	6.0744
0.175	6.146
0.18	6.2195
0.185	6.2946
0.19	6.371
0.195	6.4488
0.2	6.5275
0.205	6.6071
0.21	6.6874
0.215	6.768
0.22	6.8487
0.225	6.9291
0.23	7.0088
0.235	7.087
0.24	7.1632
0.245	7.2359
0.25	7.3038
0.255	7.3644
0.26	7.4143
0.265	7.4481
0.27	7.4581
0.275	7.4324
0.28	7.3587
0.285	7.233
0.29	7.0811
0.295	6.9543
0.3	6.8839
0.305	6.8677
0.31	6.891
0.315	6.9416
0.32	7.0106
0.325	7.0926
0.33	7.1842
0.335	7.2828
0.34	7.3868
0.345	7.495
0.35	7.6064
0.355	7.7202
0.36	7.8356
0.365	7.9518
0.37	8.0678
0.375	8.1826
0.38	8.2946
0.385	8.4016
0.39	8.5003
0.395	8.5855
0.4	8.649
0.405	8.6771
0.41	8.6502
0.415	8.5516
0.42	8.4025
0.425	8.2785
0.43	8.2311
0.435	8.253
0.44	8.3211
0.445	8.418
0.45	8.5324
0.455	8.6571
0.46	8.7868
0.465	8.9165
0.47	9.0409
0.475	9.1525
0.48	9.2395
0.485	9.2825
0.49	9.2538
0.495	9.1395
0.5	8.9991
0.505	8.9302
0.51	8.9518
0.515	9.0346
0.52	9.1507
0.525	9.2815
0.53	9.4116
0.535	9.5244
0.54	9.596
0.545	9.5913
0.55	9.4889
0.555	9.36
0.56	9.3183
0.565	9.3732
0.57	9.483
0.575	9.6109
0.58	9.7245
0.585	9.7841
0.59	9.7443
0.595	9.6218
0.6	9.5513
0.605	9.5932
0.61	9.7014
0.615	9.8182
0.62	9.8853
0.625	9.8451
0.63	9.7323
0.635	9.7005
0.64	9.7766
0.645	9.8861
0.65	9.9441
0.655	9.8856
0.66	9.7957
0.665	9.8195
0.67	9.9166
0.675	9.975
0.68	9.9161
0.685	9.8506
0.69	9.9031
0.695	9.9828
0.7	9.9619
0.705	9.8924
0.71	9.9332
0.715	9.9966
0.72	9.9531
0.725	9.9225
0.73	9.9853
0.735	9.9821
0.74	9.937
0.745	9.9862
0.75	9.9819
0.755	9.9526
0.76	9.9967
0.765	9.9661
0.77	9.9795
0.775	9.9854
0.78	9.9714
0.785	9.9907
0.79	9.9727
0.795	9.9891
0.8	9.9778
0.805	9.9835
0.81	9.9856
0.815	9.9777
0.82	9.9867
0.825	9.9844
0.83	9.9801
0.835	9.9823
0.84	9.9848
0.845	9.985
0.85	9.9845
0.855	9.9842
0.86	9.9841
0.865	9.9839
0.87	9.9833
0.875	9.9831
0.88	9.9836
0.885	9.9832
0.89	9.9834
0.895	9.9834
0.9	9.9834
0.905	9.9834
0.91	9.9833
0.915	9.9833
0.92	9.9833
0.925	9.9833
0.93	9.9833
0.935	9.9833
0.94	9.9833
0.945	9.9833
0.95	9.9833
0.955	9.9833
0.96	9.9833
0.965	9.9833
0.97	9.9833
0.975	9.9833
0.98	9.9833
0.985	9.9833
0.99	9.9833
0.995	9.9833
1	9.9833


==> plots/unstable_F_exp.dat <==
t	y	
0	6
0.0125	6.0448
0.025	6.1343
0.0375	6.2104
0.05	6.2613
0.0625	6.266
0.075	6.1852
0.0875	5.9734
0.1	5.6893
0.1125	5.506
0.125	5.4525
0.1375	5.4736
0.15	5.5339
0.1625	5.6147
0.175	5.7067
0.1875	5.804
0.2	5.9024
0.2125	5.9978
0.225	6.085
0.2375	6.1566
0.25	6.1992
0.2625	6.1876
0.275	6.0777
0.2875	5.8332
0.3	5.557
0.3125	5.4086
0.325	5.3779
0.3375	5.4117
0.35	5.4785
0.3625	5.5629
0.375	5.6569
0.3875	5.7549
0.4	5.8528
0.4125	5.9465
0.425	6.0301
0.4375	6.0949
0.45	6.1248
0.4625	6.089
0.475	5.9375
0.4875	5.6596
0.5	5.4105
0.5125	5.3044
0.525	5.2988
0.5375	5.3455
0.55	5.4193
0.5625	5.5076
0.575	5.6033
0.5875	5.7018
0.6	5.7987
0.6125	5.8895
0.625	5.9676
0.6375	6.022
0.65	6.0319
0.6625	5.9584
0.675	5.7502
0.6875	5.4543
0.7	5.257
0.7125	5.1968
0.725	5.216
0.7375	5.2754
0.75	5.3561
0.7625	5.4482
0.775	5.5455
0.7875	5.6438
0.8	5.7386
0.8125	5.8247
0.825	5.8939
0.8375	5.9314
0.85	5.9088
0.8625	5.7759
0.875	5.504
0.8875	5.2314
0.9	5.1038
0.9125	5.0883
0.925	5.1303
0.9375	5.2018
0.95	5.289
0.9625	5.3842
0.975	5.4824
0.9875	5.5793
1	5.6702
1.0125	5.7483
1.025	5.8022
1.0375	5.8107
1.05	5.7323
1.0625	5.5129
1.075	5.2077
1.0875	5.0126
1.1	4.9579
1.1125	4.9806
1.125	5.0424
1.1375	5.1244
1.15	5.2171
1.1625	5.3145
1.175	5.4123
1.1875	5.5057
1.2	5.589
1.2125	5.6526
1.225	5.6788
1.2375	5.6332
1.25	5.4588
1.2625	5.1542
1.275	4.908
1.2875	4.8169
1.3	4.822
1.3125	4.875
1.325	4.9525
1.3375	5.0428
1.35	5.1393
1.3625	5.2371
1.375	5.3317
1.3875	5.4175
1.4	5.4857
1.4125	5.5206
1.425	5.4906
1.4375	5.3399
1.45	5.0417
1.4625	4.7669
1.475	4.6533
1.4875	4.6474
1.5	4.6955
1.5125	4.7704
1.525	4.8595
1.5375	4.9553
1.55	5.0528
1.5625	5.1474
1.575	5.2334
1.5875	5.3021
1.6	5.3374
1.6125	5.3075
1.625	5.154
1.6375	4.8485
1.65	4.5687
1.6625	4.4554
1.675	4.4512
1.6875	4.5002
1.7	4.5758
1.7125	4.665
1.725	4.7607
1.7375	4.8576
1.75	4.9509
1.7625	5.0345
1.775	5.0986
1.7875	5.1246
1.8	5.0751
1.8125	4.8853
1.825	4.5546
1.8375	4.3027
1.85	4.2184
1.8625	4.2297
1.875	4.2865
1.8875	4.3661
1.9	4.4571
1.9125	4.553
1.925	4.6486
1.9375	4.7386
1.95	4.8154
1.9625	4.8665
1.975	4.8659
1.9875	4.7623
2	4.4892
2.0125	4.1531
2.025	3.9797
2.0375	3.9482
2.05	3.9848
2.0625	4.0543
2.075	4.1402
2.0875	4.2337
2.1	4.3291
2.1125	4.4209
2.125	4.5025
2.1375	4.5629
2.15	4.5808
2.1625	4.5121
2.175	4.2815
2.1875	3.9228
2.2	3.6945
2.2125	3.6345
2.225	3.6587
2.2375	3.7222
2.25	3.8049
2.2625	3.8965
2.275	3.9907
2.2875	4.0816
2.3	4.1623
2.3125	4.2212
2.325	4.236
2.3375	4.1583
2.35	3.9078
2.3625	3.5358
2.375	3.3178
2.3875	3.2671
2.4	3.2964
2.4125	3.3623
2.425	3.4457
2.4375	3.5367
2.45	3.6289
2.4625	3.7156
2.475	3.7882
2.4875	3.8312
2.5	3.8121

